Heteroscedasticity of Denoising Score Matching with Generalised Smooth Noise

Score Matching (SM) is a powerful framework for estimating the log-density derivatives of a distribution without calculating its normalizing constants. This capability has made it a cornerstone across multiple domains, from classical sta- tistical estimation and energy-based models to modern diffusion-based generative models. In practice, these models rely almost exclusively on Denoising Score Matching (DSM) as a tractable proxy for score matching. This ubiquity naturally raises a fundamental question: Is DSM truly "score matching for free"? In this work, we demonstrate that DSM is not a perfect substitute. We prove that the denoising objective is inherently heteroscedastic, the variance of model parame- ters fluctuates unpredictably based on both noise levels and the underlying data geometry. This instability is baked into the mathematical structure of the DSM. To address this, we derive an ideal weighting function that equalizes this variance, yielding a homoscedastic generalization of DSM. Since the ideal weights are of- ten empirically inaccessible, we show that a practical approximation weighting function via Taylor expansion reduces gradient variance during training, at the cost of statistical optimality. Notably, this provides a theoretical justification for an existing heuristic weight used in Isotropic Gaussian Diffusion. We validate our theory across different perturbed distributions and for higher-order scores.

==> data/acc/b_acc_plot_dim100_sigmat0.0010.csv <==
sigma_t,iterations,model_sample_ed_mean,model_sample_ed_std_err,n
0.001,0,5.1939268293464576,0.47737121277400196,3.0
0.001,1000,0.21105390382057357,0.03340915780790027,3.0
0.001,2000,0.2248950879056835,0.05473559731580804,3.0
0.001,3000,0.18815501593477232,0.1015849267629156,3.0
0.001,4000,0.19888628317460247,0.040485604488097904,3.0
0.001,5000,0.22119169456669543,0.12291954592797473,3.0
0.001,6000,0.1681779496079265,0.0744814321228558,3.0
0.001,7000,0.18541779627695024,0.07204739857276937,3.0
0.001,8000,0.20457826631842466,0.04759305858624197,3.0
0.001,9000,0.1946107025246492,0.0291466073163106,3.0
0.001,10000,0.1098209855462219,0.020291700787216684,3.0
0.001,11000,0.11710764256802357,0.003463832309308633,3.0
0.001,12000,0.1961810908123918,0.07751455866904171,3.0
0.001,13000,0.23281274776675612,0.05942188473267463,3.0
0.001,14000,0.21448579670566414,0.036537103400035374,3.0
0.001,15000,0.30075203639306675,0.04465744185462746,3.0
0.001,16000,0.17802383261465501,0.06121895120617003,3.0
0.001,17000,0.20260424913275366,0.0231437041318674,3.0
0.001,18000,0.1992001226926289,0.06159112544865292,3.0
0.001,19000,0.1130523388958201,0.020809619205862762,3.0
0.001,20000,0.10575791727669674,0.013180344449191781,3.0
0.001,21000,0.14637080633701377,0.03728420597850424,3.0
0.001,22000,0.16878612416496874,0.049960364912392335,3.0
0.001,23000,0.15721713571422888,0.0220998121356531,3.0
0.001,24000,0.13007932872921496,0.028155031850506978,3.0
0.001,25000,0.08788341648767146,0.03022153126514059,3.0
0.001,26000,0.20233177414578507,0.035717043308685956,3.0
0.001,27000,0.14275256582862839,0.042577370770767856,3.0
0.001,28000,0.12636464059608596,0.061962745163904764,3.0
0.001,29000,0.15611493398867793,0.05674824141992684,3.0
0.001,30000,0.14341980264232704,0.05103061999523977,3.0
0.001,31000,0.1533262858080899,0.07598260393017908,3.0
0.001,32000,0.1942363604739644,0.03369626149582364,3.0
0.001,33000,0.18062809918300807,0.044042199859782645,3.0
0.001,34000,0.08874818288298164,0.004158075277539067,3.0
0.001,35000,0.1180469620310633,0.010620051137635478,3.0
0.001,36000,0.12489084083556719,0.027765209035756085,3.0
0.001,37000,0.22075162695356965,0.07818939570527439,3.0
0.001,38000,0.14578542717941675,0.05482213980942242,3.0
0.001,39000,0.14374755674970222,0.026004809881266192,3.0
0.001,40000,0.14072519592402752,0.040660770830637086,3.0
0.001,41000,0.11121661150506244,0.03536594561860046,3.0
0.001,42000,0.11488452043963726,0.02805320558774708,3.0
0.001,43000,0.1465827726162556,0.02908830584022612,3.0
0.001,44000,0.13703334550743107,0.04617123018102197,3.0
0.001,45000,0.12858341181460517,0.030054185477718813,3.0
0.001,46000,0.1182816784018799,0.05868324593110272,3.0
0.001,47000,0.13661052220970316,0.024443441350696676,3.0
0.001,48000,0.09703475586783827,0.04096139623272128,3.0
0.001,49000,0.1264936139289833,0.028327968122827507,3.0
0.001,50000,0.11869908738170114,0.035566923921738686,3.0
0.001,51000,0.09106369989594763,0.00548546339247034,3.0
0.001,52000,0.16261140508537666,0.018485029270620987,3.0
0.001,53000,0.1013459396833073,0.014939794726896395,3.0
0.001,54000,0.11626231825537792,0.020589941020731053,3.0
0.001,55000,0.13383005332702633,0.05802478787738361,3.0
0.001,56000,0.16655580005371612,0.06864424514189571,3.0
0.001,57000,0.11797718893447227,0.030691929124884887,3.0
0.001,58000,0.18241038162220802,0.04750717313900808,3.0
0.001,59000,0.11759981175767305,0.036622869736428414,3.0
0.001,60000,0.13819078957004746,0.0367403337999046,3.0
0.001,61000,0.17046367335682241,0.03612504103658566,3.0
0.001,62000,0.13405305043873897,0.024698288695858016,3.0
0.001,63000,0.1455126170635029,0.005784476269892874,3.0
0.001,64000,0.13012613458170988,0.050723666980699494,3.0
0.001,65000,0.14574476996574323,0.04558840822469257,3.0
0.001,66000,0.06883690957830203,0.008935890777399938,3.0
0.001,67000,0.1556281256332723,0.09963278264443877,3.0
0.001,68000,0.0807105901270302,0.020499721595188987,3.0
0.001,69000,0.14018014947535656,0.042355157749040064,3.0
0.001,70000,0.10332454565255737,0.03382774492614767,3.0
0.001,71000,0.09878420538178713,0.017522684387918496,3.0
0.001,72000,0.12287203244099226,0.025986117537284612,3.0
0.001,73000,0.06772658819765116,0.020279313204261303,3.0
0.001,74000,0.10127958610273775,0.026655721199059606,3.0
0.001,75000,0.1168262344698985,0.03330521476823494,3.0
0.001,76000,0.17624018494849905,0.01212026988809696,3.0
0.001,77000,0.08717699471426028,0.018463974889148346,3.0
0.001,78000,0.10353944471289762,0.025472036001642853,3.0
0.001,79000,0.12397298978297633,0.03393473247119344,3.0
0.001,80000,0.10231317191521004,0.052388693136930176,3.0
0.001,81000,0.11844286605462027,0.02212225719856155,3.0
0.001,82000,0.0852943863863496,0.015169711809048601,3.0
0.001,83000,0.10932780843472828,0.03310273776999675,3.0
0.001,84000,0.10739300901535531,0.0032996036332657683,3.0
0.001,85000,0.0700967799279713,0.019825375517218864,3.0
0.001,86000,0.14516492090860583,0.05657042454362533,3.0
0.001,87000,0.13210826633950423,0.038653040482972786,3.0
0.001,88000,0.05502484875202813,0.005571267481881524,3.0
0.001,89000,0.08552920505155824,0.01672097574743818,3.0
0.001,90000,0.09686099205146499,0.024130026306939507,3.0
0.001,91000,0.1751366748221654,0.04587581210451382,3.0
0.001,92000,0.09079133137744533,0.038476601432860705,3.0
0.001,93000,0.11741854577219808,0.0405221137212408,3.0
0.001,94000,0.1340220036629113,0.037577777088529135,3.0
0.001,95000,0.10247304397824131,0.02581343083255918,3.0
0.001,96000,0.09862089962986263,0.03302976293497065,3.0
0.001,97000,0.08997990865038996,0.015233250999986554,3.0
0.001,98000,0.11310483696137597,0.03281338626998784,3.0
0.001,99000,0.157231201013567,0.05549556612724301,3.0


==> data/acc/b_acc_plot_dim10_sigmat0.0010.csv <==
sigma_t,iterations,model_sample_ed_mean,model_sample_ed_std_err,n
0.001,0,5.305467393199489,0.3658935894807752,3.0
0.001,1000,0.30435115101304977,0.03067109812780641,3.0
0.001,2000,0.310829383335311,0.0639879212851476,3.0
0.001,3000,0.22136244314397902,0.01587405233340053,3.0
0.001,4000,0.19216227909959419,0.07644353864858981,3.0
0.001,5000,0.22887556939936834,0.03790345354067701,3.0
0.001,6000,0.11273120282378375,0.017778080436557212,3.0
0.001,7000,0.1103078341828163,0.005540777373337279,3.0
0.001,8000,0.32353495532858645,0.16293146667194192,3.0
0.001,9000,0.18724338914131064,0.048835755850784944,3.0
0.001,10000,0.17590390276016812,0.06507732654166418,3.0
0.001,11000,0.18584282355315318,0.09137760625333959,3.0
0.001,12000,0.12296845562411719,0.042549065840760805,3.0
0.001,13000,0.10135476405157447,0.025156113272477645,3.0
0.001,14000,0.21643161463179628,0.12256649334873235,3.0
0.001,15000,0.12612342200321364,0.046089602344568194,3.0
0.001,16000,0.14743805719299372,0.0387543708330221,3.0
0.001,17000,0.153003952528152,0.04050425209741985,3.0
0.001,18000,0.11720151123979827,0.014674516262073039,3.0
0.001,19000,0.12183324041938492,0.04466120777083771,3.0
0.001,20000,0.10225961316442637,0.026153653785895747,3.0
0.001,21000,0.09263268195348816,0.02232721976417644,3.0
0.001,22000,0.11893486316209824,0.03208013820549121,3.0
0.001,23000,0.1485997528902774,0.016354325147956258,3.0
0.001,24000,0.10211638441231397,0.016664971308230126,3.0
0.001,25000,0.1480419430206881,0.016689418480246833,3.0
0.001,26000,0.13520005392499368,0.030242962495846654,3.0
0.001,27000,0.26292104411396416,0.07457027611340682,3.0
0.001,28000,0.10149137249505909,0.00733910192001284,3.0
0.001,29000,0.10576402565735238,0.030695746365490897,3.0
0.001,30000,0.13524397963119208,0.01102335349432627,3.0
0.001,31000,0.221664926075931,0.052610445590013544,3.0
0.001,32000,0.13314083144452601,0.010623181581713258,3.0
0.001,33000,0.17148172374688544,0.0728674905979308,3.0
0.001,34000,0.13531985590509205,0.06382261283693497,3.0
0.001,35000,0.0918180832805287,0.0160004044051969,3.0
0.001,36000,0.17240959488812815,0.02980645693235002,3.0
0.001,37000,0.16759712535376836,0.04438787129517027,3.0
0.001,38000,0.13755861577801162,0.03500500290290138,3.0
0.001,39000,0.17320231978056647,0.03483724892864158,3.0
0.001,40000,0.15562562125885923,0.0266046777082734,3.0
0.001,41000,0.14248797804509497,0.02920857359226053,3.0
0.001,42000,0.14876633193641597,0.03065908012256892,3.0
0.001,43000,0.1352594823277272,0.05405667105194543,3.0
0.001,44000,0.10017583544356033,0.015146863233739469,3.0
0.001,45000,0.11037444929737421,0.041078384090537975,3.0
0.001,46000,0.1406118895946478,0.06098311711054624,3.0
0.001,47000,0.13933470157593295,0.01493946646822674,3.0
0.001,48000,0.12198981701848516,0.029269542013157814,3.0
0.001,49000,0.08556889590126637,0.036197762031542145,3.0
0.001,50000,0.21209571694359974,0.07227419305351056,3.0
0.001,51000,0.08540349312853197,0.008566248571322621,3.0
0.001,52000,0.09228099227911613,0.020930252569016716,3.0
0.001,53000,0.16355474347140078,0.07146537807103828,3.0
0.001,54000,0.16957358564020578,0.016888078183486296,3.0
0.001,55000,0.1314105283694841,0.03691228712170193,3.0
0.001,56000,0.09147082982640087,0.01539678858584962,3.0
0.001,57000,0.12983307260777135,0.05472624181911665,3.0
0.001,58000,0.1310746855206188,0.022409866622994455,3.0
0.001,59000,0.13614915730153274,0.0438312279267485,3.0
0.001,60000,0.1186101997206082,0.0355515237363564,3.0
0.001,61000,0.11811973298095835,0.03776871884656315,3.0
0.001,62000,0.11911912495182682,0.0635223037323224,3.0
0.001,63000,0.18646621876137537,0.02458629407544533,3.0
0.001,64000,0.08123600530352126,0.0176053026111568,3.0
0.001,65000,0.1318488930145099,0.026057464792822532,3.0
0.001,66000,0.07950788435439854,0.018698461301663173,3.0
0.001,67000,0.09364982910358417,0.0411636909127956,3.0
0.001,68000,0.08995448521139683,0.016341009429245112,3.0
0.001,69000,0.08026498139856153,0.03511781824808128,3.0
0.001,70000,0.18207076432763902,0.05380402410962613,3.0
0.001,71000,0.13214585651689492,0.02850559412156109,3.0
0.001,72000,0.1137430973713683,0.055709085607611036,3.0
0.001,73000,0.12137174667940098,0.07552861098258783,3.0
0.001,74000,0.11508538437272293,0.017104535738068173,3.0
0.001,75000,0.13859862834446438,0.03632298703699535,3.0
0.001,76000,0.19491272864601028,0.038701692663251824,3.0
0.001,77000,0.08491964068352824,0.020024282078119297,3.0
0.001,78000,0.0703975713145713,0.03337564257611723,3.0
0.001,79000,0.1752390868683785,0.05444086052574068,3.0
0.001,80000,0.08083451293995247,0.02401643099345562,3.0
0.001,81000,0.0730572941217456,0.006120865797103732,3.0
0.001,82000,0.1176842388002078,0.011217229938662336,3.0
0.001,83000,0.1560783989814484,0.032169037218733834,3.0
0.001,84000,0.12325865529931564,0.01940449273547059,3.0
0.001,85000,0.09308820096702584,0.01610816849706523,3.0
0.001,86000,0.11239511345430536,0.031279315287412436,3.0
0.001,87000,0.14182444241268746,0.015456412273070656,3.0
0.001,88000,0.14807872207404651,0.024977297170976277,3.0
0.001,89000,0.12677094468641456,0.03808476987275207,3.0
0.001,90000,0.10515615261952453,0.019502389504143434,3.0
0.001,91000,0.08341340892657656,0.008831994016247291,3.0
0.001,92000,0.08944811299082912,0.030167154751871858,3.0
0.001,93000,0.15843464388549086,0.025620090194077905,3.0
0.001,94000,0.13193384902708252,0.017407709673561828,3.0
0.001,95000,0.14559117278607378,0.031331777263601736,3.0
0.001,96000,0.11434145597307206,0.02664065126604598,3.0
0.001,97000,0.1103843511451398,0.02422920958311323,3.0
0.001,98000,0.11119032351452558,0.05034060096564659,3.0
0.001,99000,0.12193616522543216,0.03405398363092524,3.0


==> data/acc/b_acc_plot_dim1_sigmat0.0010.csv <==
sigma_t,iterations,model_sample_ed_mean,model_sample_ed_std_err,n
0.001,0,5.301071609514435,0.338291454403012,3.0
0.001,1000,2.7050330246884022,0.4910477335731904,3.0
0.001,2000,2.5763053761055352,0.46773195806964163,3.0
0.001,3000,2.601614600440631,0.499752414553016,3.0
0.001,4000,2.4307090689960567,0.5709857708226338,3.0
0.001,5000,2.374515557566358,0.682879376838211,3.0
0.001,6000,2.5320286425730045,0.5306853502913659,3.0
0.001,7000,2.4729466369849433,0.6266674322364948,3.0
0.001,8000,2.4817038821641133,0.6877217752578417,3.0
0.001,9000,2.401396316342925,0.6110803977996798,3.0
0.001,10000,2.426351338815544,0.5745043046426089,3.0
0.001,11000,2.376900468116798,0.5911395607824065,3.0
0.001,12000,2.428518639402525,0.5565133966029935,3.0
0.001,13000,2.3984849285164422,0.7106434126831476,3.0
0.001,14000,2.3939229970909826,0.6630705409175913,3.0
0.001,15000,2.331765098932408,0.6682529837110868,3.0
0.001,16000,2.307728104455895,0.7269159944316745,3.0
0.001,17000,2.6063031810480903,0.49974746524407015,3.0
0.001,18000,2.259929279408432,0.7171647589371112,3.0
0.001,19000,2.292664900692029,0.6279185492133083,3.0
0.001,20000,2.205294273776092,0.6449973216328472,3.0
0.001,21000,2.0451435550535133,0.5508019996560678,3.0
0.001,22000,1.7237664877481365,0.5102266015025976,3.0
0.001,23000,1.5630643302430023,0.548693583344184,3.0
0.001,24000,1.6656306074684615,0.6371528650405929,3.0
0.001,25000,1.5357201624887604,0.5375208087176252,3.0
0.001,26000,1.672543356985168,0.5206000178330424,3.0
0.001,27000,1.6289355277102804,0.5235457821587459,3.0
0.001,28000,1.843814235452104,0.5521638835216941,3.0
0.001,29000,1.6303302460228188,0.48150579838578544,3.0
0.001,30000,1.4967112479222013,0.4513532161656238,3.0
0.001,31000,1.390194736392725,0.496827930481588,3.0
0.001,32000,1.633714257103059,0.5538825420729581,3.0
0.001,33000,1.4060513665307042,0.40104341424543394,3.0
0.001,34000,1.4597023217312752,0.3413408193096863,3.0
0.001,35000,1.412017337307012,0.40788172423490554,3.0
0.001,36000,1.4328590380568116,0.3034426420589518,3.0
0.001,37000,1.5480517995927012,0.283128662750017,3.0
0.001,38000,1.4091308374901856,0.2753574869710495,3.0
0.001,39000,1.3865417779283238,0.30853481924033654,3.0
0.001,40000,1.3065202717536952,0.34088726169297107,3.0
0.001,41000,1.3778834313432682,0.24425889826066638,3.0
0.001,42000,1.4184606273957385,0.3047788719740437,3.0
0.001,43000,1.4477591046253908,0.27349257107644515,3.0
0.001,44000,1.3145430996008258,0.274441377294199,3.0
0.001,45000,1.3766115928315348,0.3046475581151776,3.0
0.001,46000,1.337704641081835,0.23953818393670015,3.0
0.001,47000,1.3989772762001438,0.2449450736919669,3.0
0.001,48000,1.3568154439994917,0.3309137556726747,3.0
0.001,49000,1.341107912519984,0.3481780460657427,3.0
0.001,50000,1.3863864300737785,0.27465876077052687,3.0
0.001,51000,1.3705823284514658,0.3314059311340395,3.0
0.001,52000,1.285127461840762,0.2514948658680613,3.0
0.001,53000,1.3774388310435894,0.2086814993486604,3.0
0.001,54000,1.2501609604600696,0.3142513010365222,3.0
0.001,55000,1.3312004533375972,0.3460717715534747,3.0
0.001,56000,1.2489306962270141,0.3105424859713876,3.0
0.001,57000,1.3735592596328907,0.2177657079828267,3.0
0.001,58000,1.4790777173246568,0.25934369890962494,3.0
0.001,59000,1.3268198871811538,0.2458629620838104,3.0
0.001,60000,1.4841340255142903,0.3140704101015789,3.0
0.001,61000,1.391244261476249,0.21859019268579538,3.0
0.001,62000,1.358502753742152,0.3015837186615337,3.0
0.001,63000,1.2891190928787268,0.23408903729099603,3.0
0.001,64000,1.428763709933074,0.24886467790856157,3.0
0.001,65000,1.2812305890442668,0.29492174404418336,3.0
0.001,66000,1.3624631073774793,0.22958300142366347,3.0
0.001,67000,1.3444472541676413,0.2587687053077359,3.0
0.001,68000,1.144188868948832,0.3399439375658984,3.0
0.001,69000,1.3211037495057913,0.2939207946377299,3.0
0.001,70000,1.4101532785019526,0.350309229051687,3.0
0.001,71000,1.4244435208845354,0.224127333927709,3.0
0.001,72000,1.2823026290151758,0.25748573099844396,3.0
0.001,73000,1.3607506046185336,0.32585105533343434,3.0
0.001,74000,1.2455504768043881,0.27870497195248345,3.0
0.001,75000,1.2600051057034862,0.2681749058933831,3.0
0.001,76000,1.324869022867011,0.25115627313082683,3.0
0.001,77000,1.3297942012763728,0.2682269148232456,3.0
0.001,78000,1.3255138904002606,0.2408296780607067,3.0
0.001,79000,1.3619906016066248,0.3185106671778022,3.0
0.001,80000,1.3423419894624777,0.1798109971196229,3.0
0.001,81000,1.3654512659298765,0.32615835878541083,3.0
0.001,82000,1.3830386381570765,0.27999729468549556,3.0
0.001,83000,1.258560083458349,0.22251867195664038,3.0
0.001,84000,1.3190460487567766,0.3381915496931955,3.0
0.001,85000,1.3004871128059676,0.24934842064822493,3.0
0.001,86000,1.491720646368184,0.30597962366879167,3.0
0.001,87000,1.3035373849791136,0.3126935903913931,3.0
0.001,88000,1.206857345971646,0.3599777380071305,3.0
0.001,89000,1.3509362049285707,0.2800521031982372,3.0
0.001,90000,1.32435032237895,0.2618589984794112,3.0
0.001,91000,1.3555062707006966,0.2617559912413944,3.0
0.001,92000,1.2963838071758784,0.2590680210731571,3.0
0.001,93000,1.4387091501720721,0.2100476202367213,3.0
0.001,94000,1.3061641518912315,0.2558355411644985,3.0
0.001,95000,1.3598644784287623,0.20996354059508812,3.0
0.001,96000,1.334937334488164,0.28604772563333325,3.0
0.001,97000,1.3676213856533053,0.261920811298967,3.0
0.001,98000,1.388019700124987,0.35248273593564905,3.0
0.001,99000,1.328610692834207,0.30052513002821607,3.0


==> data/acc/b_acc_plot_dim5_sigmat0.0010.csv <==
sigma_t,iterations,model_sample_ed_mean,model_sample_ed_std_err,n
0.001,0,6.763135235213626,0.35962364548990816,3.0
0.001,1000,0.7730650415062271,0.06733227656614936,3.0
0.001,2000,0.33270835093616924,0.01580029130658209,3.0
0.001,3000,0.3097718631922108,0.04765841433642383,3.0
0.001,4000,0.21995796777066212,0.02852547080089305,3.0
0.001,5000,0.22453998804990905,0.01721759046984129,3.0
0.001,6000,0.2244005801899067,0.036226115221772985,3.0
0.001,7000,0.20889261412568275,0.04607494384244565,3.0
0.001,8000,0.19599893275485417,0.0299810717008327,3.0
0.001,9000,0.18255253668339189,0.0025913008625984423,3.0
0.001,10000,0.16204733987747325,0.04386301279238097,3.0
0.001,11000,0.13914398638471015,0.03006620421730438,3.0
0.001,12000,0.16067482676302922,0.010261313124050212,3.0
0.001,13000,0.22755552631526924,0.08940632608780567,3.0
0.001,14000,0.13020604767832708,0.016136900291740856,3.0
0.001,15000,0.12126723444469917,0.01253543035694747,3.0
0.001,16000,0.19604333972269283,0.026497348216986058,3.0
0.001,17000,0.10575399798333546,0.010544013578033102,3.0
0.001,18000,0.08852127059914328,0.006749232294738452,3.0
0.001,19000,0.1356070152807801,0.034949804201805254,3.0
0.001,20000,0.1470716554653031,0.01052429013361999,3.0
0.001,21000,0.0955986042416004,0.031162442329299926,3.0
0.001,22000,0.14320072106880308,0.04613691742175002,3.0
0.001,23000,0.14169853369221166,0.03004295073650225,3.0
0.001,24000,0.22018972099975195,0.040277282436541266,3.0
0.001,25000,0.11646149171838825,0.037598183488075296,3.0
0.001,26000,0.1617568190907298,0.02691930729714855,3.0
0.001,27000,0.28580802558604873,0.028944441882160683,3.0
0.001,28000,0.12261160641760808,0.033845945003190034,3.0
0.001,29000,0.1837457215646955,0.06205765794621105,3.0
0.001,30000,0.1713834533015924,0.0802022288125271,3.0
0.001,31000,0.10831580237649246,0.021031487169842298,3.0
0.001,32000,0.09359826039159036,0.030682681017110854,3.0
0.001,33000,0.1676680486854977,0.045205976797230416,3.0
0.001,34000,0.16193028934936707,0.06316118240951625,3.0
0.001,35000,0.10810277322697841,0.026409286458129674,3.0
0.001,36000,0.227204015060242,0.05810305733220326,3.0
0.001,37000,0.29444456881015735,0.051219769643541364,3.0
0.001,38000,0.1472070218824092,0.05853245131598756,3.0
0.001,39000,0.14504688142936975,0.037721054863839865,3.0
0.001,40000,0.1193182889893234,0.024859675093238758,3.0
0.001,41000,0.1497414326681102,0.021766967934425674,3.0
0.001,42000,0.3091996550839529,0.02201801339239917,3.0
0.001,43000,0.12600133093017754,0.05233590494462363,3.0
0.001,44000,0.22404222073310498,0.06979599375147223,3.0
0.001,45000,0.11329176677768966,0.012043782088409831,3.0
0.001,46000,0.09904500476416056,0.03082031593313924,3.0
0.001,47000,0.12685153810484848,0.0546793179239769,3.0
0.001,48000,0.14489523820847003,0.07443836835023673,3.0
0.001,49000,0.13587159671986446,0.04379710862599345,3.0
0.001,50000,0.06663763378731297,0.021389739942620046,3.0
0.001,51000,0.2012738967487959,0.05139175290404925,3.0
0.001,52000,0.14013173985119953,0.016792670882907295,3.0
0.001,53000,0.07919136284420673,0.01770926360098374,3.0
0.001,54000,0.16796163329926997,0.0529776620480008,3.0
0.001,55000,0.12305465514940596,0.01185513272650195,3.0
0.001,56000,0.20598422705930344,0.038553379507560645,3.0
0.001,57000,0.13274936149156571,0.036489685560118786,3.0
0.001,58000,0.11507866395134943,0.021604574935983438,3.0
0.001,59000,0.08151236618541895,0.02146513650891984,3.0
0.001,60000,0.10778162248696843,0.0379226293873491,3.0
0.001,61000,0.0736195788510442,0.02098054161811301,3.0
0.001,62000,0.16030004589192007,0.040683212311104104,3.0
0.001,63000,0.16784097605351364,0.02607187038338788,3.0
0.001,64000,0.07296180575345736,0.004158519696362768,3.0
0.001,65000,0.19274232553476212,0.07752203554344536,3.0
0.001,66000,0.1324817105532272,0.017425188005212953,3.0
0.001,67000,0.11137049129759889,0.009672545340594746,3.0
0.001,68000,0.12462533711636588,0.00553307202416413,3.0
0.001,69000,0.17709899845940077,0.0941408950907365,3.0
0.001,70000,0.08511554938930634,0.02812473059170477,3.0
0.001,71000,0.19066072448881832,0.05436747741189034,3.0
0.001,72000,0.07611025058364143,0.009405708744039672,3.0
0.001,73000,0.2529447733043113,0.023448802726436433,3.0
0.001,74000,0.24151328493534596,0.04512019685996654,3.0
0.001,75000,0.10180824314164216,0.043511419825405497,3.0
0.001,76000,0.2625409936032583,0.02463462227311297,3.0
0.001,77000,0.12825449756612056,0.015679196692097774,3.0
0.001,78000,0.12265802466046123,0.036298973105572147,3.0
0.001,79000,0.14653325760320587,0.009720852327288608,3.0
0.001,80000,0.10747647434616724,0.030073580586032808,3.0
0.001,81000,0.3140215373939013,0.15444980114384427,3.0
0.001,82000,0.15012714766207028,0.033700567884562375,3.0
0.001,83000,0.10961533614799952,0.017144798017635108,3.0
0.001,84000,0.09637029414793467,0.03363614789748419,3.0
0.001,85000,0.10596254193303552,0.035236529442145226,3.0
0.001,86000,0.09177857161697156,0.010378068483943934,3.0
0.001,87000,0.10081118852157521,0.039087570629860756,3.0
0.001,88000,0.19141969796956845,0.037995528262157324,3.0
0.001,89000,0.07925235313665317,0.032583722791175586,3.0
0.001,90000,0.08167090848805147,0.03405575572164871,3.0
0.001,91000,0.13194516973000955,0.05726996935778849,3.0
0.001,92000,0.11888662712602878,0.03765457887848667,3.0
0.001,93000,0.13356787361265096,0.033114923705398557,3.0
0.001,94000,0.1789902801400892,0.059959936176257674,3.0
0.001,95000,0.17254002363530338,0.07858550153668858,3.0
0.001,96000,0.18560252565799748,0.053809962731776045,3.0
0.001,97000,0.15817033927426993,0.06142307905133231,3.0
0.001,98000,0.1096604754233621,0.015698305665425957,3.0
0.001,99000,0.16651605293749183,0.04693330510723057,3.0


==> data/acc/w_acc_plot_dim100_sigmat0.0010.csv <==
sigma_t,iterations,model_sample_ed_mean,model_sample_ed_std_err,n
0.001,0,5.193926829346458,0.47737121277400196,3.0
0.001,1000,0.24466469538139704,0.06094661618756058,3.0
0.001,2000,0.28064491018312676,0.12349121411229161,3.0
0.001,3000,0.147850846465033,0.02944483755790268,3.0
0.001,4000,0.1405931568157058,0.0395980596432619,3.0
0.001,5000,0.30283855983539154,0.09695810641621345,3.0
0.001,6000,0.20141773871752686,0.045834556565293706,3.0
0.001,7000,0.23086103877193367,0.049533396423895155,3.0
0.001,8000,0.23884844230671698,0.08663385368193767,3.0
0.001,9000,0.0871799370095047,0.010000282371126205,3.0
0.001,10000,0.1348260766589232,0.038861891743318486,3.0
0.001,11000,0.12291639018848277,0.039710438969124295,3.0
0.001,12000,0.29407475345218703,0.013938192905522496,3.0
0.001,13000,0.18700324741662003,0.04384455449075063,3.0
0.001,14000,0.1748172466334166,0.01695785276855796,3.0
0.001,15000,0.13901984220828453,0.019711078556069864,3.0
0.001,16000,0.18268263024261477,0.09557882518055176,3.0
0.001,17000,0.1887292425205198,0.020975180122013423,3.0
0.001,18000,0.19715257625287433,0.0534416737450056,3.0
0.001,19000,0.15172366085716119,0.04975837504672423,3.0
0.001,20000,0.11065436423016857,0.01861021211537065,3.0
0.001,21000,0.16229419121633884,0.06819085609514007,3.0
0.001,22000,0.1255131253110817,0.03851115963983812,3.0
0.001,23000,0.17604086488336823,0.05160253912920101,3.0
0.001,24000,0.12178284428145127,0.03519033239915644,3.0
0.001,25000,0.14735176927120835,0.06902009988552686,3.0
0.001,26000,0.2046340508647726,0.08286397142477245,3.0
0.001,27000,0.14994665452136025,0.02751503523625432,3.0
0.001,28000,0.14405312295370246,0.026657576624504513,3.0
0.001,29000,0.11001205260891561,0.03945152133709391,3.0
0.001,30000,0.14190391106586261,0.03982847124248213,3.0
0.001,31000,0.08321192392585701,0.007271567056598456,3.0
0.001,32000,0.11458769502713917,0.020988475331689,3.0
0.001,33000,0.08583577657433146,0.020185195422634517,3.0
0.001,34000,0.1258219229500236,0.03691320712046936,3.0
0.001,35000,0.10374788350664776,0.05822795067682189,3.0
0.001,36000,0.15313537158655782,0.0411463567428333,3.0
0.001,37000,0.18710097762869862,0.04624541251564385,3.0
0.001,38000,0.1863557950399545,0.06756944047829483,3.0
0.001,39000,0.14331205114345896,0.01663751738014446,3.0
0.001,40000,0.1289861088411368,0.03470020402674155,3.0
0.001,41000,0.17297894370395184,0.07174252227980858,3.0
0.001,42000,0.14509716717085103,0.062070805088848664,3.0
0.001,43000,0.08355544983769136,0.016594972230385828,3.0
0.001,44000,0.15593083520745382,0.020776701589024477,3.0
0.001,45000,0.13645075480771715,0.04155428533925537,3.0
0.001,46000,0.12866029919559582,0.03641622728910627,3.0
0.001,47000,0.15809245339556247,0.028875994352414492,3.0
0.001,48000,0.13173137603814064,0.0248973806166601,3.0
0.001,49000,0.12201667890189204,0.043395000598302765,3.0
0.001,50000,0.1611412407439269,0.016414627509628976,3.0
0.001,51000,0.09521745753052979,0.03977864743434225,3.0
0.001,52000,0.14252724766823863,0.050945093602435244,3.0
0.001,53000,0.1323860466201064,0.043371408426433,3.0
0.001,54000,0.14668388792111198,0.049388843086085016,3.0
0.001,55000,0.24311972189289419,0.08042454730277643,3.0
0.001,56000,0.10789893113179055,0.03039582409828221,3.0
0.001,57000,0.15341638240508643,0.009815899275183778,3.0
0.001,58000,0.12925506988025837,0.027796684121621392,3.0
0.001,59000,0.13102981636752012,0.03213518582878488,3.0
0.001,60000,0.1384781530536009,0.015251151963685844,3.0
0.001,61000,0.13438288426827838,0.05849219279669072,3.0
0.001,62000,0.1616036097573691,0.03002861773142959,3.0
0.001,63000,0.17770349736990662,0.050548493079302655,3.0
0.001,64000,0.23478121635691748,0.12136028785326088,3.0
0.001,65000,0.15794017730849197,0.012899967058771352,3.0
0.001,66000,0.10632205609774713,0.026529389400143256,3.0
0.001,67000,0.18458882490398654,0.07942790596927017,3.0
0.001,68000,0.10293179052425312,0.024889451685692843,3.0
0.001,69000,0.08801475324463949,0.02819588484465308,3.0
0.001,70000,0.10496857639264905,0.019058979279231638,3.0
0.001,71000,0.1163620123923468,0.026984511660857895,3.0
0.001,72000,0.11814484743271603,0.021117323617401033,3.0
0.001,73000,0.07060402087125604,0.010917573528369333,3.0
0.001,74000,0.09535321703121324,0.010124193836206313,3.0
0.001,75000,0.17478009165078634,0.07366648430181466,3.0
0.001,76000,0.18114156402879147,0.06645399954445218,3.0
0.001,77000,0.15249462555204696,0.038336895622120774,3.0
0.001,78000,0.1040934262602864,0.019680240138115868,3.0
0.001,79000,0.15861156431391585,0.028715650154433944,3.0
0.001,80000,0.10892508888040893,0.025499874483382323,3.0
0.001,81000,0.11045955974460793,0.011579998170401545,3.0
0.001,82000,0.0760716592600872,0.015934679781667137,3.0
0.001,83000,0.129848128163242,0.05853358569166539,3.0
0.001,84000,0.08666039273536276,0.018429007838066065,3.0
0.001,85000,0.06484540932879652,0.011724335160387891,3.0
0.001,86000,0.08911595335094558,0.02917868914637081,3.0
0.001,87000,0.1018753211526568,0.031037773083636054,3.0
0.001,88000,0.11168541801829707,0.021085541650648187,3.0
0.001,89000,0.12600558805910314,0.053638917130255745,3.0
0.001,90000,0.08627183608025328,0.011987380365035787,3.0
0.001,91000,0.19031392309203643,0.0736125698519168,3.0
0.001,92000,0.06354591334825786,0.005682552149175892,3.0
0.001,93000,0.08379305835078664,0.025874299387266365,3.0
0.001,94000,0.15694186191169537,0.041101281851470425,3.0
0.001,95000,0.07654419964885006,0.006437096296970361,3.0
0.001,96000,0.10980651276959746,0.03457539754806304,3.0
0.001,97000,0.07264502649030594,0.018501313575548156,3.0
0.001,98000,0.13236182986536923,0.057112069221059956,3.0
0.001,99000,0.2583780475938503,0.04251046098779607,3.0


==> data/acc/w_acc_plot_dim10_sigmat0.0010.csv <==
sigma_t,iterations,model_sample_ed_mean,model_sample_ed_std_err,n
0.001,0,5.30546739319949,0.3658935894807752,3.0
0.001,1000,0.3664875118597384,0.01823688213776804,3.0
0.001,2000,0.2784566855985953,0.10139184360761286,3.0
0.001,3000,0.2616464434887188,0.011589176986958738,3.0
0.001,4000,0.25381658627669906,0.059305001959745855,3.0
0.001,5000,0.17181641540907866,0.021421847847492483,3.0
0.001,6000,0.1363462822057934,0.058521130920112206,3.0
0.001,7000,0.1912624348061334,0.04992495396512827,3.0
0.001,8000,0.2122653120366905,0.08012960705427738,3.0
0.001,9000,0.10902837641591077,0.021940195441109294,3.0
0.001,10000,0.1366659535647885,0.01934743857191002,3.0
0.001,11000,0.16235861071399976,0.04824138459199737,3.0
0.001,12000,0.1521790623989411,0.0935960769273572,3.0
0.001,13000,0.15500786672457897,0.036871653250620834,3.0
0.001,14000,0.1774042492203257,0.10681359693921609,3.0
0.001,15000,0.1403541385281733,0.04558809447753953,3.0
0.001,16000,0.10779934784536414,0.01940411163282022,3.0
0.001,17000,0.08137083756330407,0.019213144204227157,3.0
0.001,18000,0.0931466118207309,0.04762065256291335,3.0
0.001,19000,0.0799135447691739,0.02034312162286621,3.0
0.001,20000,0.09097978063793961,0.015945646049262407,3.0
0.001,21000,0.14827431483777986,0.034101912121778474,3.0
0.001,22000,0.09216914759920464,0.02412952668868763,3.0
0.001,23000,0.18006785203179998,0.05575798404312735,3.0
0.001,24000,0.09309776494725601,0.0191108805757483,3.0
0.001,25000,0.12215711594991707,0.004005305427401727,3.0
0.001,26000,0.1520969402283818,0.0728342615965074,3.0
0.001,27000,0.24998160001834144,0.03150861483005158,3.0
0.001,28000,0.06194011020754143,0.008723614593296592,3.0
0.001,29000,0.1280596691953889,0.005825224976748364,3.0
0.001,30000,0.14728486628547433,0.0484092800941994,3.0
0.001,31000,0.14451963551097372,0.03759659657432637,3.0
0.001,32000,0.15686847694994754,0.04444619089961583,3.0
0.001,33000,0.1413403174634974,0.032002779808713404,3.0
0.001,34000,0.11345733340063724,0.030670295213641195,3.0
0.001,35000,0.0702182294064879,0.011645800229003656,3.0
0.001,36000,0.20693114344527017,0.08576623562428412,3.0
0.001,37000,0.22374899887909905,0.08097270927592952,3.0
0.001,38000,0.1186536766013233,0.02678684343814295,3.0
0.001,39000,0.21469835391805095,0.0604286574891573,3.0
0.001,40000,0.08101804465936813,0.016318386151302613,3.0
0.001,41000,0.16569673065812657,0.06886236217682092,3.0
0.001,42000,0.17809594701171064,0.06679343483682049,3.0
0.001,43000,0.11029049643393479,0.06410069724574002,3.0
0.001,44000,0.12813063127574556,0.01634170466353958,3.0
0.001,45000,0.12110291011240552,0.0035522473802546183,3.0
0.001,46000,0.08643999200398804,0.009293203462075711,3.0
0.001,47000,0.11260480640851152,0.028558999722747832,3.0
0.001,48000,0.13050259522441895,0.018868279238155282,3.0
0.001,49000,0.1144476725058942,0.028809778402943614,3.0
0.001,50000,0.30248956285211415,0.06944080138261313,3.0
0.001,51000,0.12356848761798793,0.03600886788297649,3.0
0.001,52000,0.09063086467186417,0.00511676914577279,3.0
0.001,53000,0.1033356995724276,0.015374699487155623,3.0
0.001,54000,0.2839695483085151,0.08347130737752596,3.0
0.001,55000,0.09104421907661746,0.03687486849496649,3.0
0.001,56000,0.0680870430251009,0.014156498901176495,3.0
0.001,57000,0.1155134020115215,0.021847806636748894,3.0
0.001,58000,0.10676485122333773,0.0254429419052396,3.0
0.001,59000,0.09282916529705627,0.035985237860229474,3.0
0.001,60000,0.18513523968098952,0.03993682092994949,3.0
0.001,61000,0.10797107745247096,0.027617327405600463,3.0
0.001,62000,0.15174029838674397,0.050529610904898,3.0
0.001,63000,0.17334474292082103,0.009014687163891344,3.0
0.001,64000,0.13490044037904686,0.04787139238314656,3.0
0.001,65000,0.09906883326764471,0.021480823277134693,3.0
0.001,66000,0.11888678127100537,0.029618781299299533,3.0
0.001,67000,0.07261030379168694,0.020570341795978993,3.0
0.001,68000,0.077799362202166,0.020308388291026283,3.0
0.001,69000,0.08440723913774568,0.008145132024108366,3.0
0.001,70000,0.15502254291694903,0.025520060276750148,3.0
0.001,71000,0.10803309263660289,0.04446614767676465,3.0
0.001,72000,0.13229493042928034,0.0414356391819535,3.0
0.001,73000,0.16428208012767487,0.04406491023797761,3.0
0.001,74000,0.12143042222587364,0.018678489528707994,3.0
0.001,75000,0.12224367770011703,0.030083535530961644,3.0
0.001,76000,0.20130143156026378,0.01916456147778158,3.0
0.001,77000,0.1240780671279682,0.025361778216218146,3.0
0.001,78000,0.08649966090834939,0.0156718100393993,3.0
0.001,79000,0.1464955757738137,0.035118687461509,3.0
0.001,80000,0.1249534251895355,0.03848336569302866,3.0
0.001,81000,0.0727642179221112,0.02087528378106748,3.0
0.001,82000,0.0805919034972984,0.02147959055599556,3.0
0.001,83000,0.13794341840100324,0.03781389084526323,3.0
0.001,84000,0.08438512806417685,0.01550198611121296,3.0
0.001,85000,0.11979523615252041,0.03744418562890683,3.0
0.001,86000,0.10076793948660977,0.029295494458141454,3.0
0.001,87000,0.15429335417190557,0.019197847499643275,3.0
0.001,88000,0.1195908362015702,0.025531887116415197,3.0
0.001,89000,0.12638226140422495,0.036104821978762726,3.0
0.001,90000,0.11084519666811492,0.033591810171360474,3.0
0.001,91000,0.07825267593502133,0.021136317176037814,3.0
0.001,92000,0.08563913687324243,0.007402774880703681,3.0
0.001,93000,0.19729987472085297,0.04359075680108322,3.0
0.001,94000,0.15980173356481378,0.06549584097637723,3.0
0.001,95000,0.12982422160575846,0.03221036622339927,3.0
0.001,96000,0.10127106424652187,0.034881428745092785,3.0
0.001,97000,0.0868207638522112,0.020231727433175254,3.0
0.001,98000,0.1250825403274415,0.043183506969955786,3.0
0.001,99000,0.12458208038254452,0.008858629868594365,3.0


==> data/acc/w_acc_plot_dim1_sigmat0.0010.csv <==
sigma_t,iterations,model_sample_ed_mean,model_sample_ed_std_err,n
0.001,0,5.301071609514435,0.338291454403012,3.0
0.001,1000,1.6249842719847607,0.15827599268286094,3.0
0.001,2000,1.1360074258710484,0.33586231603628725,3.0
0.001,3000,1.0508737531537578,0.37552899767977105,3.0
0.001,4000,1.007203363905482,0.37580361226456016,3.0
0.001,5000,0.9143797259789112,0.33610175343319226,3.0
0.001,6000,0.9467815547524961,0.3480585980574901,3.0
0.001,7000,0.6706540062733432,0.05115342485734536,3.0
0.001,8000,0.606468988994021,0.04881674905353796,3.0
0.001,9000,0.7578403244471623,0.07641703280060312,3.0
0.001,10000,0.6721132222853473,0.03240474590153842,3.0
0.001,11000,0.676411492885093,0.08902202760879806,3.0
0.001,12000,0.6318575574292534,0.02096171352734309,3.0
0.001,13000,0.7221580158775626,0.03974439625376792,3.0
0.001,14000,0.6323119102675936,0.049279793170300575,3.0
0.001,15000,0.6039300192914939,0.00872123446513645,3.0
0.001,16000,0.5958568939900202,0.02931696791908661,3.0
0.001,17000,0.7395448997268987,0.15548591879863988,3.0
0.001,18000,0.748867471479583,0.033075479399357684,3.0
0.001,19000,0.6616747067720103,0.04471411546366271,3.0
0.001,20000,0.7098959005514741,0.047907106270083315,3.0
0.001,21000,0.6462691473597074,0.02688177971637544,3.0
0.001,22000,0.6928353095707277,0.04547369522830316,3.0
0.001,23000,0.6711218940815863,0.022235328161152944,3.0
0.001,24000,0.5829225226084552,0.0153221252647307,3.0
0.001,25000,0.6642376560552833,0.09720755224030671,3.0
0.001,26000,0.8737615078302495,0.1207118886319934,3.0
0.001,27000,0.6473764442128437,0.03379377088885725,3.0
0.001,28000,0.6287520620843634,0.029013789682196315,3.0
0.001,29000,0.6201729383056453,0.014608809942614855,3.0
0.001,30000,0.6296931702444603,0.022401194445800278,3.0
0.001,31000,0.7241806116240656,0.07717878479258912,3.0
0.001,32000,0.765013810443449,0.04328496591172468,3.0
0.001,33000,0.6705692328737634,0.010223924197900634,3.0
0.001,34000,0.629478246400812,0.03640527379681945,3.0
0.001,35000,0.6554403947468393,0.06713195564192115,3.0
0.001,36000,0.630885990023199,0.05578651220038102,3.0
0.001,37000,0.6084875358300795,0.025006246372076837,3.0
0.001,38000,0.6147843829289559,0.01552999319919486,3.0
0.001,39000,0.6574062822757505,0.0693906659362565,3.0
0.001,40000,0.6997192870248853,0.028276284942406173,3.0
0.001,41000,0.6646447852922891,0.03494369125798076,3.0
0.001,42000,0.6851261712116014,0.08426045175183303,3.0
0.001,43000,0.7176119660758259,0.021810751608535395,3.0
0.001,44000,0.7410343303043372,0.08251025444752445,3.0
0.001,45000,0.6871974807235833,0.03663525012832198,3.0
0.001,46000,0.7254709292013741,0.05899836985609837,3.0
0.001,47000,0.5845690976752859,0.016638800202548678,3.0
0.001,48000,0.674698143483288,0.01942694978388766,3.0
0.001,49000,0.567236633342506,0.012420856956505376,3.0
0.001,50000,0.6633705429149558,0.029785055604002273,3.0
0.001,51000,0.6660505190411219,0.02839060047367141,3.0
0.001,52000,0.709210099217541,0.03391336984246697,3.0
0.001,53000,0.6730165887107101,0.04865496772467629,3.0
0.001,54000,0.6443996934179902,0.0130479966855146,3.0
0.001,55000,0.6128010400005519,0.017833173496770466,3.0
0.001,56000,0.6495170074507058,0.02249868570210693,3.0
0.001,57000,0.5808599220897545,0.02061707617290414,3.0
0.001,58000,0.7109395217152938,0.11369829307083004,3.0
0.001,59000,0.6726226132661318,0.04769712260084927,3.0
0.001,60000,0.7449158081166187,0.04611386667203998,3.0
0.001,61000,0.7185077538902566,0.046765558482364585,3.0
0.001,62000,0.6650794360860548,0.012911535668709541,3.0
0.001,63000,0.7067640054247768,0.027352367572188882,3.0
0.001,64000,0.5904792957006152,0.023165529696190817,3.0
0.001,65000,0.6078164514674379,0.031909008694361,3.0
0.001,66000,0.6689353131920748,0.03405800406748526,3.0
0.001,67000,0.6468726808891031,0.040940876322691,3.0
0.001,68000,0.6142944943083377,0.03601353272235415,3.0
0.001,69000,0.7093894030811073,0.1323306730657275,3.0
0.001,70000,0.5788746509454304,0.020976609824269455,3.0
0.001,71000,0.6863790076203585,0.04013103638706616,3.0
0.001,72000,0.6862368510384779,0.08786286628924038,3.0
0.001,73000,0.596344968761727,0.03342445642744466,3.0
0.001,74000,0.583882453125532,0.0357830853060968,3.0
0.001,75000,0.6819455568602381,0.07750882965315613,3.0
0.001,76000,0.6401297978457885,0.05360359243245271,3.0
0.001,77000,0.7219065811291548,0.05221910070541306,3.0
0.001,78000,0.6566069801425325,0.038297697552472434,3.0
0.001,79000,0.6758076205384235,0.042573870273752,3.0
0.001,80000,0.6970688257766356,0.06106129132407963,3.0
0.001,81000,0.7014183847085129,0.05921258777681214,3.0
0.001,82000,0.6195891145219187,0.027119168792965064,3.0
0.001,83000,0.6289029920193449,0.031282642949970456,3.0
0.001,84000,0.644226756705235,0.03126401719315076,3.0
0.001,85000,0.6874878136434995,0.025380362107184112,3.0
0.001,86000,0.7070715481469029,0.014547844744842208,3.0
0.001,87000,0.7227404085728715,0.0207538157675696,3.0
0.001,88000,0.7441997392158445,0.09284137516187572,3.0
0.001,89000,0.6236444819216761,0.04068556649044318,3.0
0.001,90000,0.6972952054912849,0.08914525410989188,3.0
0.001,91000,0.8032502943344318,0.024364366896845877,3.0
0.001,92000,0.6729355347329484,0.05426001136288063,3.0
0.001,93000,0.6393310210062767,0.016912423684174494,3.0
0.001,94000,0.64027927034115,0.004343474400705273,3.0
0.001,95000,0.6558765448603886,0.043298565460215724,3.0
0.001,96000,0.729968188972093,0.06629642214154377,3.0
0.001,97000,0.6649789082194751,0.026072686122112818,3.0
0.001,98000,0.6588490243978772,0.040225879002941285,3.0
0.001,99000,0.6172831020565265,0.014009778884110787,3.0


==> data/acc/w_acc_plot_dim5_sigmat0.0010.csv <==
sigma_t,iterations,model_sample_ed_mean,model_sample_ed_std_err,n
0.001,0,6.763135235213626,0.35962364548990816,3.0
0.001,1000,0.6236059384626819,0.1533428032597708,3.0
0.001,2000,0.45297329188476,0.04794309877464098,3.0
0.001,3000,0.4446833173895795,0.0918028623521039,3.0
0.001,4000,0.27120690971806977,0.06042321872187724,3.0
0.001,5000,0.3323534137372653,0.1431633547092672,3.0
0.001,6000,0.2696692614137077,0.07198458480578035,3.0
0.001,7000,0.18368459226774628,0.013323786792628443,3.0
0.001,8000,0.1866585803789068,0.025245366384607233,3.0
0.001,9000,0.17970809813778113,0.015407600876588238,3.0
0.001,10000,0.18337061030463397,0.0056566606086387,3.0
0.001,11000,0.1704425588618914,0.016909977697996664,3.0
0.001,12000,0.17134438900982804,0.012761526977435675,3.0
0.001,13000,0.2232876000057914,0.03822003494651961,3.0
0.001,14000,0.17852966671619688,0.019597968743191814,3.0
0.001,15000,0.20233571429889272,0.017884972162857057,3.0
0.001,16000,0.20193912883729492,0.04637940765692095,3.0
0.001,17000,0.21136677100649826,0.05626803489059572,3.0
0.001,18000,0.16756399560551705,0.013674702696531158,3.0
0.001,19000,0.19658183827521378,0.011620615404129373,3.0
0.001,20000,0.28868388651132487,0.0683817919274552,3.0
0.001,21000,0.2022675050483501,0.05592486922368927,3.0
0.001,22000,0.2174369806956531,0.0544986429205717,3.0
0.001,23000,0.24346803751064736,0.013766747765544426,3.0
0.001,24000,0.16123192132425038,0.019454421006461182,3.0
0.001,25000,0.2149068110589554,0.02215431242355159,3.0
0.001,26000,0.21385709096713743,0.05374862129332476,3.0
0.001,27000,0.327281187043017,0.02984254512849468,3.0
0.001,28000,0.17848175190694146,0.01808068258563264,3.0
0.001,29000,0.1480395416534811,0.021717307889602282,3.0
0.001,30000,0.14084294517787577,0.008490802177882683,3.0
0.001,31000,0.1958103764099445,0.027568784750142503,3.0
0.001,32000,0.17824514219056656,0.025363533655095652,3.0
0.001,33000,0.2829188892891631,0.07619732711214611,3.0
0.001,34000,0.2706738109690959,0.057444660486909355,3.0
0.001,35000,0.2803908218727526,0.08202947579936486,3.0
0.001,36000,0.18289707083146897,0.014543071898678915,3.0
0.001,37000,0.28949557007364946,0.0750865407528836,3.0
0.001,38000,0.17432695143251445,0.05338105174902087,3.0
0.001,39000,0.20633544032630133,0.02657866822077805,3.0
0.001,40000,0.1337919988401953,0.03626548931534531,3.0
0.001,41000,0.1320996511330473,0.040113651675158846,3.0
0.001,42000,0.21418163041546592,0.03198532945666179,3.0
0.001,43000,0.17155933779011548,0.06157143468760081,3.0
0.001,44000,0.21109569539980524,0.0471948850389276,3.0
0.001,45000,0.19625063501692264,0.07012764574789129,3.0
0.001,46000,0.19628178923713704,0.019793859140110785,3.0
0.001,47000,0.2283798983504958,0.059421967460435744,3.0
0.001,48000,0.17609135584805916,0.046947797804564796,3.0
0.001,49000,0.19165430928404506,0.0054581800016391775,3.0
0.001,50000,0.16141274908392303,0.04378624121084097,3.0
0.001,51000,0.13883216030377055,0.033579068165136755,3.0
0.001,52000,0.14860215338140256,0.03326056048483887,3.0
0.001,53000,0.12915999305297624,0.056284480944340326,3.0
0.001,54000,0.22705098228662704,0.04450150162819964,3.0
0.001,55000,0.15715640903057138,0.03178115002767814,3.0
0.001,56000,0.1849551068757955,0.0824735520492207,3.0
0.001,57000,0.21716746592294592,0.08114658507094814,3.0
0.001,58000,0.1578207127701148,0.028357233991951766,3.0
0.001,59000,0.13612762164277917,0.0018236469145042733,3.0
0.001,60000,0.12500617555585897,0.027993041730230445,3.0
0.001,61000,0.08811072415789323,0.007740419948209824,3.0
0.001,62000,0.09650467302410147,0.013073411170018034,3.0
0.001,63000,0.22273577281210058,0.08065814027418997,3.0
0.001,64000,0.15175332008343687,0.038833751418226405,3.0
0.001,65000,0.1395848310876894,0.02517764498360455,3.0
0.001,66000,0.17440868854262473,0.027203763815761655,3.0
0.001,67000,0.14337769577571408,0.015106940342614283,3.0
0.001,68000,0.23662768266616016,0.07164651477162974,3.0
0.001,69000,0.1764260867815132,0.025806799253789616,3.0
0.001,70000,0.0918862735509699,0.0050645637283490835,3.0
0.001,71000,0.27512810193936293,0.09108632220015696,3.0
0.001,72000,0.09700847954553493,0.011152675179524176,3.0
0.001,73000,0.17007765629505292,0.05050738152064808,3.0
0.001,74000,0.2891898008721314,0.06436142870018492,3.0
0.001,75000,0.18004314718547898,0.03650397099303641,3.0
0.001,76000,0.13738346937813964,0.0496367619599605,3.0
0.001,77000,0.2551084533955081,0.08362193977861729,3.0
0.001,78000,0.1549928967724545,0.034161258274077136,3.0
0.001,79000,0.1446892145805483,0.035583005347156575,3.0
0.001,80000,0.14932137684801053,0.03391557996402386,3.0
0.001,81000,0.24866951920392524,0.051324684198995024,3.0
0.001,82000,0.1671744571199495,0.06728120093929793,3.0
0.001,83000,0.1464616614035068,0.006258619284838354,3.0
0.001,84000,0.15173876269883177,0.028019037801112406,3.0
0.001,85000,0.33244003372715614,0.1733383254415794,3.0
0.001,86000,0.10325685664561986,0.04343997214442972,3.0
0.001,87000,0.2330801409405433,0.08192203891997486,3.0
0.001,88000,0.11429695523847745,0.0179515297764065,3.0
0.001,89000,0.18977300693307608,0.08118792364766247,3.0
0.001,90000,0.1512230462793053,0.03603518355533454,3.0
0.001,91000,0.17220075778482338,0.06366531226071717,3.0
0.001,92000,0.11917968055733712,0.00952521283754311,3.0
0.001,93000,0.1971547213320377,0.048257633672076396,3.0
0.001,94000,0.13558498717342934,0.013332913749750226,3.0
0.001,95000,0.1990999724185235,0.0579749148011416,3.0
0.001,96000,0.2513750096319599,0.08676284180874527,3.0
0.001,97000,0.14080006407586754,0.05167550456878575,3.0
0.001,98000,0.11175077316388103,0.009321765192885571,3.0
0.001,99000,0.18167022535002889,0.06332474695468697,3.0


==> data/density_curve.csv <==
x,pdf
-1.5188999,0.0028580308
-1.5071695,0.003062921
-1.495439,0.0032807381
-1.4837085,0.0035121657
-1.4719781,0.003757898
-1.4602476,0.0040186737
-1.4485172,0.0042952346
-1.4367867,0.0045883763
-1.4250562,0.004898895
-1.4133258,0.00522762
-1.4015954,0.0055754157
-1.3898648,0.005943164
-1.3781344,0.006331774
-1.3664039,0.0067421733
-1.3546735,0.007175331
-1.342943,0.0076322234
-1.3312125,0.008113857
-1.3194821,0.008621263
-1.3077517,0.009155483
-1.2960211,0.00971761
-1.2842907,0.010308709
-1.2725602,0.010929909
-1.2608298,0.011582322
-1.2490993,0.012267119
-1.2373688,0.0129854325
-1.2256384,0.013738436
-1.213908,0.014527322
-1.2021774,0.015353276
-1.190447,0.016217496
-1.1787165,0.017121172
-1.1669861,0.018065533
-1.1552556,0.019051779
-1.1435251,0.020081079
-1.1317947,0.021154657
-1.1200643,0.022273686
-1.1083337,0.023439368
-1.0966033,0.02465282
-1.0848728,0.025915215
-1.0731424,0.027227648
-1.0614119,0.028591258
-1.0496815,0.030007046
-1.0379511,0.031476073
-1.0262207,0.032999355
-1.0144901,0.03457784
-1.0027597,0.036212422
-0.99102926,0.03790397
-0.9792988,0.03965329
-0.96756834,0.041461132
-0.95583785,0.043328203
-0.9441074,0.045255106
-0.9323769,0.047242425
-0.9206465,0.0492906
-0.908916,0.05140006
-0.89718556,0.053571112
-0.8854551,0.05580401
-0.87372464,0.058098868
-0.86199415,0.060455758
-0.8502637,0.0628746
-0.8385332,0.06535528
-0.8268028,0.067897476
-0.8150723,0.07050087
-0.80334187,0.07316494
-0.7916114,0.075889096
-0.77988094,0.07867261
-0.76815045,0.081514664
-0.75642,0.084414236
-0.7446895,0.0873703
-0.7329591,0.09038155
-0.7212286,0.09344667
-0.70949817,0.09656415
-0.6977677,0.099732384
-0.68603724,0.1029496
-0.67430675,0.1062139
-0.6625763,0.10952325
-0.6508458,0.112875484
-0.6391154,0.1162683
-0.6273849,0.11969926
-0.61565447,0.123165786
-0.603924,0.12666522
-0.59219354,0.1301947
-0.58046305,0.13375127
-0.5687326,0.13733189
-0.5570021,0.14093335
-0.5452717,0.1445523
-0.5335412,0.14818539
-0.52181077,0.15182905
-0.5100803,0.15547965
-0.49834985,0.15913351
-0.4866194,0.1627868
-0.47488895,0.1664356
-0.4631585,0.17007597
-0.45142803,0.1737039
-0.43969756,0.1773152
-0.4279671,0.18090579
-0.41623664,0.18447146
-0.4045062,0.18800794
-0.3927757,0.19151099
-0.38104525,0.19497633
-0.3693148,0.19839966
-0.35758433,0.20177667
-0.34585387,0.20510304
-0.3341234,0.20837456
-0.32239294,0.21158695
-0.3106625,0.21473597
-0.29893202,0.21781752
-0.28720155,0.22082746
-0.2754711,0.22376178
-0.26374063,0.22661649
-0.25201017,0.2293877
-0.2402797,0.23207168
-0.22854926,0.23466475
-0.2168188,0.23716335
-0.20508835,0.239564
-0.19335788,0.24186346
-0.18162742,0.24405856
-0.16989696,0.24614629
-0.1581665,0.2481238
-0.14643604,0.24998842
-0.13470559,0.25173762
-0.122975126,0.25336912
-0.11124466,0.25488073
-0.0995142,0.25627056
-0.08778374,0.25753683
-0.076053284,0.25867793
-0.06432282,0.25969264
-0.05259236,0.2605798
-0.040861905,0.2613385
-0.029131442,0.26196802
-0.01740098,0.2624679
-0.0056705195,0.26283795
0.006059941,0.26307806
0.0177904,0.2631885
0.029520862,0.2631697
0.041251324,0.26302227
0.05298178,0.2627471
0.06471224,0.26234528
0.0764427,0.2618181
0.088173166,0.2611671
0.09990363,0.26039404
0.11163408,0.25950083
0.123364545,0.2584896
0.135095,0.25736272
0.14682546,0.25612274
0.15855592,0.2547723
0.17028639,0.25331438
0.18201685,0.25175196
0.19374731,0.2500883
0.20547777,0.24832682
0.21720824,0.24647105
0.2289387,0.2445246
0.24066915,0.2424913
0.25239962,0.24037506
0.26413006,0.23817992
0.27586052,0.23591003
0.28759098,0.23356958
0.29932144,0.23116286
0.3110519,0.22869428
0.32278237,0.22616827
0.33451283,0.22358932
0.34624326,0.22096194
0.35797375,0.21829069
0.36970422,0.21558017
0.38143468,0.21283497
0.39316514,0.21005966
0.4048956,0.20725884
0.41662607,0.20443708
0.42835653,0.2015989
0.44008696,0.1987488
0.45181745,0.19589126
0.46354792,0.19303066
0.47527838,0.19017135
0.48700884,0.18731755
0.4987393,0.18447348
0.51046973,0.18164325
0.5222002,0.17883088
0.53393066,0.17604022
0.5456611,0.17327513
0.5573915,0.17053929
0.569122,0.16783622
0.58085245,0.16516945
0.59258294,0.16254221
0.6043134,0.15995778
0.61604387,0.15741917
0.6277743,0.15492934
0.6395048,0.15249105
0.6512352,0.1501069
0.6629657,0.14777945
0.67469615,0.14551097
0.68642664,0.1433037
0.6981571,0.14115968
0.70988756,0.13908078
0.721618,0.13706878
0.7333485,0.13512528
0.7450789,0.1332517
0.7568094,0.13144934
0.76853985,0.12971938
0.78027034,0.12806275
0.7920008,0.12648043
0.80373126,0.124973044
0.8154617,0.12354124
0.8271922,0.12218544
0.8389226,0.12090597
0.8506531,0.11970301
0.86238354,0.118576586
0.87411404,0.11752664
0.88584447,0.11655305
0.89757496,0.11565545
0.9093054,0.11483346
0.9210359,0.11408653
0.9327663,0.11341407
0.9444968,0.11281532
0.95622724,0.11228949
0.96795774,0.11183562
0.97968817,0.11145277
0.99141866,0.11113982
1.0031492,0.11089563
1.0148796,0.11071898
1.02661,0.11060853
1.0383404,0.110562935
1.050071,0.11058077
1.0618014,0.110660546
1.0735319,0.11080071
1.0852623,0.110999696
1.0969929,0.11125587
1.1087232,0.11156753
1.1204536,0.11193301
1.132184,0.112350546
1.1439146,0.112818405
1.155645,0.113334715
1.1673754,0.11389771
1.1791059,0.114505544
1.1908364,0.115156375
1.2025669,0.1158483
1.2142973,0.11657947
1.2260277,0.117348015
1.2377583,0.11815201
1.2494887,0.11898957
1.2612191,0.11985883
1.2729496,0.120757885
1.2846801,0.12168486
1.2964106,0.122637875
1.308141,0.123615064
1.3198714,0.12461458
1.331602,0.1256346
1.3433324,0.12667325
1.3550628,0.12772878
1.3667933,0.12879935
1.3785238,0.1298832
1.3902543,0.13097861
1.4019847,0.1320838
1.4137151,0.13319711
1.4254457,0.13431685
1.4371761,0.13544132
1.4489065,0.13656892
1.460637,0.13769805
1.4723675,0.13882715
1.4840981,0.13995463
1.4958285,0.14107896
1.507559,0.14219868
1.5192895,0.14331235
1.5310199,0.1444185
1.5427504,0.14551571
1.5544808,0.14660266
1.5662113,0.147678
1.5779418,0.14874041
1.5896722,0.14978863
1.6014026,0.15082142
1.6131332,0.15183756
1.6248636,0.15283588
1.636594,0.15381522
1.6483245,0.15477452
1.660055,0.15571266
1.6717855,0.15662861
1.6835159,0.15752138
1.6952463,0.15838996
1.7069769,0.15923344
1.7187073,0.1600509
1.7304378,0.16084145
1.7421682,0.1616043
1.7538987,0.16233861
1.7656292,0.16304359
1.7773596,0.16371855
1.78909,0.16436274
1.8008206,0.16497552
1.812551,0.16555625
1.8242815,0.16610432
1.8360119,0.16661915
1.8477424,0.16710024
1.8594729,0.16754705
1.8712033,0.16795912
1.8829337,0.16833603
1.8946643,0.16867736
1.9063947,0.16898277
1.9181252,0.1692519
1.9298556,0.16948445
1.9415861,0.16968016
1.9533165,0.16983876
1.9650469,0.16996007
1.9767773,0.17004392
1.9885079,0.17009017
2.0002382,0.17009868
2.0119689,0.1700694
2.0236993,0.17000225
2.0354297,0.16989726
2.0471601,0.16975439
2.0588906,0.16957371
2.070621,0.16935529
2.0823514,0.16909923
2.0940819,0.16880564
2.1058125,0.1684747
2.117543,0.16810662
2.1292734,0.16770157
2.1410038,0.1672598
2.1527343,0.16678159
2.1644647,0.16626725
2.1761951,0.16571707
2.1879256,0.16513139
2.1996562,0.16451062
2.2113867,0.16385512
2.223117,0.16316533
2.2348475,0.16244169
2.246578,0.16168465
2.2583084,0.16089469
2.2700388,0.16007234
2.2817693,0.15921812
2.2935,0.15833254
2.3052304,0.15741622
2.3169608,0.15646972
2.3286912,0.15549366
2.3404217,0.15448864
2.352152,0.15345529
2.3638825,0.1523943
2.375613,0.15130627
2.3873436,0.15019193
2.399074,0.14905196
2.4108045,0.1478871
2.422535,0.14669801
2.4342654,0.14548548
2.4459958,0.14425018
2.4577262,0.14299291
2.4694567,0.14171444
2.4811873,0.14041544
2.4929178,0.13909681
2.5046482,0.13775927
2.5163786,0.1364036
2.528109,0.13503058
2.5398395,0.13364105
2.55157,0.13223578
2.5633004,0.13081555
2.575031,0.12938116
2.5867615,0.12793346
2.598492,0.12647323
2.6102223,0.12500125
2.6219528,0.123518355
2.6336832,0.1220253
2.6454136,0.120522946
2.657144,0.11901202
2.6688747,0.117493324
2.6806052,0.115967676
2.6923356,0.114435844
2.704066,0.11289859
2.7157965,0.111356676
2.727527,0.109810874
2.7392573,0.10826193
2.7509878,0.10671058
2.7627184,0.10515754
2.7744489,0.103603594
2.7861793,0.10204942
2.7979097,0.100495726
2.8096402,0.098943196
2.8213706,0.09739252
2.833101,0.09584437
2.8448315,0.094299406
2.8565621,0.09275823
2.8682926,0.09122154
2.880023,0.089689925
2.8917534,0.088164
2.9034839,0.086644344
2.9152143,0.08513153
2.9269447,0.08362615
2.9386752,0.082128696
2.9504058,0.08063972
2.9621363,0.07915977
2.9738667,0.077689335
2.9855971,0.07622889
2.9973276,0.07477891
3.009058,0.07333982
3.0207884,0.07191211
3.0325189,0.070496164
3.0442495,0.06909236
3.05598,0.06770117
3.0677104,0.06632291
3.0794406,0.06495798
3.091171,0.06360665
3.1029015,0.062269293
3.114632,0.0609462
3.1263623,0.05963766
3.138093,0.058343936
3.1498234,0.057065338
3.1615539,0.05580208
3.1732843,0.05455439
3.1850147,0.053322483
3.1967452,0.05210654
3.2084756,0.050906762
3.220206,0.049723312
3.2319367,0.048556313
3.2436671,0.04740596
3.2553976,0.04627235
3.267128,0.045155577
3.2788584,0.044055738
3.2905889,0.04297293
3.3023193,0.041907214
3.3140497,0.040858645
3.3257804,0.039827235
3.3375108,0.038813066
3.3492413,0.037816122
3.3609717,0.03683642
3.3727021,0.03587395
3.3844326,0.034928687
3.396163,0.034000617
3.4078934,0.033089675
3.419624,0.03219583
3.4313545,0.03131904
3.443085,0.030459251
3.4548154,0.029616414
3.4665458,0.028790502
3.4782763,0.027981514
3.4900067,0.02718956
3.501737,0.026414864
3.5134678,0.02565787
3.5251982,0.02491948
3.5369287,0.0242012
3.548659,0.023505576
3.5603895,0.022836795
3.57212,0.02220156
3.5838504,0.021610346
3.5955808,0.021079209
3.6073115,0.020632317
3.619042,0.020305406
3.6307724,0.020150192
3.6425028,0.02024025
3.6542332,0.020678187
3.6659636,0.021604383
3.677694,0.023207035
3.6894245,0.025733262
3.7011552,0.029500699
3.7128856,0.03490811
3.724616,0.042444844
3.7363465,0.052695725
3.748077,0.06634066
3.7598073,0.0841458
3.7715378,0.106944665
3.7832682,0.13560672
3.794999,0.17099342
3.8067293,0.2138976
3.8184597,0.26497704
3.8301902,0.3246734
3.8419206,0.39313066
3.853651,0.47011554
3.8653815,0.5549503
3.877112,0.64646435
3.8888426,0.7429779
3.900573,0.84231013
3.9123034,0.94184655
3.9240339,1.0386299
3.9357643,1.1294961
3.9474947,1.2112395
3.9592252,1.2807975
3.9709556,1.3354384
3.9826863,1.3729396
3.9944167,1.391733
4.006147,1.3910191
4.0178776,1.3708166
4.0296082,1.3319645
4.0413384,1.2760658
4.053069,1.2053672
4.0647993,1.1226256
4.07653,1.0309076
4.08826,0.9334283
4.099991,0.83333683
4.111721,0.73358506
4.1234517,0.6367611
4.135182,0.5450267
4.1469126,0.46003166
4.158643,0.38292816
4.1703734,0.31436506
4.1821036,0.25456077
4.1938343,0.20335022
4.205565,0.16028142
4.2172956,0.12468859
4.229026,0.09577356
4.2407565,0.07267106
4.2524867,0.054514088
4.2642174,0.04046988
4.2759476,0.0297769
4.2876782,0.02175845
4.2994084,0.015834665
4.311139,0.011519935
4.3228693,0.008419522
4.3346,0.0062189284


==> data/dim1/variance_plot_dim1_sigmat0.0010.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
0.001,0,0.13249655200000002,0.033859717101169605,0.117102502,0.02823897620891447,3.0
0.001,1000,0.54606838,0.1700247993509142,0.5704639666666667,0.1809651741734194,3.0
0.001,2000,0.8677784166666666,0.320625185191396,0.7725754,0.2717503290228552,3.0
0.001,3000,0.9822164999999999,0.32795131711748515,1.1160236266666665,0.44324331670186057,3.0
0.001,4000,1.14903577,0.4955602655410797,1.1786960533333333,0.4550746687593757,3.0
0.001,5000,1.0999785666666666,0.3186093376250469,1.1863941833333334,0.41841595535063986,3.0
0.001,6000,1.2898359000000001,0.5440695533801629,1.3066918533333334,0.5081543869260104,3.0
0.001,7000,1.5547257100000003,0.5416379242274008,1.4410979,0.39278625568347386,3.0
0.001,8000,1.6612991333333333,0.45298580257935,1.7026746333333334,0.4592439070948406,3.0
0.001,9000,1.7311646000000003,0.335556267166015,1.7396384666666667,0.38568452699940026,3.0
0.001,10000,1.8510851333333334,0.4963306932124802,1.7106449000000001,0.4051188026982867,3.0
0.001,11000,1.7332064333333335,0.3496577694173945,2.0173944666666666,0.493638397449011,3.0
0.001,12000,1.8207859666666666,0.49752498328497485,1.7099220666666666,0.2883883503074071,3.0
0.001,13000,1.8543144999999999,0.29316541352760217,1.7160011333333332,0.23847538328815218,3.0
0.001,14000,1.8137714333333335,0.3436207513583415,1.8473201333333336,0.4043535593214159,3.0
0.001,15000,1.9864780333333332,0.3993385893882631,1.9200279,0.34165293304344685,3.0
0.001,16000,2.0101151666666666,0.49390697610358547,2.0353573,0.35621046755552166,3.0
0.001,17000,1.9592192,0.24661869802150713,1.904283633333333,0.32830370326981456,3.0
0.001,18000,1.9429157333333336,0.35983013843398537,2.0290295666666665,0.40530423312052205,3.0
0.001,19000,1.7257355666666667,0.38576804294500744,1.9038839,0.3073634503391764,3.0
0.001,20000,1.9576559666666666,0.40597011417368045,2.0027513666666668,0.2761527424620979,3.0
0.001,21000,2.1834685333333335,0.3095235529935341,2.2785493666666667,0.5053364716233772,3.0
0.001,22000,2.1563961000000003,0.5016705552570964,2.026399,0.39069642139903626,3.0
0.001,23000,2.0645655,0.4796614974712167,1.7941751999999997,0.2816511972344931,3.0
0.001,24000,2.095450233333333,0.40338988368761536,1.8449604666666666,0.33240320742646434,3.0
0.001,25000,2.1881596,0.3952937379272912,1.9800544333333334,0.45033132801770276,3.0
0.001,26000,2.0779927666666667,0.3781564780294014,2.1161086,0.47222225355050773,3.0
0.001,27000,2.1157949,0.3020733136703903,2.1880363,0.41116334095959156,3.0
0.001,28000,2.0628346,0.40767950697607225,1.9996734,0.2577335941539312,3.0
0.001,29000,2.0785971666666665,0.33520235939645143,2.0402413,0.4244689684858051,3.0
0.001,30000,2.0401836,0.483611222081374,1.9152500333333335,0.31198634722310814,3.0
0.001,31000,1.9968924333333333,0.3842521165279784,2.0685371666666668,0.2512063030242695,3.0
0.001,32000,2.270171566666667,0.3415593842015876,1.9977862666666664,0.2471252994963643,3.0
0.001,33000,2.013348466666667,0.33099388637168886,2.0573715333333333,0.29864823822359615,3.0
0.001,34000,1.9268303333333332,0.23253740730636105,2.0184759666666667,0.3362783348681681,3.0
0.001,35000,2.1138701333333336,0.3660007744729936,2.2284520333333333,0.30142953027908165,3.0
0.001,36000,1.8699178333333333,0.32103004705120847,2.1763732333333334,0.4405474612806674,3.0
0.001,37000,2.0949320333333334,0.22577984111846902,1.9615462333333333,0.31182124534598527,3.0
0.001,38000,2.0437090666666666,0.42951727890791286,2.025438,0.3092474402384333,3.0
0.001,39000,1.7952448333333333,0.40270622044028725,1.9470326666666669,0.2743570787933694,3.0
0.001,40000,1.8369302666666665,0.38107004030682395,2.055195233333333,0.3829841170546387,3.0
0.001,41000,2.0977206,0.394276688785139,1.8322171999999999,0.32833107899227265,3.0
0.001,42000,1.8146807999999999,0.33650203941111556,2.05704,0.4587527183017157,3.0
0.001,43000,1.9108184666666668,0.36318733086306093,1.9220923,0.3567183845634583,3.0
0.001,44000,1.8077926333333334,0.3448032332612536,1.9951000333333333,0.31826367012981205,3.0
0.001,45000,1.9349313666666668,0.22993076160031556,2.1304764666666665,0.32007270659149895,3.0
0.001,46000,1.9239011333333333,0.23036790173785301,2.0598614,0.4185528015307507,3.0
0.001,47000,1.9372600999999998,0.48301734837764365,1.9435703666666668,0.39425759710636454,3.0
0.001,48000,2.0284150333333333,0.3563592402328692,1.869214066666667,0.38540068348049306,3.0
0.001,49000,2.0053517333333333,0.42703304328680214,1.9363514000000002,0.15424545943788212,3.0
0.001,50000,1.8963013,0.21622873646775848,2.0542243333333334,0.42339228557519537,3.0
0.001,51000,1.943607466666667,0.32777868022441276,2.0133923333333335,0.40669234420969586,3.0
0.001,52000,2.0873335999999996,0.31063010271680586,1.9052967333333335,0.19561812737884945,3.0
0.001,53000,2.4087593,0.4808010433072741,1.8336195333333334,0.2254428021251313,3.0
0.001,54000,1.9070209,0.32166192697542456,2.1291285666666666,0.3801603744594129,3.0
0.001,55000,1.8801146666666664,0.3619491226118773,2.000905566666667,0.43170930082039133,3.0
0.001,56000,1.8221255333333335,0.288043136170501,1.9173068999999998,0.3274291280829488,3.0
0.001,57000,1.9695537666666667,0.4341346043420034,2.0572271333333334,0.41944278721850864,3.0
0.001,58000,2.0367187,0.35477295291638755,1.940322766666667,0.29990800248413035,3.0
0.001,59000,1.8189454999999999,0.3326651554749961,1.9236192666666667,0.3189440739311013,3.0
0.001,60000,2.0464851333333334,0.29029829975289406,1.6901675999999999,0.3352781344005351,3.0
0.001,61000,1.9352412,0.4239332954676518,1.9158198333333332,0.3334666087401272,3.0
0.001,62000,1.8463620333333335,0.4332210270404141,2.1074624333333336,0.30138383704280014,3.0
0.001,63000,1.8315255,0.3422575173929566,1.9160547333333333,0.24363982111440194,3.0
0.001,64000,1.9264213000000001,0.28959900214047696,1.9490281000000003,0.2677681812706842,3.0
0.001,65000,1.9432306666666666,0.41310361495819,2.1258165666666664,0.41266501810512246,3.0
0.001,66000,1.7145167,0.2460345761888831,1.8958102,0.32333959241859533,3.0
0.001,67000,2.004848266666667,0.3419737598652726,1.9729105,0.32273956754071853,3.0
0.001,68000,1.8798418000000001,0.26627417421479943,1.9285296333333335,0.36218350838806074,3.0
0.001,69000,1.8350613333333332,0.2805454348853814,2.1673277666666664,0.44338278218273325,3.0
0.001,70000,1.7298462666666665,0.29069952470400506,1.7418237,0.2927468086360465,3.0
0.001,71000,1.9415702666666668,0.24705671797977438,1.8302991333333332,0.3074793450791794,3.0
0.001,72000,2.1267961,0.3310028848226906,1.9731527666666668,0.3422484458875956,3.0
0.001,73000,1.9393822,0.2739593345503368,1.8488367666666665,0.3434052618400032,3.0
0.001,74000,2.0538640333333333,0.33790050667488075,1.9245824333333335,0.28830565925536583,3.0
0.001,75000,1.8286036333333333,0.3341820992940941,1.8846387333333332,0.36611007150632235,3.0
0.001,76000,1.7085165333333332,0.21145517768593688,1.9594778000000002,0.38500045058281857,3.0
0.001,77000,1.7321847000000001,0.28068393836086053,1.8266553333333333,0.33602769004275695,3.0
0.001,78000,1.8107130666666666,0.27473941789019124,1.7545467666666668,0.15898190485251595,3.0
0.001,79000,1.9173503666666667,0.2945486527127131,1.8510353333333331,0.2902954501216611,3.0
0.001,80000,1.7490249333333334,0.23575844643483673,1.8578835333333332,0.26221923064264585,3.0
0.001,81000,2.091080266666667,0.39909807565944383,2.030787033333333,0.2637449803806784,3.0
0.001,82000,1.939443866666667,0.32093053253994774,1.9244478666666665,0.2983137980660707,3.0
0.001,83000,1.8362471666666667,0.3568101824070671,1.7183072666666668,0.27315928111518456,3.0
0.001,84000,1.8188477333333335,0.2867021269771662,1.8195083666666665,0.3033074744997795,3.0
0.001,85000,1.8603227999999998,0.33040411320528384,1.8316027333333331,0.19923362115052556,3.0
0.001,86000,1.5516511333333334,0.25613897976024874,1.8855701,0.23586440583327387,3.0
0.001,87000,1.9580234,0.26942378164447556,1.8961172,0.32473268055966176,3.0
0.001,88000,1.8517951000000001,0.3197349911674407,1.817830866666667,0.282062574435918,3.0
0.001,89000,1.8286869666666667,0.29804595354104,1.6750167999999999,0.367731799517479,3.0
0.001,90000,1.8962808333333332,0.30893239524444144,1.7548344666666666,0.31671809167191745,3.0
0.001,91000,1.8112131333333334,0.25546569472607167,1.7202244999999998,0.2768771439505315,3.0
0.001,92000,1.7821571,0.3068502407886515,1.8653791,0.22967357262154334,3.0
0.001,93000,1.9767523,0.3631893866039728,1.865666,0.347713028098004,3.0
0.001,94000,1.8446313000000003,0.35005157491358335,2.030850733333333,0.5231000503044019,3.0
0.001,95000,1.7921879333333333,0.1542288197803763,1.8768690666666668,0.305279112508981,3.0
0.001,96000,1.8697845333333332,0.32298974985286205,1.7488071333333333,0.23421015321216926,3.0
0.001,97000,1.8791518,0.20767366072473734,1.8810646000000002,0.2783285665255604,3.0
0.001,98000,1.9395923666666668,0.3120353140710324,1.7344460000000002,0.18113476574131207,3.0
0.001,99000,1.7641007,0.2036078767951853,1.8597256666666666,0.3092795286843405,3.0


==> data/dim1/variance_plot_dim1_sigmat0.0033.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
0.0032876585066269,0,0.11742366333333333,0.02207846506934629,0.11625537999999998,0.022445445734583513,3.0
0.0032876585066269,1000,0.5134170433333334,0.1322347910230479,0.4981821766666667,0.1160926161919075,3.0
0.0032876585066269,2000,0.7410961699999999,0.24911664320529875,0.8528583433333333,0.2992683216180472,3.0
0.0032876585066269,3000,1.04009464,0.485735639749584,1.00715752,0.36500040829140695,3.0
0.0032876585066269,4000,1.1157904266666667,0.40302269954627457,1.1141156933333332,0.4229520184300888,3.0
0.0032876585066269,5000,1.18536269,0.3813750366016717,1.1715891333333335,0.4428059871783215,3.0
0.0032876585066269,6000,1.3565068599999999,0.6090243063430629,1.2496101,0.4061336325515327,3.0
0.0032876585066269,7000,1.5453276833333334,0.45838194401646504,1.3161171666666667,0.41374157333583783,3.0
0.0032876585066269,8000,1.5818863666666667,0.35477642183625707,1.7070917,0.2835406459100353,3.0
0.0032876585066269,9000,1.8455830000000002,0.48925004727972526,1.7456525999999999,0.4568033068725569,3.0
0.0032876585066269,10000,1.7268220333333335,0.3607384995938301,1.6318579666666668,0.3357939418180259,3.0
0.0032876585066269,11000,1.8475542333333335,0.5160906018267605,1.8604804333333333,0.4466830459576318,3.0
0.0032876585066269,12000,1.9444557333333332,0.37535643412997166,1.8115232666666667,0.3790785675955859,3.0
0.0032876585066269,13000,1.9081162666666664,0.30669241330395036,1.7387349333333333,0.35831955014514316,3.0
0.0032876585066269,14000,1.8382729666666666,0.35496114348043467,1.8427388,0.3683523755478488,3.0
0.0032876585066269,15000,2.0848278,0.5128987923642669,1.8730130333333335,0.36565122828437824,3.0
0.0032876585066269,16000,1.8185638666666666,0.3366843819671342,1.9954935333333335,0.3751633110000689,3.0
0.0032876585066269,17000,2.130770833333333,0.5418514632827411,1.8989534333333333,0.35209080591686537,3.0
0.0032876585066269,18000,2.123863366666667,0.29216532630739706,2.0584450333333333,0.2839972730402315,3.0
0.0032876585066269,19000,1.9258402333333333,0.2680390030766315,1.9274803666666667,0.31918283907119416,3.0
0.0032876585066269,20000,1.9458801000000001,0.334574965655875,2.1644246333333332,0.3602403977208568,3.0
0.0032876585066269,21000,1.9490424666666666,0.445799638216753,1.9092200000000001,0.25410980525389676,3.0
0.0032876585066269,22000,2.0545497666666663,0.44958390134569365,1.8815153333333334,0.333932495320538,3.0
0.0032876585066269,23000,2.0926129,0.23750980388115214,1.9634372666666664,0.3434763185095266,3.0
0.0032876585066269,24000,2.0086961999999997,0.35583722024448666,2.013164966666667,0.40398839596080116,3.0
0.0032876585066269,25000,2.1707756333333332,0.33589695641746214,2.2126521666666665,0.5016639503460802,3.0
0.0032876585066269,26000,2.009032066666667,0.3833733010048271,2.1025899333333333,0.264897753417058,3.0
0.0032876585066269,27000,2.1502885666666667,0.34884992953785215,2.015155266666667,0.32648384751641407,3.0
0.0032876585066269,28000,1.9263058,0.28318112074275004,1.8161312999999997,0.20846136842487142,3.0
0.0032876585066269,29000,1.9138273000000001,0.24906596279912144,1.9386117666666667,0.2118183844132384,3.0
0.0032876585066269,30000,1.9625024666666668,0.28870156736373026,2.0373368666666667,0.4770398982006025,3.0
0.0032876585066269,31000,1.7636516,0.12916098437412646,1.9918354333333335,0.3193637996289098,3.0
0.0032876585066269,32000,2.0654466,0.4752718614693525,1.9381273333333333,0.34471462566499034,3.0
0.0032876585066269,33000,2.1506476333333335,0.40650048660205546,2.2067071666666664,0.35478655131568115,3.0
0.0032876585066269,34000,2.078938,0.45282993235035823,1.9960019000000002,0.3355232468762982,3.0
0.0032876585066269,35000,2.3185363999999997,0.44470417682590224,1.9460155666666668,0.2993809880195821,3.0
0.0032876585066269,36000,1.9314946,0.2686080375491645,2.0447710999999997,0.32290992486356,3.0
0.0032876585066269,37000,1.8856816333333335,0.29320716606076974,2.1712032000000003,0.4497187778808108,3.0
0.0032876585066269,38000,1.8100313666666665,0.19121586124137582,2.0200201333333334,0.24002185044862298,3.0
0.0032876585066269,39000,2.111922733333333,0.42907645592353094,2.0364878,0.30454073968338513,3.0
0.0032876585066269,40000,1.9930488666666666,0.2813296102455643,2.0814454333333336,0.3237167836311156,3.0
0.0032876585066269,41000,2.0484294,0.5545002354657059,1.7750743333333334,0.23522047268420565,3.0
0.0032876585066269,42000,1.9470772666666667,0.36092139871688284,2.1261198,0.31507630195826114,3.0
0.0032876585066269,43000,1.9784318666666667,0.39439087592095873,1.7687174333333335,0.22018107766867206,3.0
0.0032876585066269,44000,2.1037462,0.3523638911518791,2.1158979,0.49191321737339344,3.0
0.0032876585066269,45000,1.9687198,0.3171300964177372,1.9406022333333333,0.3718937498060449,3.0
0.0032876585066269,46000,1.9584230666666667,0.26430312005839895,1.9187586666666665,0.35002565466838914,3.0
0.0032876585066269,47000,1.9688984333333333,0.35622379471952903,1.7523707333333334,0.33515503349027564,3.0
0.0032876585066269,48000,1.9048601333333337,0.41905199564256684,1.9234842,0.27782268812889155,3.0
0.0032876585066269,49000,1.6604135666666666,0.20588898921357543,1.8209014666666665,0.2402501817286676,3.0
0.0032876585066269,50000,2.1793840666666666,0.487949220300806,1.8185777333333333,0.3286967120421922,3.0
0.0032876585066269,51000,1.9140095333333331,0.3151012099080195,1.8591198000000002,0.2948556545879582,3.0
0.0032876585066269,52000,1.8521320999999997,0.27490610734205845,1.9171359,0.35058917741609386,3.0
0.0032876585066269,53000,1.9488288999999999,0.3491995568166766,1.9952618666666666,0.2927125917180101,3.0
0.0032876585066269,54000,1.9220647333333332,0.1888858696004577,1.7863398999999998,0.16996942770087606,3.0
0.0032876585066269,55000,1.9814621333333333,0.3351728959434833,1.826078866666667,0.30329211034296266,3.0
0.0032876585066269,56000,1.9540443333333333,0.22411899190511378,2.0510948333333334,0.37890112253900904,3.0
0.0032876585066269,57000,1.7921133999999999,0.23380721265651755,1.9357201333333336,0.28657457825542454,3.0
0.0032876585066269,58000,1.9400201333333333,0.26706958904252115,1.841677233333333,0.22786866352657573,3.0
0.0032876585066269,59000,1.9908018666666667,0.3844925720998449,1.8590964333333335,0.3559912764853953,3.0
0.0032876585066269,60000,2.0041768999999996,0.3506113676889318,1.9395472333333335,0.2810376219116481,3.0
0.0032876585066269,61000,1.8350759333333333,0.32241276109505623,1.958520133333333,0.3492314195345943,3.0
0.0032876585066269,62000,1.8487910333333335,0.3477120145268799,1.7099951666666666,0.2617530505376479,3.0
0.0032876585066269,63000,1.755349566666667,0.332596006651625,1.9553162666666666,0.3355381175053804,3.0
0.0032876585066269,64000,1.9174677333333332,0.2361376547270422,1.8481290666666668,0.32361538773798726,3.0
0.0032876585066269,65000,1.8675392000000002,0.2942886090276063,1.9905502000000002,0.4520832587686956,3.0
0.0032876585066269,66000,2.1027533999999997,0.3368805503320923,1.7863219666666665,0.2469390555524739,3.0
0.0032876585066269,67000,1.903094433333333,0.2583702400112052,2.0177787,0.3368969448197229,3.0
0.0032876585066269,68000,2.0766677000000002,0.46207518885327536,2.0405332,0.34827251319983604,3.0
0.0032876585066269,69000,1.9993092666666668,0.336358359042898,2.0366391,0.3407539370284223,3.0
0.0032876585066269,70000,1.9940116666666665,0.33632243867243605,1.8909076666666664,0.36225702021315537,3.0
0.0032876585066269,71000,1.9513682333333335,0.31078623887474127,1.8382281999999999,0.3171870303576582,3.0
0.0032876585066269,72000,1.9616960666666667,0.17424778391429013,1.9399983000000003,0.29709562405961715,3.0
0.0032876585066269,73000,2.0512852333333336,0.2966150633450777,1.9513059333333331,0.3719148865025095,3.0
0.0032876585066269,74000,1.8863725999999998,0.2863297697198867,1.8302472666666667,0.3069354080805348,3.0
0.0032876585066269,75000,1.7502547333333334,0.24988346419631519,1.7073477333333333,0.2157565577630055,3.0
0.0032876585066269,76000,1.8934007666666666,0.4263270206454053,1.7651560999999998,0.25665804119842034,3.0
0.0032876585066269,77000,1.7440160999999998,0.325832621049617,1.7803642,0.30669921846710013,3.0
0.0032876585066269,78000,1.8013251333333333,0.20204507739150962,1.7661991666666665,0.31277709129232556,3.0
0.0032876585066269,79000,1.7861618666666665,0.23317771892532477,1.8533406666666667,0.35899393662963336,3.0
0.0032876585066269,80000,1.7740042999999999,0.3414444078551636,1.7406656333333332,0.28080909666533443,3.0
0.0032876585066269,81000,1.7691746333333331,0.2919467340514381,1.7068602000000002,0.29574769847897375,3.0
0.0032876585066269,82000,1.8600743333333334,0.18651907693360598,1.8311296666666665,0.26520939547459677,3.0
0.0032876585066269,83000,1.9350878,0.3953928000458447,1.6582715333333333,0.18451771717193205,3.0
0.0032876585066269,84000,1.9024029333333334,0.35314248178353047,1.9156658666666668,0.33160670151281285,3.0
0.0032876585066269,85000,1.7644771666666668,0.3214827038580891,1.9039940666666666,0.23243488385656413,3.0
0.0032876585066269,86000,1.7574022999999999,0.23545545158185088,1.8888050333333333,0.28902054072776173,3.0
0.0032876585066269,87000,1.9341765999999998,0.3960615955206462,1.8216756,0.23306329747474896,3.0
0.0032876585066269,88000,1.7925072333333334,0.367268123060616,1.966219933333333,0.3177721332623391,3.0
0.0032876585066269,89000,1.7601639999999998,0.30428813874092,1.8401473,0.32370544701112147,3.0
0.0032876585066269,90000,1.8805531666666664,0.3312777752300645,1.8709778999999997,0.22475759334865636,3.0
0.0032876585066269,91000,1.8684701666666665,0.293616620873872,1.8815992000000001,0.2711117029474259,3.0
0.0032876585066269,92000,1.6613228666666668,0.2256071434108218,1.7669613000000002,0.2940465603042484,3.0
0.0032876585066269,93000,1.8166525,0.21100136137112954,1.7042477,0.18622596303902775,3.0
0.0032876585066269,94000,1.7792698666666666,0.2639197453327831,1.9041135333333334,0.2082854148413448,3.0
0.0032876585066269,95000,2.053599333333333,0.3068671427599483,2.0134416666666666,0.33350035139663814,3.0
0.0032876585066269,96000,1.8428451333333333,0.192746583812782,2.0169607666666667,0.3088867937011895,3.0
0.0032876585066269,97000,1.9214847,0.3091484175605465,1.9146301333333333,0.3494813284255462,3.0
0.0032876585066269,98000,1.7712671333333334,0.32482916912217286,1.6568595333333331,0.28509629923595026,3.0
0.0032876585066269,99000,1.7231508333333334,0.2559878978302447,1.7318259999999999,0.17262136938439382,3.0


==> data/dim1/variance_plot_dim1_sigmat0.0108.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
0.0108086984561963,0,0.11642216999999999,0.029330007651015594,0.12224479833333335,0.03257840258873358,3.0
0.0108086984561963,1000,0.5820388333333333,0.13994471657204896,0.54584994,0.12405841315723291,3.0
0.0108086984561963,2000,0.8461192333333333,0.2881240018868631,0.9571831,0.40824913467979895,3.0
0.0108086984561963,3000,0.9594031433333333,0.30593706221647693,1.0437880266666666,0.34522004262664907,3.0
0.0108086984561963,4000,1.04224386,0.41401343457899675,1.2644239566666666,0.4768263122428594,3.0
0.0108086984561963,5000,1.2071612366666666,0.4446635165873604,1.0984796733333333,0.40189602288180715,3.0
0.0108086984561963,6000,1.3144783066666665,0.49494771408391014,1.418170843333333,0.6351966701217759,3.0
0.0108086984561963,7000,1.4313825,0.4283677189269324,1.4357054999999999,0.40972780275944576,3.0
0.0108086984561963,8000,1.7290627666666667,0.5081282580003935,1.6022447333333332,0.23772102030812176,3.0
0.0108086984561963,9000,1.5840271,0.33315952278552685,1.6359481333333334,0.3997589379512456,3.0
0.0108086984561963,10000,1.8701884333333334,0.539983479662654,1.7638633,0.4267084762522809,3.0
0.0108086984561963,11000,1.8135192666666669,0.36501094601684364,1.8549888333333335,0.40699301914268077,3.0
0.0108086984561963,12000,1.8353564666666664,0.39916384889637035,1.8492541333333332,0.5080643925050622,3.0
0.0108086984561963,13000,2.031878666666667,0.4048689136410177,1.8368522666666667,0.42389623754811084,3.0
0.0108086984561963,14000,1.6942871666666666,0.33154881780577117,1.7406641,0.3105626844791402,3.0
0.0108086984561963,15000,1.7846029,0.32298288189008306,1.8353035333333334,0.35523105186842985,3.0
0.0108086984561963,16000,1.941822733333333,0.4357214818139846,1.7290575333333333,0.2750962930327387,3.0
0.0108086984561963,17000,2.1027619333333334,0.421186116845037,2.153706833333333,0.5128678809991659,3.0
0.0108086984561963,18000,1.9025148666666667,0.24652097086924363,1.9744194333333331,0.3265742014195975,3.0
0.0108086984561963,19000,1.9672936666666665,0.4825995222504485,2.0129451,0.24244138744757118,3.0
0.0108086984561963,20000,1.9881237666666667,0.36876106129660857,2.0418554666666666,0.41283659671077433,3.0
0.0108086984561963,21000,2.031640933333333,0.3616902698542744,2.2825721,0.38164073487614414,3.0
0.0108086984561963,22000,2.1312211666666667,0.4177147769596153,2.2444540666666666,0.36398980148030396,3.0
0.0108086984561963,23000,2.1797083666666666,0.39702017541310725,2.185650766666667,0.4339332640869882,3.0
0.0108086984561963,24000,2.0221735666666665,0.3574848814145122,2.1499483,0.2748709260039398,3.0
0.0108086984561963,25000,2.162773833333333,0.334561988911155,2.217315166666667,0.3780935713360972,3.0
0.0108086984561963,26000,2.0839692333333333,0.41521867524663975,2.179437066666667,0.4663599991538059,3.0
0.0108086984561963,27000,2.051623633333333,0.29731384768361274,2.056789366666667,0.2804106898698546,3.0
0.0108086984561963,28000,2.2186612,0.516379834203467,2.0886042333333332,0.2988182215931136,3.0
0.0108086984561963,29000,2.1548414,0.4109957781892778,2.027756333333333,0.4384433847986622,3.0
0.0108086984561963,30000,2.0285888333333335,0.3492019409254591,2.0899254666666667,0.5293189923065811,3.0
0.0108086984561963,31000,2.2482300666666664,0.3244176293340696,2.156591166666667,0.44690865612021263,3.0
0.0108086984561963,32000,2.1875852333333334,0.5939193596831036,2.2399084333333334,0.4118599575299204,3.0
0.0108086984561963,33000,2.118660033333333,0.2526250101922633,2.1283867666666665,0.38202594636581655,3.0
0.0108086984561963,34000,1.952807133333333,0.3688234587549186,2.0493463333333337,0.4041232227126372,3.0
0.0108086984561963,35000,1.7682415666666664,0.289248976742139,1.8395406,0.1893207790276686,3.0
0.0108086984561963,36000,1.7791147666666667,0.2881993584267745,2.0093248999999997,0.2918518797309177,3.0
0.0108086984561963,37000,1.9518892,0.341087258665819,1.9725532,0.20665206124007085,3.0
0.0108086984561963,38000,2.2063170333333333,0.4195261889982569,2.1965844000000003,0.40098279276807297,3.0
0.0108086984561963,39000,2.0837231333333333,0.46194058255445336,1.9368333,0.2538599198300183,3.0
0.0108086984561963,40000,2.0634262666666667,0.24845065443800124,2.0865647333333333,0.4343890967192482,3.0
0.0108086984561963,41000,1.7688452000000001,0.30831269074756446,2.0225417333333335,0.450628023619823,3.0
0.0108086984561963,42000,1.9375436666666666,0.4385220034121334,1.8456922999999998,0.20616400472247823,3.0
0.0108086984561963,43000,2.0120293666666664,0.5023911839893768,1.8797875,0.260473865964214,3.0
0.0108086984561963,44000,2.0948741,0.37774487912585036,2.1499270333333333,0.46820075818880064,3.0
0.0108086984561963,45000,2.090090266666667,0.29721862980229635,1.9371913000000003,0.29324110366364065,3.0
0.0108086984561963,46000,2.0075622,0.35948615997194294,2.0452984,0.3266009222255198,3.0
0.0108086984561963,47000,1.9760987333333333,0.28284175561708436,1.9857088333333335,0.3065374146924991,3.0
0.0108086984561963,48000,1.9362891333333334,0.28828777791431676,2.0477111333333333,0.41330306508874476,3.0
0.0108086984561963,49000,2.0207624333333336,0.3437502908198738,1.9522469999999998,0.3073803619562144,3.0
0.0108086984561963,50000,2.0483045333333334,0.504470252453503,2.0189798666666667,0.33218719366051397,3.0
0.0108086984561963,51000,1.8424590333333335,0.29610810606141996,2.0956867666666668,0.3840311582390781,3.0
0.0108086984561963,52000,2.1173989,0.4595118076185094,1.7650604333333335,0.3682230743882316,3.0
0.0108086984561963,53000,2.147120166666667,0.415551605215543,1.7322700666666666,0.22629410374113695,3.0
0.0108086984561963,54000,1.9296445666666664,0.30769552493734414,2.0739657333333334,0.35937218189311454,3.0
0.0108086984561963,55000,2.070498366666667,0.32865604361650563,1.9717183333333335,0.28789646351231507,3.0
0.0108086984561963,56000,1.8428805666666666,0.19778209203465427,2.0613938,0.33767443643981015,3.0
0.0108086984561963,57000,1.9627888666666669,0.44435762309711135,1.8199100333333333,0.16503369082732106,3.0
0.0108086984561963,58000,2.0107586333333334,0.2663952152025654,1.9543788,0.29998302254067655,3.0
0.0108086984561963,59000,1.8642956000000002,0.24977880698260488,1.9223581,0.2987135804728224,3.0
0.0108086984561963,60000,1.9613546666666668,0.3967820662359349,1.8000201666666664,0.3299789345772259,3.0
0.0108086984561963,61000,1.9948415,0.3800796552940493,1.8117791666666667,0.3266134944059025,3.0
0.0108086984561963,62000,1.9809659333333334,0.38887868512740714,1.8983348333333332,0.3198974615530333,3.0
0.0108086984561963,63000,1.9068254,0.29318753794714747,1.8136663333333332,0.29949848253295225,3.0
0.0108086984561963,64000,1.8733857,0.3782388060890412,1.9192504999999997,0.26745073317611856,3.0
0.0108086984561963,65000,1.9921717666666663,0.371700984181301,1.9581105,0.34954663793477303,3.0
0.0108086984561963,66000,1.9526730666666667,0.34482949917742123,1.7594697333333336,0.19664495684682023,3.0
0.0108086984561963,67000,1.8956803333333336,0.19072619377643035,1.8538901666666667,0.3046560417502134,3.0
0.0108086984561963,68000,2.012184766666667,0.3853380795371528,1.9758537333333333,0.3624723597203027,3.0
0.0108086984561963,69000,1.9583093666666667,0.4397998919448645,1.9919658666666666,0.30698912320680755,3.0
0.0108086984561963,70000,1.8369312333333336,0.27878209728702885,1.9562186666666666,0.2554401341413766,3.0
0.0108086984561963,71000,1.9780151000000001,0.2883716712264284,1.9498825999999998,0.38788081975044864,3.0
0.0108086984561963,72000,1.9632977,0.37570090619561997,2.1045323000000002,0.4241068503551946,3.0
0.0108086984561963,73000,1.7698556333333333,0.2554261084042398,1.9803998,0.38005147152638863,3.0
0.0108086984561963,74000,2.044143366666667,0.3556325501816088,1.7517796333333333,0.3120157967728255,3.0
0.0108086984561963,75000,1.8015644333333334,0.29113828753675536,1.8479729,0.36740364358272676,3.0
0.0108086984561963,76000,1.6017423666666666,0.2515635259968234,1.7506537333333334,0.2601530387214504,3.0
0.0108086984561963,77000,1.8019153666666667,0.28622050020922873,1.9327823333333332,0.301948906885753,3.0
0.0108086984561963,78000,1.7256577,0.19363814945473257,1.8391022999999997,0.17025151994083149,3.0
0.0108086984561963,79000,1.8907657,0.2765346361867594,1.8059189,0.3451228695568049,3.0
0.0108086984561963,80000,1.8461781000000002,0.28175244261710186,1.7284742,0.17672335034994668,3.0
0.0108086984561963,81000,2.0210442333333334,0.2751206416035478,1.8782285333333333,0.2914554248390043,3.0
0.0108086984561963,82000,1.8500987333333334,0.3840105375508435,1.9503957000000003,0.23382877728590926,3.0
0.0108086984561963,83000,1.8546866000000002,0.3063609320845322,1.7475199333333336,0.23219028564276273,3.0
0.0108086984561963,84000,1.6969748333333332,0.2118783575822406,1.5767004,0.3013898920373576,3.0
0.0108086984561963,85000,1.9229974666666667,0.5214553170682806,1.7755797333333334,0.30844413704248147,3.0
0.0108086984561963,86000,1.9031515333333333,0.39142544760459536,2.0237435,0.30914731328867034,3.0
0.0108086984561963,87000,1.6693673333333334,0.1815626746245158,1.9761618666666667,0.3208714376297062,3.0
0.0108086984561963,88000,1.7960211333333334,0.2666227033659758,1.7173304,0.19216956337570731,3.0
0.0108086984561963,89000,1.7825431666666667,0.31670446444352146,1.7479998666666667,0.25088459608958547,3.0
0.0108086984561963,90000,1.8000141666666665,0.24189303635196788,1.7779746,0.19630109504374485,3.0
0.0108086984561963,91000,1.7112755666666668,0.2413483122628948,1.7839225666666667,0.22861000233779744,3.0
0.0108086984561963,92000,2.0296772,0.30309685855134383,1.8286041333333334,0.3626994655993551,3.0
0.0108086984561963,93000,1.9237470666666667,0.2575235146526127,1.6861803000000002,0.19963122002034153,3.0
0.0108086984561963,94000,1.7560999666666668,0.3517446019071666,1.8499875000000001,0.2481288650870552,3.0
0.0108086984561963,95000,1.9585814333333333,0.29033319175882694,1.7554209,0.354521663476357,3.0
0.0108086984561963,96000,1.6871293666666667,0.2441821128998214,1.7558508,0.22025456885908937,3.0
0.0108086984561963,97000,1.7939391,0.2911515460035604,1.8751565666666667,0.3033023116669645,3.0
0.0108086984561963,98000,1.8701553333333336,0.2917297544950598,1.7672669999999997,0.2799260697898644,3.0
0.0108086984561963,99000,1.8557629666666664,0.2656982110279338,1.8360695,0.2462425771296873,3.0


==> data/dim1/variance_plot_dim1_sigmat0.0355.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
0.0355353094250793,0,0.12128858666666666,0.028727790888759812,0.11481461999999999,0.026603902215522827,3.0
0.0355353094250793,1000,0.5512450333333333,0.15089234696493276,0.5767163333333333,0.13932864784470678,3.0
0.0355353094250793,2000,0.8783748466666667,0.3338478933960947,0.8718872466666667,0.3263018776881241,3.0
0.0355353094250793,3000,0.9595417233333334,0.3286511703667454,0.97422208,0.3318469173010055,3.0
0.0355353094250793,4000,1.0585560566666665,0.3547120168122293,1.1526974466666668,0.4300595230399216,3.0
0.0355353094250793,5000,1.2578401666666668,0.41204172442891157,1.0141781733333333,0.30542755418613216,3.0
0.0355353094250793,6000,1.4360972233333333,0.5982037549811613,1.2452845666666668,0.4518333054988767,3.0
0.0355353094250793,7000,1.5267903800000002,0.4825164908234865,1.4734389666666665,0.44254129841073336,3.0
0.0355353094250793,8000,1.6880024,0.40170009053066363,1.6089726000000002,0.3627587486107031,3.0
0.0355353094250793,9000,1.5447871666666666,0.36838324444376463,1.7294149666666667,0.44975783156336596,3.0
0.0355353094250793,10000,1.9155246666666665,0.38135945318502473,1.8428931000000002,0.5116567161957061,3.0
0.0355353094250793,11000,2.0573244333333336,0.6055522700983579,1.8428701666666667,0.3577763651479899,3.0
0.0355353094250793,12000,1.9227340666666664,0.4485227307845216,1.8229755333333333,0.43886516773254464,3.0
0.0355353094250793,13000,2.0440150999999998,0.28578499908282445,1.8345608,0.5328859817925438,3.0
0.0355353094250793,14000,1.8428473,0.392790196181613,1.7758684,0.24957337296964063,3.0
0.0355353094250793,15000,1.9596223000000002,0.344737088635417,1.8669970000000002,0.3729049948242224,3.0
0.0355353094250793,16000,1.9660214,0.40358961342701,2.1376020666666666,0.5070736649786707,3.0
0.0355353094250793,17000,2.1138919333333335,0.400194133333854,2.0727279000000003,0.33385141006957475,3.0
0.0355353094250793,18000,2.0823112333333333,0.5800852853225903,1.9676842,0.41296017012123987,3.0
0.0355353094250793,19000,2.048348333333333,0.5309510199266732,1.9079324666666668,0.17800866578175667,3.0
0.0355353094250793,20000,1.9793782999999998,0.4691346480401123,2.0151785666666666,0.31536359109124784,3.0
0.0355353094250793,21000,1.9252177,0.45730856728002595,1.9682396666666666,0.265869605287356,3.0
0.0355353094250793,22000,2.128205733333333,0.4910983331025954,2.1222677666666665,0.2758547506650697,3.0
0.0355353094250793,23000,1.9525019333333333,0.3528449622595612,1.8800317,0.2467472120742266,3.0
0.0355353094250793,24000,2.0731763,0.35468450183263345,2.1080921999999997,0.3716475512974266,3.0
0.0355353094250793,25000,2.0657533333333333,0.4838813878351606,2.0267386666666667,0.27302236122829043,3.0
0.0355353094250793,26000,2.1697943333333334,0.3290686409049858,2.0328094666666665,0.35167279384909944,3.0
0.0355353094250793,27000,1.9886224333333333,0.31027221004745886,1.9334960666666667,0.19768139164585305,3.0
0.0355353094250793,28000,2.0426916,0.30713301447624175,2.1107102666666666,0.40297162311819734,3.0
0.0355353094250793,29000,2.159610133333333,0.4694971365415708,2.0092038666666663,0.30868797457247626,3.0
0.0355353094250793,30000,1.9416932000000002,0.3551583045014904,1.9820495333333332,0.5341078815856878,3.0
0.0355353094250793,31000,1.9856088666666667,0.2847089332335121,2.0512642666666667,0.33761270183334996,3.0
0.0355353094250793,32000,2.0368284666666665,0.40819955496603755,1.8379480333333333,0.1945474275683725,3.0
0.0355353094250793,33000,2.227127133333333,0.38553096735144526,2.0439255333333333,0.440834538458843,3.0
0.0355353094250793,34000,2.0984571333333335,0.31022930021204925,1.883362,0.3287384154671664,3.0
0.0355353094250793,35000,2.0034641,0.4029002446417268,1.9546699666666667,0.3512205334184223,3.0
0.0355353094250793,36000,1.9209574666666667,0.23501370722050338,1.9851404,0.3302581300107135,3.0
0.0355353094250793,37000,1.9346316000000001,0.2923394327268618,2.0660027999999997,0.33207016354701807,3.0
0.0355353094250793,38000,1.8800465,0.3363315082945149,1.8825551999999999,0.3543664595631806,3.0
0.0355353094250793,39000,1.9874045000000002,0.27130289091605714,2.0506393000000003,0.4379646622930022,3.0
0.0355353094250793,40000,1.9640057333333332,0.31602434856764505,1.9658477,0.2763681470469659,3.0
0.0355353094250793,41000,1.8605775,0.43012472146599917,1.8416146333333334,0.3036968529634683,3.0
0.0355353094250793,42000,2.017849333333333,0.35334894607120465,1.9211134666666665,0.38716844847487397,3.0
0.0355353094250793,43000,2.0938826,0.39443912244995843,2.0380306333333333,0.4293869078624247,3.0
0.0355353094250793,44000,2.0927751333333333,0.4115975316441266,1.9419122666666668,0.3663064570286531,3.0
0.0355353094250793,45000,1.9234270333333334,0.33848276781800046,1.8666399666666667,0.2914202837250256,3.0
0.0355353094250793,46000,2.0285044,0.3799674009741406,1.6561744999999999,0.22343587197228051,3.0
0.0355353094250793,47000,1.8042521666666669,0.18628524405243282,1.824514566666667,0.2906379143327216,3.0
0.0355353094250793,48000,1.9640714333333333,0.32607483405858606,2.1080493,0.47499713342857486,3.0
0.0355353094250793,49000,1.8727713666666663,0.3068057751870627,1.9958808666666668,0.3084123333350572,3.0
0.0355353094250793,50000,1.9651144333333335,0.3447166207397333,1.9668246333333332,0.3776139807994152,3.0
0.0355353094250793,51000,2.1830792,0.3789796311051339,1.7903501000000002,0.28949431202997755,3.0
0.0355353094250793,52000,1.8140943666666667,0.18622110267705366,2.0844776333333335,0.5171879493727896,3.0
0.0355353094250793,53000,2.0770327666666666,0.2954671683140127,2.101565766666667,0.3330787620708269,3.0
0.0355353094250793,54000,1.8058798333333332,0.30134343662513674,1.9719133666666668,0.3073682617069321,3.0
0.0355353094250793,55000,2.0474342333333335,0.45871071760484783,1.9214418000000002,0.34630997924427953,3.0
0.0355353094250793,56000,1.9419010333333333,0.3470727662677542,2.0629194666666666,0.3712250820969283,3.0
0.0355353094250793,57000,2.0377897333333332,0.38258382878235264,2.0018404333333333,0.34738161173074167,3.0
0.0355353094250793,58000,2.155638,0.5304119487243886,1.8962885,0.3093068499493397,3.0
0.0355353094250793,59000,1.8225342666666666,0.2878713790042719,1.9720603666666665,0.3537897918700705,3.0
0.0355353094250793,60000,1.917459466666667,0.30644522341375763,1.8176093333333334,0.34146566753065305,3.0
0.0355353094250793,61000,1.9802024666666664,0.32317193450618165,2.012547666666667,0.3989391400412363,3.0
0.0355353094250793,62000,1.8581414,0.26964772988774327,1.7229710999999999,0.16211384886248928,3.0
0.0355353094250793,63000,2.051107033333333,0.3597358669192409,1.7388184333333332,0.3191939232897474,3.0
0.0355353094250793,64000,1.8043984000000002,0.2908744629472022,2.0503145,0.3465222954744807,3.0
0.0355353094250793,65000,1.7511423,0.23441005874454987,1.8211924999999998,0.35192370047106797,3.0
0.0355353094250793,66000,1.8881929666666668,0.23747821162221971,1.8365896333333334,0.35989957448287496,3.0
0.0355353094250793,67000,1.9741392666666666,0.3925412616686359,1.9532851333333336,0.2775005343674515,3.0
0.0355353094250793,68000,2.0550897,0.3606948401067353,1.9785861999999999,0.38126324384923344,3.0
0.0355353094250793,69000,2.0690260333333335,0.3983640483354656,1.9521335000000002,0.43877502370405047,3.0
0.0355353094250793,70000,1.8189999333333333,0.27963516497220886,1.8878917666666666,0.3910656243913133,3.0
0.0355353094250793,71000,1.7311315,0.26080857988420036,1.9045097666666664,0.23136693638216277,3.0
0.0355353094250793,72000,2.0135629,0.3491947870167929,1.9259228666666666,0.31405368921611865,3.0
0.0355353094250793,73000,1.9037892333333335,0.32807275812608155,2.051411,0.28193581420183805,3.0
0.0355353094250793,74000,1.751939666666667,0.2397803997840339,1.9066686333333334,0.36516418472547085,3.0
0.0355353094250793,75000,1.8739496666666666,0.2919917663402648,1.9120884,0.3054892274851166,3.0
0.0355353094250793,76000,1.9013757000000002,0.31980286975466626,1.8339002666666666,0.32566209432822824,3.0
0.0355353094250793,77000,1.6068911666666665,0.2049271861312723,1.8216431,0.25990469110393133,3.0
0.0355353094250793,78000,1.7484071000000003,0.29383497488846244,1.7506937666666664,0.2586081254668559,3.0
0.0355353094250793,79000,1.8591118666666666,0.2880642084979223,1.7780562,0.2561242523542887,3.0
0.0355353094250793,80000,1.7355096666666665,0.28016244795274486,1.7400120333333333,0.19574143499581567,3.0
0.0355353094250793,81000,1.876421,0.2798830532938415,1.8494803333333334,0.24905761933609752,3.0
0.0355353094250793,82000,1.8253377666666666,0.23943769613190494,1.7121681000000002,0.24987051325990833,3.0
0.0355353094250793,83000,1.7180614666666667,0.31038493309287923,1.7808818666666666,0.2775879045611218,3.0
0.0355353094250793,84000,1.8517593,0.19704441995759067,1.7211999000000002,0.19429172565280117,3.0
0.0355353094250793,85000,1.7644488999999999,0.36119830946228143,1.8679663,0.27933990175199336,3.0
0.0355353094250793,86000,1.8971046999999999,0.3224240657283872,1.7747676666666667,0.189135618499516,3.0
0.0355353094250793,87000,1.8868926000000001,0.26324631585382796,1.8252447666666667,0.24028162211416526,3.0
0.0355353094250793,88000,1.7654307666666667,0.29149618934600346,1.7040414333333331,0.3151922454045538,3.0
0.0355353094250793,89000,1.7290562666666667,0.3357201850058683,1.9118163,0.2663278897788276,3.0
0.0355353094250793,90000,1.8654633666666667,0.31372685160557706,1.7471921333333331,0.24218455490523702,3.0
0.0355353094250793,91000,1.8063668666666668,0.29347053071535895,2.0262377333333332,0.33498820952845654,3.0
0.0355353094250793,92000,1.7043569666666667,0.23851474754435578,1.6693026666666668,0.1971583722394625,3.0
0.0355353094250793,93000,1.8560613333333336,0.19001396024206874,1.7776322666666668,0.2829324490884078,3.0
0.0355353094250793,94000,1.7087174333333335,0.29266409631860857,1.8562307,0.26249371303290925,3.0
0.0355353094250793,95000,1.9043957999999999,0.34842394008135164,1.8324786666666668,0.2445688789729479,3.0
0.0355353094250793,96000,1.8549460333333334,0.32448474981410314,1.9649065333333333,0.2726045948614057,3.0
0.0355353094250793,97000,1.6682781333333334,0.18837585835336693,1.7705019000000002,0.1050179127009452,3.0
0.0355353094250793,98000,1.8389977666666664,0.2911144482761224,1.6570525666666667,0.2624291462230414,3.0
0.0355353094250793,99000,1.7709947333333336,0.2732138726562297,1.7438755666666665,0.32536782160015626,3.0


==> data/dim1/variance_plot_dim1_sigmat0.1168.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
0.116827962316982,0,0.12324686333333333,0.028359665834158634,0.11665205533333334,0.024399172248112205,3.0
0.116827962316982,1000,0.52332964,0.14499227654741628,0.5456604666666667,0.1581026968151727,3.0
0.116827962316982,2000,0.8601556333333334,0.29632915982012487,0.8855090333333333,0.34102106087759615,3.0
0.116827962316982,3000,1.0207760233333334,0.34785718829915807,1.0295798200000001,0.36963103593071345,3.0
0.116827962316982,4000,1.1264880233333334,0.45200053132786905,1.1256919533333334,0.41396325133399325,3.0
0.116827962316982,5000,1.2082190333333334,0.4262439407588505,1.1997639233333333,0.4415487977451819,3.0
0.116827962316982,6000,1.3451948333333335,0.5253757382484918,1.3927319,0.5626853080731745,3.0
0.116827962316982,7000,1.4131486666666666,0.4725684123819053,1.5938993000000001,0.4803266057524332,3.0
0.116827962316982,8000,1.5578834,0.41925472969869215,1.7195721666666668,0.4198791254040037,3.0
0.116827962316982,9000,1.7391393333333334,0.43622062890239893,1.6563812333333334,0.23697134144690957,3.0
0.116827962316982,10000,1.6824605000000001,0.36737380407766324,1.8634477333333332,0.4853003516823417,3.0
0.116827962316982,11000,1.9139340333333335,0.4437409937545788,1.9200800333333332,0.45576130415457,3.0
0.116827962316982,12000,1.9820451,0.4385400295197806,1.9045044666666666,0.49717339795310966,3.0
0.116827962316982,13000,1.8637625333333332,0.43198617723092847,1.6683548333333336,0.1842510846120255,3.0
0.116827962316982,14000,1.8874286333333334,0.4429547789190388,1.7931990333333332,0.3584245074231686,3.0
0.116827962316982,15000,1.9857755333333333,0.4615002676611732,1.8895979666666667,0.36190164679496534,3.0
0.116827962316982,16000,1.8639893333333333,0.3823914336319104,2.060282733333333,0.4373557618510333,3.0
0.116827962316982,17000,1.8815281666666668,0.3644756405682065,2.0678787666666665,0.35346132432787386,3.0
0.116827962316982,18000,1.982450166666667,0.3833276662123164,1.9951705666666666,0.346298110829852,3.0
0.116827962316982,19000,1.8297468333333333,0.2601936869237628,1.9950754,0.3481993677267092,3.0
0.116827962316982,20000,2.026353933333333,0.35068495619998846,2.0542496,0.285071842465509,3.0
0.116827962316982,21000,2.1121821666666665,0.4059765824495724,2.1196493000000003,0.4198861307017218,3.0
0.116827962316982,22000,2.1057095666666665,0.3084257355140799,1.9699254666666668,0.4020210690745712,3.0
0.116827962316982,23000,2.2615795,0.4805747513545872,1.9741649666666667,0.433295166309916,3.0
0.116827962316982,24000,1.9787034666666667,0.31303524863121696,2.1273933333333335,0.42949171641114087,3.0
0.116827962316982,25000,2.1981133333333336,0.5056039789523757,2.1888335,0.42348385560564566,3.0
0.116827962316982,26000,2.052529,0.38171221455178767,1.9747810666666668,0.28028168932825015,3.0
0.116827962316982,27000,2.0928470000000003,0.35645072777899234,2.0583874333333334,0.39292070724969996,3.0
0.116827962316982,28000,1.9992982000000001,0.38954103516879107,2.2621949000000003,0.5065132626175186,3.0
0.116827962316982,29000,2.0536130999999997,0.4569168692388401,1.991501633333333,0.31205924253797457,3.0
0.116827962316982,30000,2.0330173666666664,0.2893381296339765,2.0256928,0.3353027882870496,3.0
0.116827962316982,31000,2.0387276333333335,0.42917897197411065,2.221401966666667,0.43746508816817725,3.0
0.116827962316982,32000,2.0668302,0.30048786975139286,2.0773585666666667,0.45495526371218203,3.0
0.116827962316982,33000,2.2189067999999996,0.33755268395277693,1.9335672333333334,0.35775298879172834,3.0
0.116827962316982,34000,1.9803473,0.2911058470729561,1.7486914666666664,0.19040457043101092,3.0
0.116827962316982,35000,2.0232028,0.31360856391263187,2.0942292666666664,0.4274234734211352,3.0
0.116827962316982,36000,2.037413733333333,0.34410624460171857,2.0980799666666665,0.3662041093659489,3.0
0.116827962316982,37000,2.000027166666667,0.39555077630078606,1.9415637,0.22429422643760433,3.0
0.116827962316982,38000,1.8053949333333332,0.15535684108791098,2.1118575666666666,0.31345590784906446,3.0
0.116827962316982,39000,2.1196819333333337,0.3937178082757003,1.9020224333333335,0.22767033953265514,3.0
0.116827962316982,40000,1.9324554666666665,0.2759422924480186,1.7466297666666666,0.275138051932276,3.0
0.116827962316982,41000,1.7406234666666667,0.2604072824546473,2.0011715333333338,0.3158585079254651,3.0
0.116827962316982,42000,1.7457101666666663,0.24698541089342588,1.9058080333333332,0.450334071015405,3.0
0.116827962316982,43000,1.8942142666666666,0.2975846751965247,1.9677441666666666,0.27532802733532435,3.0
0.116827962316982,44000,1.9130838,0.261568737922947,1.9284675,0.2026680390279385,3.0
0.116827962316982,45000,2.0312399666666665,0.22299704084509236,1.9189740666666666,0.18234729941501135,3.0
0.116827962316982,46000,2.1407099333333335,0.3890702857926844,1.8761903666666668,0.2450135698682444,3.0
0.116827962316982,47000,2.1164050333333333,0.3658092658616068,2.004468333333333,0.4133610666424949,3.0
0.116827962316982,48000,1.8474939666666668,0.3816972479291772,1.8312526,0.22288223809422317,3.0
0.116827962316982,49000,2.0261067,0.31749851559845654,1.8069110000000002,0.21391407850135385,3.0
0.116827962316982,50000,2.0394117333333335,0.30271305005122334,1.8331975666666664,0.24136899048480617,3.0
0.116827962316982,51000,1.7595657666666664,0.2709972390325797,2.0345261666666663,0.386356674268921,3.0
0.116827962316982,52000,1.9071866333333336,0.3223707956705773,2.0470056,0.40092638323518115,3.0
0.116827962316982,53000,2.0120491333333335,0.27464506337407757,1.8042633,0.17580836563810986,3.0
0.116827962316982,54000,1.867454333333333,0.26871799583568595,1.9024883666666668,0.36754842043746355,3.0
0.116827962316982,55000,1.9512415333333333,0.4036695795690759,2.0161902333333335,0.32110251359124836,3.0
0.116827962316982,56000,2.0561998333333333,0.3440738525399517,1.892982,0.3002658475520707,3.0
0.116827962316982,57000,2.0232734000000003,0.29714346807082936,1.6924940333333331,0.21054344507094278,3.0
0.116827962316982,58000,1.8549134666666667,0.23618924504820518,2.075340933333333,0.4569022316491218,3.0
0.116827962316982,59000,1.9402331666666666,0.3105046678814901,1.8768789000000001,0.25110022637027496,3.0
0.116827962316982,60000,1.9737314000000001,0.3197533735392951,2.0201101,0.34661397464645016,3.0
0.116827962316982,61000,1.8514176666666666,0.30595493701675164,1.8713878333333334,0.20646510859702455,3.0
0.116827962316982,62000,2.046605233333333,0.3706003100734192,1.7402234333333333,0.26768800419491057,3.0
0.116827962316982,63000,1.9011001,0.2753711039276332,1.9169145,0.27402222044929736,3.0
0.116827962316982,64000,1.9790353666666665,0.30570502043437414,1.8498472333333333,0.3148261007299444,3.0
0.116827962316982,65000,2.1261847666666664,0.3403702447877719,1.9865997,0.3341382595818134,3.0
0.116827962316982,66000,1.9676384666666669,0.2314468799690643,1.7853409333333332,0.2107411244293682,3.0
0.116827962316982,67000,1.9787303666666667,0.3033832465085722,1.7941841,0.2797625047768971,3.0
0.116827962316982,68000,1.9957113,0.31360917155078544,1.9367121333333335,0.24888577881630994,3.0
0.116827962316982,69000,1.8506532,0.32708545493748775,1.8870700666666664,0.22794123716803513,3.0
0.116827962316982,70000,2.070544,0.40343569713873034,1.8914182666666666,0.3621766166967453,3.0
0.116827962316982,71000,1.8768817333333334,0.3586968072770853,1.9206949666666666,0.28351256527616975,3.0
0.116827962316982,72000,1.9649423333333333,0.3564544285296524,2.035326433333333,0.4605916078294897,3.0
0.116827962316982,73000,1.8626393666666665,0.2719267514679663,1.9354077,0.29271748171653494,3.0
0.116827962316982,74000,1.9439557333333333,0.33110786613280735,1.9970418333333333,0.24910545081891408,3.0
0.116827962316982,75000,1.8807812000000002,0.26906745967540063,1.7635490999999999,0.344301117923023,3.0
0.116827962316982,76000,1.8352343999999998,0.340322626288923,1.7998396,0.28649228425219414,3.0
0.116827962316982,77000,1.8641325000000002,0.3609710782030652,1.7778615666666664,0.30024969366739485,3.0
0.116827962316982,78000,1.9027849000000001,0.2834591713895025,1.7655659000000001,0.21190697462949,3.0
0.116827962316982,79000,1.7366150666666667,0.21903016090569455,1.666120066666667,0.29854532636861203,3.0
0.116827962316982,80000,1.8363623999999998,0.275969810947798,1.8332305666666666,0.2943689605405113,3.0
0.116827962316982,81000,1.8206695666666668,0.3497410623732189,1.7499598333333333,0.1957124832657363,3.0
0.116827962316982,82000,1.8562738333333335,0.2532260923696735,1.7778581666666666,0.24241234806563472,3.0
0.116827962316982,83000,1.8314816666666667,0.3088913018894744,1.8909234333333333,0.3164356360091066,3.0
0.116827962316982,84000,1.7153481666666668,0.2565382174332598,1.7853426666666667,0.3115772827503868,3.0
0.116827962316982,85000,1.9504834333333332,0.3919339180898754,1.8180967666666668,0.2371777068056519,3.0
0.116827962316982,86000,1.8452954333333331,0.27108091743496276,1.9359666999999998,0.22133976823097867,3.0
0.116827962316982,87000,1.7092698999999998,0.2534243415145238,1.8234898333333334,0.3050773556058984,3.0
0.116827962316982,88000,2.0066977666666665,0.34168595267369095,1.7971000333333336,0.31440530291500246,3.0
0.116827962316982,89000,1.8218172333333333,0.2884970579370168,1.9287740333333332,0.2871577398150264,3.0
0.116827962316982,90000,1.9603205,0.385248738933904,1.7583400999999999,0.26606741169931597,3.0
0.116827962316982,91000,1.8704129333333335,0.27211193042595133,1.8542474333333334,0.2406514330903401,3.0
0.116827962316982,92000,1.8190244,0.2332964023513079,1.8951068333333332,0.28494239296920665,3.0
0.116827962316982,93000,1.9681560666666666,0.30786702956392464,1.8544355666666668,0.18912658343598285,3.0
0.116827962316982,94000,1.8563907999999998,0.35615892846554237,1.8356736666666666,0.33626635663282045,3.0
0.116827962316982,95000,1.8686015666666667,0.24038824881162785,1.7303970333333334,0.23048176080798913,3.0
0.116827962316982,96000,1.7850468333333331,0.21577298763164135,1.7894840666666667,0.23955769326666965,3.0
0.116827962316982,97000,1.7499214,0.16292670456172412,1.9784156666666668,0.30282157085448486,3.0
0.116827962316982,98000,1.8676841333333334,0.31038369998254495,1.8430552666666664,0.24610995596002977,3.0
0.116827962316982,99000,1.7606583666666669,0.30929129653779647,1.8253886333333333,0.26761665207043417,3.0


==> data/dim1/variance_plot_dim1_sigmat0.4280.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
0.427979731978361,0,0.12330593533333334,0.020268538883836573,0.10774539333333333,0.01917819446753902,3.0
0.427979731978361,1000,0.6218935600000001,0.1815391086235338,0.5758879833333334,0.17616516021867648,3.0
0.427979731978361,2000,0.9497053333333333,0.3224036501211968,0.87023789,0.3036848873666015,3.0
0.427979731978361,3000,1.0403783533333335,0.34711253077483806,0.9786921333333334,0.31880509391016815,3.0
0.427979731978361,4000,1.1216301666666666,0.3652614957221622,1.0731490533333334,0.40349954509698216,3.0
0.427979731978361,5000,1.2026791133333334,0.37702819232430995,1.1307919333333334,0.39248838464016716,3.0
0.427979731978361,6000,1.3887005666666665,0.568257519497177,1.3124565333333333,0.5387062509876365,3.0
0.427979731978361,7000,1.5433358666666666,0.4432334320724516,1.5512401866666667,0.5084027906925763,3.0
0.427979731978361,8000,1.7544811666666664,0.3748667460619856,1.585961033333333,0.3657226565590121,3.0
0.427979731978361,9000,1.721375,0.3051783125617601,1.6499743333333334,0.3444925348637438,3.0
0.427979731978361,10000,1.7425532666666665,0.37122736411510376,1.7368770999999998,0.3072187960753758,3.0
0.427979731978361,11000,1.8573056333333333,0.31668882592970415,1.9549629666666668,0.5075298083146064,3.0
0.427979731978361,12000,1.9802886333333334,0.42338997436167664,1.9380252999999998,0.4093109974269728,3.0
0.427979731978361,13000,1.7751489333333332,0.33117814865578193,1.8954411666666668,0.4531834199734229,3.0
0.427979731978361,14000,1.9069648666666665,0.3818674265440488,1.9064564,0.45381836202913095,3.0
0.427979731978361,15000,1.9356278666666666,0.15174665255787725,1.9128197333333332,0.3398976662154965,3.0
0.427979731978361,16000,2.1890660333333334,0.4465944655046393,2.046052533333333,0.45799881064102244,3.0
0.427979731978361,17000,2.0290931333333333,0.41642061355813603,1.9800361666666666,0.47056922586647604,3.0
0.427979731978361,18000,2.0172922,0.2245083327782958,2.050978033333333,0.45361435691664465,3.0
0.427979731978361,19000,2.1755662333333334,0.45890118133489755,1.932562,0.42833033748099525,3.0
0.427979731978361,20000,2.048890233333333,0.3621799322536443,1.9367648333333334,0.35543353971386527,3.0
0.427979731978361,21000,2.0959238,0.36171920054231754,1.9335633666666665,0.23208431845969493,3.0
0.427979731978361,22000,2.0114622,0.35252005438699985,1.9482073333333334,0.4272978577940269,3.0
0.427979731978361,23000,1.8549892333333335,0.26188562567535933,2.0370969999999997,0.3795001782602524,3.0
0.427979731978361,24000,2.1298114333333333,0.3389916817097254,1.8876887,0.22025532623962427,3.0
0.427979731978361,25000,2.0524443666666667,0.3484675218438314,2.052375,0.3365983529821609,3.0
0.427979731978361,26000,2.075945733333333,0.3282606271697147,2.0770699333333336,0.31239811438202986,3.0
0.427979731978361,27000,2.295932833333333,0.3894188862069924,1.8993966666666668,0.26211431912885097,3.0
0.427979731978361,28000,2.128531033333333,0.33886994761256284,1.9021643333333333,0.2940478981283907,3.0
0.427979731978361,29000,1.8884843,0.28988122493851404,2.0063285,0.4474795657524077,3.0
0.427979731978361,30000,2.1632055,0.3410324397961921,2.1323234666666666,0.37560023240145596,3.0
0.427979731978361,31000,2.1203491333333333,0.11918088701916275,2.0707092666666664,0.27193183774986907,3.0
0.427979731978361,32000,2.0491895333333336,0.3164950084576656,2.070096733333333,0.2762604222094878,3.0
0.427979731978361,33000,2.0978196,0.35463857688132294,2.0061544999999996,0.36701876351988233,3.0
0.427979731978361,34000,2.1454227666666665,0.39040268025172997,1.8512177,0.2898597504400878,3.0
0.427979731978361,35000,2.2303733666666665,0.34599274766501653,1.8587815333333335,0.24950017959008453,3.0
0.427979731978361,36000,1.9903872,0.2738191422939784,1.9864659666666666,0.3204875495147268,3.0
0.427979731978361,37000,2.0903813,0.3605514292425192,1.9480524,0.21278062387203717,3.0
0.427979731978361,38000,2.2239171333333334,0.4110334851955914,2.241993133333333,0.3299557916278601,3.0
0.427979731978361,39000,2.0332422,0.38394357902047704,1.8809277333333334,0.2874844468007056,3.0
0.427979731978361,40000,2.1237459666666667,0.47605383736439705,2.0356534666666666,0.3527340196286354,3.0
0.427979731978361,41000,2.0741821666666667,0.2476403553444412,1.7368071,0.28282055875008444,3.0
0.427979731978361,42000,2.2559628666666667,0.31493612843464175,2.0709988333333333,0.27635443429625145,3.0
0.427979731978361,43000,2.1458017999999996,0.28988683883308675,1.9175558666666668,0.32604891576762085,3.0
0.427979731978361,44000,2.1758474666666667,0.39391820670814953,2.159101533333333,0.40031766062337854,3.0
0.427979731978361,45000,2.1817432666666665,0.4133864392160171,1.8968197,0.42076165535886234,3.0
0.427979731978361,46000,2.0859799999999997,0.3002311095775609,2.030197166666667,0.23736925941202763,3.0
0.427979731978361,47000,2.1681091,0.4653885977514311,1.8865680333333332,0.28028322581621096,3.0
0.427979731978361,48000,2.1333783,0.3693285501132337,2.1090937666666667,0.3517155525561166,3.0
0.427979731978361,49000,2.1378095,0.32247198773859925,1.7969295666666667,0.2760321520410882,3.0
0.427979731978361,50000,2.2346132,0.3777596560038142,1.8166811666666665,0.3472576532602958,3.0
0.427979731978361,51000,1.9559154000000003,0.29970577293951156,1.9152057999999998,0.4161477563362601,3.0
0.427979731978361,52000,2.1855854666666668,0.4314114605175487,1.9366347666666668,0.2919972272576821,3.0
0.427979731978361,53000,1.9972250333333335,0.23420795678729858,1.9937305666666667,0.31080109008436757,3.0
0.427979731978361,54000,1.9060416333333334,0.30605022447035457,2.0274256999999998,0.41177136975198186,3.0
0.427979731978361,55000,2.1279887333333334,0.20487443683941586,1.8982666333333331,0.3506434083819692,3.0
0.427979731978361,56000,2.127448633333333,0.2935780408839095,1.8281627333333332,0.1847019557923551,3.0
0.427979731978361,57000,2.0101503333333333,0.31803556984702896,1.8045039999999999,0.27272984910534337,3.0
0.427979731978361,58000,1.9883190333333332,0.20319924203270986,1.8333555,0.3709845765659852,3.0
0.427979731978361,59000,2.076443933333333,0.3330036509596771,1.8944954666666665,0.3510613334428869,3.0
0.427979731978361,60000,1.955207966666667,0.28081777949713427,1.9119759666666667,0.2544690379943457,3.0
0.427979731978361,61000,2.2440228,0.41171388847348833,1.870998,0.21985032688557302,3.0
0.427979731978361,62000,1.9415321333333335,0.341433746906367,1.8440839999999998,0.35356905486056045,3.0
0.427979731978361,63000,1.9807157,0.2595191276053142,2.0138837333333335,0.37331402477052444,3.0
0.427979731978361,64000,1.904514866666667,0.21036221675989678,1.8904428666666666,0.2263182713904273,3.0
0.427979731978361,65000,2.0991602666666664,0.3620571218099908,1.9103228666666663,0.35550573701065324,3.0
0.427979731978361,66000,2.0534665666666667,0.3963173657340808,1.7875699666666665,0.20248277833054795,3.0
0.427979731978361,67000,2.0642973666666666,0.3157460653267714,1.7554822,0.31291500786999665,3.0
0.427979731978361,68000,1.9234730000000002,0.30677443446982344,1.7821829999999999,0.31458740761709353,3.0
0.427979731978361,69000,2.0236799,0.3106658109681849,1.8263918666666668,0.24196567391312856,3.0
0.427979731978361,70000,2.0785791000000002,0.3230318625319027,1.9808919666666664,0.3965385951626917,3.0
0.427979731978361,71000,2.1329119999999997,0.30260684474199084,1.9013148333333334,0.3255860103218725,3.0
0.427979731978361,72000,1.9197486333333333,0.2795371695906786,1.8009166333333333,0.3120368028349665,3.0
0.427979731978361,73000,2.1279675,0.3262897063012102,1.9482045333333333,0.3539582617409118,3.0
0.427979731978361,74000,2.1613843,0.4284119276070677,1.9124234666666666,0.36482655026407795,3.0
0.427979731978361,75000,2.1143322333333336,0.3310774759297101,1.8445878666666669,0.41570207718466007,3.0
0.427979731978361,76000,1.8593526999999999,0.2600326154843465,1.6459835666666667,0.21805583808411194,3.0
0.427979731978361,77000,2.1813100333333337,0.4962588776870944,1.6704652,0.20473228834583798,3.0
0.427979731978361,78000,1.8074600666666665,0.16764997978025858,1.7418244333333333,0.09686912775751169,3.0
0.427979731978361,79000,1.8957237666666666,0.2810253101749398,1.9239142333333337,0.350410787776786,3.0
0.427979731978361,80000,1.8315171333333333,0.2740584339963428,1.7732658666666667,0.3393476806687321,3.0
0.427979731978361,81000,2.0484072666666666,0.43969127240149736,1.6163111666666667,0.21807022675246412,3.0
0.427979731978361,82000,1.9871398666666664,0.25667196123328523,1.7612513333333333,0.2686505043796638,3.0
0.427979731978361,83000,1.8462777,0.23581012924224298,1.8701578,0.26776436765217665,3.0
0.427979731978361,84000,1.9392343333333333,0.1842932306961774,1.7623331333333334,0.3040235595840139,3.0
0.427979731978361,85000,2.0479479,0.31062050215245507,1.7641050666666667,0.16961808886445787,3.0
0.427979731978361,86000,1.8256065333333333,0.2183492641454689,1.7602831666666665,0.1908990465186624,3.0
0.427979731978361,87000,1.8706416666666668,0.2317026814200283,1.7674877666666668,0.23688290982909213,3.0
0.427979731978361,88000,1.8987523,0.33675429823497427,1.8774903666666667,0.38903536925726234,3.0
0.427979731978361,89000,2.0341877,0.3162901658039708,1.762574833333333,0.34303998110889034,3.0
0.427979731978361,90000,1.7663142333333333,0.28850274307433854,1.8142095666666667,0.25807190262667973,3.0
0.427979731978361,91000,2.0301150333333333,0.3131223673293043,1.8261515333333334,0.2894910682009455,3.0
0.427979731978361,92000,1.9362210666666666,0.2568663756414369,1.845863933333333,0.23861120839723304,3.0
0.427979731978361,93000,1.9721583999999999,0.23560465120778784,1.7233715333333333,0.15616768126451278,3.0
0.427979731978361,94000,1.8221840666666669,0.27728589747597054,1.8835403666666668,0.27983752704340387,3.0
0.427979731978361,95000,1.7929866,0.1645464981890935,1.9502114,0.3655980457662394,3.0
0.427979731978361,96000,1.856321033333333,0.2795680016140458,1.8093587333333332,0.28094150002941504,3.0
0.427979731978361,97000,1.9610215,0.2644136665429065,1.8468416,0.26514491331636614,3.0
0.427979731978361,98000,1.8495825000000001,0.291991763845084,1.6671371333333334,0.25172817601899034,3.0
0.427979731978361,99000,1.8810951000000002,0.25739381892994895,1.5765333000000001,0.15863298519867594,3.0


==> data/dim1/variance_plot_dim1_sigmat1.4071.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
1.4070512065025698,0,0.19959976333333332,0.02436863158436158,0.11521103,0.027524452708642545,3.0
1.4070512065025698,1000,0.8044982900000001,0.296822302416583,0.5051115899999999,0.1498094546123098,3.0
1.4070512065025698,2000,1.2853991866666667,0.3738574173818313,0.8025863233333332,0.2643148974580186,3.0
1.4070512065025698,3000,1.4521206,0.39195091858466163,0.93958552,0.2823739990092544,3.0
1.4070512065025698,4000,1.705462866666667,0.5723516622963436,0.9659104766666667,0.32650700291340246,3.0
1.4070512065025698,5000,1.8253832333333333,0.5849640571807535,1.0459281933333333,0.3358848737622303,3.0
1.4070512065025698,6000,1.9135123866666668,0.7083693531407633,1.1966775666666667,0.4355963741329096,3.0
1.4070512065025698,7000,1.9952090666666666,0.5070999121581937,1.3053962866666666,0.3266727419485218,3.0
1.4070512065025698,8000,2.0809379333333333,0.4163341340511542,1.5773470333333333,0.44914337122083975,3.0
1.4070512065025698,9000,2.3355645000000003,0.4239738797339171,1.6598652333333332,0.4003037201974118,3.0
1.4070512065025698,10000,2.4094278,0.522893905427516,1.6076031999999998,0.34513008308719384,3.0
1.4070512065025698,11000,2.2308914666666664,0.3655105884719864,1.8156246333333332,0.41777542982440674,3.0
1.4070512065025698,12000,2.733275433333333,0.6292075644247727,1.746586533333333,0.3116436892223357,3.0
1.4070512065025698,13000,2.6248985,0.5275101105643506,1.8366346666666666,0.3378357279058188,3.0
1.4070512065025698,14000,2.6362845000000004,0.5136774792321055,1.6104382000000002,0.2685812865453027,3.0
1.4070512065025698,15000,2.7033723,0.44841500122583244,1.9055637333333333,0.37823991230544557,3.0
1.4070512065025698,16000,2.6443093,0.481619213376858,1.7421677000000002,0.318963189821903,3.0
1.4070512065025698,17000,2.5750786,0.36162710652700425,1.828390633333333,0.28091570411904904,3.0
1.4070512065025698,18000,2.5636772000000003,0.2579763126729727,1.7812231333333333,0.25364819811138906,3.0
1.4070512065025698,19000,2.672980766666667,0.1971778898951767,1.865863,0.3418148956801815,3.0
1.4070512065025698,20000,2.6902443999999996,0.4461309575359683,2.046574833333333,0.4592434929815241,3.0
1.4070512065025698,21000,2.7631403666666667,0.35597797623298894,1.914891,0.39534717098229416,3.0
1.4070512065025698,22000,2.649550833333333,0.37708940184549217,1.8894014,0.2758660335940618,3.0
1.4070512065025698,23000,2.6693549,0.3714873645747726,1.8556197,0.4173872090582438,3.0
1.4070512065025698,24000,2.6628879333333333,0.325590955240167,1.8435172,0.19339160019166649,3.0
1.4070512065025698,25000,2.7414153333333338,0.4019369943493854,1.9106609333333333,0.37867172002569427,3.0
1.4070512065025698,26000,2.617952933333333,0.2742721378943751,2.1354469666666667,0.48032449804370225,3.0
1.4070512065025698,27000,2.6930034000000003,0.3811357425681083,2.0194229666666668,0.32925750417675803,3.0
1.4070512065025698,28000,2.6709183333333333,0.2970015291969012,2.0685187333333332,0.27341724244106186,3.0
1.4070512065025698,29000,2.6455377666666666,0.4534807020348141,1.8584853666666667,0.25496550060568546,3.0
1.4070512065025698,30000,2.5297093,0.3470554185365645,2.0280644,0.2065018997044418,3.0
1.4070512065025698,31000,2.6329607,0.323816809800701,1.9129867999999999,0.4433506965813069,3.0
1.4070512065025698,32000,2.630691833333333,0.3583285273085968,2.127257833333333,0.40482206424647166,3.0
1.4070512065025698,33000,2.8631502666666666,0.3361638227761048,1.9278776333333332,0.4032133279074091,3.0
1.4070512065025698,34000,2.8054875999999997,0.34569749442061815,1.8049237,0.36142828121021925,3.0
1.4070512065025698,35000,2.6927543333333332,0.3496400863441973,1.9547481,0.3628885235392866,3.0
1.4070512065025698,36000,2.7694680666666667,0.3793597417348576,1.8837615333333335,0.21905111577190026,3.0
1.4070512065025698,37000,2.7753305333333333,0.3199734246001135,2.030037666666667,0.4360278122073153,3.0
1.4070512065025698,38000,2.821771,0.35251806014765164,1.8374605333333334,0.40322787525650367,3.0
1.4070512065025698,39000,2.9287122333333335,0.6321785839815421,1.7552099666666667,0.3072893135688545,3.0
1.4070512065025698,40000,2.5018541666666665,0.43060919381724905,1.8515928,0.3209980276911994,3.0
1.4070512065025698,41000,2.8067764333333334,0.463061261487003,1.740986266666667,0.23628607031823612,3.0
1.4070512065025698,42000,2.7256473666666667,0.46562022642415485,1.8734145333333334,0.12739908806185046,3.0
1.4070512065025698,43000,2.7568993,0.30836876063741175,1.9742976666666667,0.3376220498524958,3.0
1.4070512065025698,44000,2.842193233333333,0.4297378471450757,1.8498618666666669,0.3577854361332657,3.0
1.4070512065025698,45000,2.8420351333333334,0.48321604425196923,1.7500985,0.30757317623234526,3.0
1.4070512065025698,46000,2.6849223,0.5106326017473457,1.7401502333333332,0.28201798473179174,3.0
1.4070512065025698,47000,2.8388829999999996,0.40439222520538565,1.8357131333333332,0.2884390447272835,3.0
1.4070512065025698,48000,2.3873473333333335,0.2511010008296618,1.6796357999999998,0.16935396263023594,3.0
1.4070512065025698,49000,2.6504163666666667,0.440498958661661,1.9597032,0.3557932713403717,3.0
1.4070512065025698,50000,2.4510642666666667,0.2768634155900544,2.0517866333333337,0.3945854991784389,3.0
1.4070512065025698,51000,2.5961806666666667,0.364434707496077,1.8848683,0.4200046023625971,3.0
1.4070512065025698,52000,2.526639166666667,0.41674025718747304,1.840010733333333,0.4042548862202094,3.0
1.4070512065025698,53000,2.5822946333333334,0.34727868724643113,1.7514011333333332,0.25979247011414286,3.0
1.4070512065025698,54000,2.698844166666666,0.35716113028189544,1.8143230666666668,0.23842713528599835,3.0
1.4070512065025698,55000,2.6357589666666668,0.48090176009070823,1.9687826,0.5014253703046845,3.0
1.4070512065025698,56000,2.6613666333333335,0.42593169255321656,2.043083766666667,0.27612407518877174,3.0
1.4070512065025698,57000,2.626311,0.38865996537849545,1.926196,0.25792874032124324,3.0
1.4070512065025698,58000,2.4349505333333332,0.23347954929042739,1.8275287,0.3360562908602863,3.0
1.4070512065025698,59000,2.6040284333333332,0.3329456030726858,1.8888569333333336,0.30960476128909015,3.0
1.4070512065025698,60000,2.384801133333333,0.38741833348355426,1.8262478,0.24660226576406385,3.0
1.4070512065025698,61000,2.7629927666666667,0.40420485840864706,1.9442881000000003,0.4068482452115571,3.0
1.4070512065025698,62000,2.3953509,0.35947941911998704,1.8144976666666668,0.31585714434533707,3.0
1.4070512065025698,63000,2.3772156,0.27578617536135364,1.7380702333333333,0.17384977727831893,3.0
1.4070512065025698,64000,2.4132111666666667,0.23031367854833937,1.7969256333333332,0.25036180677161557,3.0
1.4070512065025698,65000,2.7473645333333336,0.44632385066146885,1.5361966999999999,0.18744657934185763,3.0
1.4070512065025698,66000,2.5026762666666666,0.369408440436582,1.8152974000000002,0.2757199030905157,3.0
1.4070512065025698,67000,2.4650100666666668,0.32272871132690445,1.9971953000000002,0.313941512371466,3.0
1.4070512065025698,68000,2.556630633333333,0.3297727019729616,1.699794466666667,0.22744450811908928,3.0
1.4070512065025698,69000,2.5810146,0.44467223804783457,1.8923254666666667,0.4134482323074612,3.0
1.4070512065025698,70000,2.500056666666667,0.4101718801340983,1.7553797333333332,0.233881973228894,3.0
1.4070512065025698,71000,2.5400823,0.3899317844768535,1.7736791,0.28295569772836054,3.0
1.4070512065025698,72000,2.6206967666666667,0.3594967610122069,1.8684185666666666,0.26974477114003115,3.0
1.4070512065025698,73000,2.517074866666667,0.3354848864103087,1.7612175,0.34518138429262574,3.0
1.4070512065025698,74000,2.6379078333333332,0.49035093774874594,1.7796670666666667,0.16205955230953764,3.0
1.4070512065025698,75000,2.5207748,0.3320045085289857,1.8979392,0.36998471770127667,3.0
1.4070512065025698,76000,2.419639233333333,0.37439766186633844,1.8824030666666667,0.2692744729174388,3.0
1.4070512065025698,77000,2.6275509333333336,0.41066354493423746,1.7522516999999997,0.2736861976426835,3.0
1.4070512065025698,78000,2.4135098999999998,0.32678178462144014,1.6376461333333332,0.2609563201270559,3.0
1.4070512065025698,79000,2.4566432333333332,0.2546819635286419,1.7750377333333336,0.23562097655748118,3.0
1.4070512065025698,80000,2.7849935,0.4646573212089565,1.8900461999999998,0.32916945744855086,3.0
1.4070512065025698,81000,2.631020866666667,0.39133911374687697,1.7097662,0.27277000041604654,3.0
1.4070512065025698,82000,2.6711195333333335,0.3202069590728697,1.6483081333333331,0.26810168032864157,3.0
1.4070512065025698,83000,2.3946047333333333,0.34301045430028476,1.8272713333333332,0.28805928876420756,3.0
1.4070512065025698,84000,2.3823838333333334,0.20092149229522746,1.8083843666666668,0.27195177097410944,3.0
1.4070512065025698,85000,2.526707366666667,0.29259394249212983,1.7258206666666667,0.27593624055135957,3.0
1.4070512065025698,86000,2.4058747,0.37327748985351816,1.8634007666666668,0.40207141827008935,3.0
1.4070512065025698,87000,2.5128605333333334,0.36311173866498414,1.9179965333333335,0.3699478134077397,3.0
1.4070512065025698,88000,2.4167348,0.3362418331875587,1.732246,0.2535918482449767,3.0
1.4070512065025698,89000,2.8597890000000006,0.43133307199802495,1.7959786666666666,0.31844440533346025,3.0
1.4070512065025698,90000,2.5157648,0.3795359255287612,1.8676055333333335,0.21867825709234973,3.0
1.4070512065025698,91000,2.4221484333333336,0.3229786955495999,1.7224625666666669,0.2688469544095942,3.0
1.4070512065025698,92000,2.8550203333333335,0.5085779805323347,1.8725228666666667,0.30136313799112485,3.0
1.4070512065025698,93000,2.636778,0.31336587150717826,1.7615023666666663,0.2620238969701894,3.0
1.4070512065025698,94000,2.478903566666667,0.27237224479906375,1.6943548999999998,0.2796176691443217,3.0
1.4070512065025698,95000,2.5612268333333335,0.36182128544341396,1.8512949999999997,0.25244489133822845,3.0
1.4070512065025698,96000,2.5409607333333333,0.46969533316938317,1.6796578333333334,0.22017258484280264,3.0
1.4070512065025698,97000,2.439103633333333,0.2899112420573024,1.8282011999999999,0.22516086124921883,3.0
1.4070512065025698,98000,2.423272266666667,0.3107756440044025,1.7869045666666665,0.23279950830472368,3.0
1.4070512065025698,99000,2.4494215666666665,0.26117397733493236,1.6390657,0.230244117513919,3.0


==> data/dim1/variance_plot_dim1_sigmat15.2084.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
15.208392203513576,0,0.61498048,0.07498577938615031,0.11521015333333333,0.02331767812810725,3.0
15.208392203513576,1000,2.8389472666666666,1.86038732520354,0.41087661666666664,0.1597168448222671,3.0
15.208392203513576,2000,4.247745566666667,2.770841822398995,0.6166850233333333,0.2392096717705352,3.0
15.208392203513576,3000,6.29952,3.7513543474902855,0.7723206866666666,0.31011150749899336,3.0
15.208392203513576,4000,5.718342966666666,2.3207127609244464,0.8858510766666668,0.36867138745414535,3.0
15.208392203513576,5000,5.642226266666667,2.825100853397722,0.9349204333333333,0.36176024878990454,3.0
15.208392203513576,6000,7.3443108,4.065810530178353,1.13477151,0.6226983836806492,3.0
15.208392203513576,7000,8.865539,4.195302743710439,1.3586408333333333,0.5245891881830211,3.0
15.208392203513576,8000,9.244962800000001,3.8053198339353087,1.4255320999999999,0.3322296738932321,3.0
15.208392203513576,9000,10.329166466666665,3.1423276091438574,1.6302563666666667,0.4761247136451203,3.0
15.208392203513576,10000,11.351624066666668,3.5722269599833485,1.4208159,0.28725691595394764,3.0
15.208392203513576,11000,12.052688766666668,3.869764889342894,1.5727631333333332,0.36621773231115,3.0
15.208392203513576,12000,10.554154733333334,2.5856764033340944,1.6915073666666667,0.46453418344473973,3.0
15.208392203513576,13000,12.831638666666668,4.049695136542023,1.7497111,0.3584382124155618,3.0
15.208392203513576,14000,11.33687,3.2142291377203236,1.7443395666666668,0.4315848663288459,3.0
15.208392203513576,15000,11.711220666666668,3.2100610815017383,1.6888941333333332,0.5121599394118675,3.0
15.208392203513576,16000,11.392563866666668,3.6299221395241092,1.8019235333333334,0.4157877596808912,3.0
15.208392203513576,17000,13.919355666666666,5.43697274151466,1.8558481,0.5393625829004487,3.0
15.208392203513576,18000,10.563781333333333,1.8779858977338224,1.7970423666666668,0.3581061198128767,3.0
15.208392203513576,19000,12.260304333333332,1.508812828087736,1.6644796,0.3318604410709468,3.0
15.208392203513576,20000,12.925135500000001,3.169622707148637,2.0110611666666665,0.47588120739509604,3.0
15.208392203513576,21000,13.246020000000001,3.2605164378457494,1.7476029999999998,0.4358279827714638,3.0
15.208392203513576,22000,12.540488999999999,2.219500443356643,2.0433111333333334,0.6436441173624479,3.0
15.208392203513576,23000,12.711538166666665,2.8527519114573434,1.8638171999999997,0.40299422607283514,3.0
15.208392203513576,24000,11.969123833333333,1.8470053549294854,1.9308831333333334,0.34904726907520395,3.0
15.208392203513576,25000,13.204431333333332,4.057259212429425,1.9533484333333335,0.5099720070058629,3.0
15.208392203513576,26000,14.415469533333331,3.7525232417162835,2.1366844,0.506257391811043,3.0
15.208392203513576,27000,13.057506666666669,2.9483894852298795,1.8205626333333331,0.35608915070308517,3.0
15.208392203513576,28000,12.250902000000002,2.558288647051449,1.7449502,0.42198927087126675,3.0
15.208392203513576,29000,13.902516833333332,3.897018872441091,1.8157053,0.475938295062,3.0
15.208392203513576,30000,13.173319000000001,3.0164272575419973,1.9473128333333332,0.42828700101186945,3.0
15.208392203513576,31000,13.656777333333332,2.6701886997655135,1.8207134666666667,0.35111355768862657,3.0
15.208392203513576,32000,12.723501333333333,2.2980702350967093,1.9964715000000002,0.38469726708166685,3.0
15.208392203513576,33000,14.368996666666666,4.396116656633532,1.9503782333333335,0.31961429976742467,3.0
15.208392203513576,34000,13.332520666666667,2.860212711281356,1.8132165,0.35450991080964633,3.0
15.208392203513576,35000,12.451551333333333,2.0618609010252795,1.7288038666666667,0.1668568002604862,3.0
15.208392203513576,36000,14.115177333333335,2.747938282827833,1.9677931,0.42575069640899404,3.0
15.208392203513576,37000,12.556201000000001,2.4803183532454725,1.8952888,0.3741943780417116,3.0
15.208392203513576,38000,13.737378999999999,2.673282441446345,1.6246736333333331,0.28204417624536127,3.0
15.208392203513576,39000,12.215953500000003,2.489023259013815,1.7444905000000002,0.33062314843686214,3.0
15.208392203513576,40000,14.226873000000003,3.162012613277026,1.8938331666666668,0.34813041415865187,3.0
15.208392203513576,41000,13.060822199999999,2.6651713298858994,1.9218706333333333,0.35157752795707486,3.0
15.208392203513576,42000,13.326290133333332,3.9862989314398494,2.0235408333333336,0.5039159583191373,3.0
15.208392203513576,43000,12.330189666666667,2.0364786174265235,1.8271735666666666,0.3237663633826577,3.0
15.208392203513576,44000,14.984263,2.7814953549159496,1.9110593333333334,0.36568177196359014,3.0
15.208392203513576,45000,12.923910166666667,3.179916062974414,1.8434840000000001,0.30365640235538144,3.0
15.208392203513576,46000,14.147720999999999,3.6083804927278664,1.9706324000000002,0.49665754852870536,3.0
15.208392203513576,47000,13.435314199999999,2.9748052838275045,1.5905686,0.30645009201632395,3.0
15.208392203513576,48000,12.271607833333334,2.3602217741466993,1.9564877566666665,0.5131107171935535,3.0
15.208392203513576,49000,11.851734,1.892804490860673,1.7330778999999998,0.37679343241691904,3.0
15.208392203513576,50000,12.693174666666666,2.3076449990012424,1.7965137333333334,0.3932203152336967,3.0
15.208392203513576,51000,12.236751666666668,3.1141241986623,1.8332955666666668,0.5209812605570899,3.0
15.208392203513576,52000,13.133167533333335,3.0201604156655355,1.9879835000000001,0.430480319874583,3.0
15.208392203513576,53000,13.079958099999999,2.723729306319819,1.8511330333333333,0.32663856499026234,3.0
15.208392203513576,54000,13.532293000000001,2.6145027553499216,1.8749758666666665,0.3811502479242944,3.0
15.208392203513576,55000,12.703652333333332,2.261707601275442,1.7470691666666667,0.24051392755249007,3.0
15.208392203513576,56000,12.494984,3.2190609881402272,1.6848706,0.2523538180686197,3.0
15.208392203513576,57000,12.423324333333332,2.403251335332084,1.6696504666666667,0.27454502951029325,3.0
15.208392203513576,58000,12.089080666666666,2.519470303850037,1.9032695999999998,0.32016895599598666,3.0
15.208392203513576,59000,13.467611666666665,2.2929235834283954,1.8104471,0.4206948838193662,3.0
15.208392203513576,60000,14.044610333333333,3.215170679812729,1.9105989666666667,0.4371772294067336,3.0
15.208392203513576,61000,13.849582666666668,2.6520140185832557,1.7063647666666668,0.2317009005272195,3.0
15.208392203513576,62000,13.175333,2.8415622542827275,1.9310543333333332,0.3115719762076244,3.0
15.208392203513576,63000,12.709022,2.0164512926927682,1.7176054333333335,0.11623365365735422,3.0
15.208392203513576,64000,11.315226266666665,2.0785511493318296,1.7591686,0.29681566775614016,3.0
15.208392203513576,65000,13.164073566666668,2.648058861790832,1.8531482,0.3786028040736139,3.0
15.208392203513576,66000,11.848791499999999,1.628465021598177,1.834799,0.3351195294692328,3.0
15.208392203513576,67000,12.852586333333333,1.9494833406921206,1.9173200666666668,0.41452730036050034,3.0
15.208392203513576,68000,12.159036266666666,2.7049134239589026,1.7683725333333333,0.27914357987617133,3.0
15.208392203513576,69000,12.606858333333335,3.063810853379515,1.8891839,0.43965101217212044,3.0
15.208392203513576,70000,11.458502766666667,2.543020756641044,1.6506942333333334,0.2972165238986124,3.0
15.208392203513576,71000,12.412495666666667,1.2592949432353453,1.8841256,0.33920870623570876,3.0
15.208392203513576,72000,13.022556,2.867461563558787,1.8408806000000002,0.413350283193109,3.0
15.208392203513576,73000,12.324757,2.7099058307111585,1.7140206999999998,0.3233991280428,3.0
15.208392203513576,74000,10.697751133333334,2.11290390197045,1.4636741999999998,0.16112928933677242,3.0
15.208392203513576,75000,12.432609333333334,1.819505026927592,1.674973086666667,0.39141613252178503,3.0
15.208392203513576,76000,12.515155,2.5172777999903664,1.9309726666666667,0.3632646026580916,3.0
15.208392203513576,77000,10.918659833333335,2.0809719531268387,1.9437331333333334,0.2404027112772534,3.0
15.208392203513576,78000,12.719231433333334,3.1010069382171155,1.8340420333333334,0.42097122722197355,3.0
15.208392203513576,79000,12.412831666666667,2.2409893154750753,1.9140904666666667,0.29340201696425755,3.0
15.208392203513576,80000,14.556837999999999,2.7048067984865387,1.7929555666666666,0.3306950404631098,3.0
15.208392203513576,81000,13.287597999999997,2.0677052125623065,1.7655923666666666,0.31503012059621815,3.0
15.208392203513576,82000,13.111315666666668,1.9987076011358216,1.7263978666666666,0.32809704244354465,3.0
15.208392203513576,83000,13.408710333333332,2.7001352686224407,1.7316731666666667,0.35320751472923273,3.0
15.208392203513576,84000,12.459807900000001,2.9705404217853095,1.8881901666666667,0.41102222527541554,3.0
15.208392203513576,85000,12.450062333333333,2.5487334512063264,1.803638333333333,0.4098114944288505,3.0
15.208392203513576,86000,13.311021433333332,2.9553100739050078,1.8188895333333335,0.34745901564389026,3.0
15.208392203513576,87000,12.158162666666668,2.7933622379324725,1.9739038999999998,0.33783126582530815,3.0
15.208392203513576,88000,12.556949000000001,2.703224886634542,1.7770578,0.3925399843579802,3.0
15.208392203513576,89000,11.401996000000002,2.403859583740767,1.6917044666666667,0.24589261183255273,3.0
15.208392203513576,90000,11.8401245,2.6758530068052284,1.7161600333333331,0.27832053777058524,3.0
15.208392203513576,91000,13.225997533333333,2.921870832214608,1.9251247333333332,0.41378456854068535,3.0
15.208392203513576,92000,11.451953566666667,2.2820535339503665,1.6800512,0.34979332752093784,3.0
15.208392203513576,93000,12.3002725,2.779577115688209,1.6462329,0.2973691558196703,3.0
15.208392203513576,94000,11.4687861,1.7847396929954082,1.7238276,0.26772769469264857,3.0
15.208392203513576,95000,11.575963000000002,1.8593007549028568,1.7656902666666667,0.43095173225271344,3.0
15.208392203513576,96000,12.091378999999998,1.716270165482987,1.7457515333333333,0.4096663421099718,3.0
15.208392203513576,97000,11.331114333333332,2.260628105388289,1.8801858666666664,0.26651691553684626,3.0
15.208392203513576,98000,13.837455666666665,2.645213812486894,1.5819638666666667,0.1975170072967586,3.0
15.208392203513576,99000,11.483981666666667,1.9456346702263447,1.7277260333333333,0.28652238184131057,3.0


==> data/dim1/variance_plot_dim1_sigmat4.6259.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
4.625903868317851,0,0.30187598,0.01831255503363471,0.13246792999999998,0.03363417512123991,3.0
4.625903868317851,1000,1.3177943399999998,0.775959787652427,0.47834445999999997,0.15501512432491613,3.0
4.625903868317851,2000,2.018467,0.9509623082785161,0.7592326833333333,0.22138855772754745,3.0
4.625903868317851,3000,2.1428021000000004,0.7952036314512738,0.8577261433333332,0.28779917739603345,3.0
4.625903868317851,4000,2.8910579999999997,1.1054845189880547,0.9666575933333332,0.2917609292257036,3.0
4.625903868317851,5000,2.801364833333333,1.1890342447562425,0.9158747666666667,0.2881383580250313,3.0
4.625903868317851,6000,2.8233586833333333,1.0679750088099011,1.22021016,0.4634217566555822,3.0
4.625903868317851,7000,3.0611014,0.8349484248500703,1.3594770533333334,0.4643931709865821,3.0
4.625903868317851,8000,3.2348675666666664,0.7641488403157275,1.4769894666666665,0.30287630252488845,3.0
4.625903868317851,9000,3.9428234,1.2036655623666623,1.4744693333333334,0.20705132791828318,3.0
4.625903868317851,10000,3.7635471000000003,0.9605440479829873,1.6521445333333336,0.3830636689089963,3.0
4.625903868317851,11000,3.9893612,1.0127448526704903,1.612764,0.33879661119137555,3.0
4.625903868317851,12000,4.052547033333333,1.0009423328218436,1.6330265333333334,0.41266306093949234,3.0
4.625903868317851,13000,4.1642661,0.7558906615687043,1.7020544333333332,0.386418556242741,3.0
4.625903868317851,14000,4.2038354,0.7692854141657633,1.7231764666666667,0.336518095281677,3.0
4.625903868317851,15000,4.391455966666666,0.9985547263180863,1.7922996666666666,0.3129399822017226,3.0
4.625903868317851,16000,4.184534466666666,0.9551381157940916,1.7143426000000002,0.31008106745392144,3.0
4.625903868317851,17000,3.9650649000000002,0.781221340362732,1.9145245,0.4388202878061589,3.0
4.625903868317851,18000,4.085247033333334,0.6179334677591929,1.9240890999999998,0.38977602436359954,3.0
4.625903868317851,19000,4.486978866666667,0.7858517356329274,1.8535345666666665,0.46236244570012514,3.0
4.625903868317851,20000,4.183966633333333,0.9016396351247253,1.7757337,0.27688520133533684,3.0
4.625903868317851,21000,4.456263466666667,0.9255020831221872,1.9938890666666669,0.4689357595380214,3.0
4.625903868317851,22000,4.2944314666666665,0.4954960227699692,1.9051998,0.3341305481924892,3.0
4.625903868317851,23000,4.1411717999999995,0.5229621225451642,1.7786082666666667,0.35767134399140943,3.0
4.625903868317851,24000,4.5221114,0.8133902801078398,1.8584471,0.4120856902201411,3.0
4.625903868317851,25000,4.341171366666667,0.6935736430204377,1.9139611333333333,0.3670246323900179,3.0
4.625903868317851,26000,4.413100733333334,0.7335276513129921,1.7689574333333333,0.2782848076850666,3.0
4.625903868317851,27000,4.304525900000001,1.1367374770576055,1.7080232000000002,0.2925067376769351,3.0
4.625903868317851,28000,4.691682766666667,0.7734922173796458,1.7830138333333334,0.31014062105345225,3.0
4.625903868317851,29000,4.349158233333334,0.6560923002527067,1.7415787999999999,0.3023853475118352,3.0
4.625903868317851,30000,4.374903966666667,0.9443906257341829,1.9582227666666665,0.4400422797669421,3.0
4.625903868317851,31000,4.357972533333334,0.6972590241885875,1.9263224666666667,0.3437331477085353,3.0
4.625903868317851,32000,4.212353733333333,0.5393764989185393,1.7984953333333333,0.3474706846852808,3.0
4.625903868317851,33000,4.4832553,0.8322362913280279,1.8043851666666668,0.2149783756294753,3.0
4.625903868317851,34000,4.370704333333333,0.7770626494374684,1.8643942666666666,0.22946116188747734,3.0
4.625903868317851,35000,4.550004333333333,0.9799543558788137,1.8694915666666667,0.23324403227567853,3.0
4.625903868317851,36000,4.2848865,1.061628034489543,1.6218517,0.2241445958033415,3.0
4.625903868317851,37000,4.228325900000001,0.7563691741172165,1.6779602666666669,0.3551434790373291,3.0
4.625903868317851,38000,4.4365722,0.6211334025111191,1.8485626,0.34385367016392787,3.0
4.625903868317851,39000,4.241821333333333,0.7859711507670609,1.8066657666666668,0.43182671632521513,3.0
4.625903868317851,40000,4.511997333333333,0.9936952385489114,2.0489870666666667,0.5123829087432769,3.0
4.625903868317851,41000,4.7583898,1.5026623160239174,1.7722126666666667,0.29631060397921044,3.0
4.625903868317851,42000,3.972811,0.7045931999157057,1.6971214666666665,0.287347321301779,3.0
4.625903868317851,43000,4.43278,0.6155626809036863,1.7151943666666665,0.21569440054670191,3.0
4.625903868317851,44000,4.2330752333333335,0.5596262756515707,1.9313864999999997,0.2814188654051525,3.0
4.625903868317851,45000,3.9720485999999995,0.5288470186871184,1.7887904666666667,0.3694706014298537,3.0
4.625903868317851,46000,4.794956366666667,1.0595912380564032,1.8251652666666665,0.42706339421367845,3.0
4.625903868317851,47000,4.3592986,0.6240097050815477,1.7245522333333334,0.3955509026190534,3.0
4.625903868317851,48000,4.1285658666666665,0.49081041797207303,1.632015,0.3059167442822964,3.0
4.625903868317851,49000,4.387403933333333,0.5963051194948922,1.7133601333333333,0.2346056493426173,3.0
4.625903868317851,50000,4.380579433333334,0.5265430978068506,1.8312929,0.3258395512645909,3.0
4.625903868317851,51000,4.2682048,0.8171309276386577,1.8178442333333333,0.34505257589225613,3.0
4.625903868317851,52000,4.327299766666666,0.7731667717781685,1.7619823,0.289214017955095,3.0
4.625903868317851,53000,4.085578533333333,0.6658741062010304,1.9245787333333333,0.4024597076793333,3.0
4.625903868317851,54000,4.247016466666666,0.7044795863789509,1.7226085333333334,0.368559096032655,3.0
4.625903868317851,55000,4.1328673,0.6090586594733411,1.5773485333333335,0.2706211024441389,3.0
4.625903868317851,56000,4.129289166666666,0.7574661007746316,1.9510878999999999,0.4257056340154661,3.0
4.625903868317851,57000,4.166310966666667,0.763537399997626,1.6237390666666667,0.22928110448112474,3.0
4.625903868317851,58000,4.264189766666667,0.7671819015839818,1.7716515000000002,0.324760498940994,3.0
4.625903868317851,59000,4.231266833333334,0.7331676237691903,1.4649078666666668,0.1364444343830891,3.0
4.625903868317851,60000,4.246994933333333,0.664664746508818,1.7525184666666667,0.365517170416942,3.0
4.625903868317851,61000,4.655793266666667,0.6618231194737113,1.7535396666666667,0.3649212612329876,3.0
4.625903868317851,62000,4.354557166666667,0.7937828485205558,1.7494817666666667,0.3478822553461364,3.0
4.625903868317851,63000,4.1263863333333335,0.7754046608656098,1.7638537666666665,0.2939123851614306,3.0
4.625903868317851,64000,3.7383973333333333,0.3901898971147996,1.6321805333333332,0.15566833939094507,3.0
4.625903868317851,65000,4.5948579,0.8521660764304514,1.9069791666666667,0.33107475718319945,3.0
4.625903868317851,66000,4.342670166666667,0.5348153049757157,1.691004666666667,0.28394652203971055,3.0
4.625903868317851,67000,4.152975733333333,0.5085707896263847,1.7649442666666666,0.3049328798021096,3.0
4.625903868317851,68000,4.1146438,0.7143257498057475,1.8026731999999999,0.31746356253997615,3.0
4.625903868317851,69000,4.873056833333334,1.080521966542062,2.1665577333333332,0.4578848189152754,3.0
4.625903868317851,70000,4.313335033333334,0.8793913842051452,1.6347824,0.31563198955374183,3.0
4.625903868317851,71000,4.0138471,0.7012287695926653,1.5505492333333333,0.2990761843472682,3.0
4.625903868317851,72000,4.1507787333333335,0.7624909688960285,1.6636760333333334,0.3217958174342976,3.0
4.625903868317851,73000,3.818731533333333,0.3602058490991058,1.7578375000000002,0.3066234810487123,3.0
4.625903868317851,74000,3.717740133333333,0.5192879624516804,1.6461243333333335,0.2708641719939494,3.0
4.625903868317851,75000,4.239041566666667,0.3796552040490439,1.792149966666667,0.37425178196207853,3.0
4.625903868317851,76000,4.1166501,0.5789250108795985,1.7225066,0.3209828412855792,3.0
4.625903868317851,77000,4.013562100000001,0.6407183424630541,1.6190056333333331,0.23458775318399397,3.0
4.625903868317851,78000,3.681725866666666,0.7481115119734164,1.7607242666666665,0.235462148261218,3.0
4.625903868317851,79000,4.208326933333333,0.8571573471216675,1.6163639666666665,0.20560056159490697,3.0
4.625903868317851,80000,4.396198166666667,0.8322609190041872,1.7266815,0.27556180734160174,3.0
4.625903868317851,81000,4.1371147666666666,0.8260854647113424,1.6340957333333332,0.19420133515848387,3.0
4.625903868317851,82000,4.286474833333333,0.708269379713073,1.5908112,0.22587527229108845,3.0
4.625903868317851,83000,3.8653785999999997,0.5628638331075465,1.5367445333333334,0.2733902319798956,3.0
4.625903868317851,84000,4.111750366666667,0.803697095660893,1.6371400666666667,0.23800513335868995,3.0
4.625903868317851,85000,4.303968266666666,0.6865731292138911,1.802936833333333,0.26049965145999937,3.0
4.625903868317851,86000,4.161375266666667,0.6478899227443947,1.598914233333333,0.2375116342032276,3.0
4.625903868317851,87000,3.9889379333333337,0.6843811617438934,1.7412906666666668,0.22565431169090872,3.0
4.625903868317851,88000,3.875284333333333,0.4099600133338793,1.7024679333333335,0.28740630146286716,3.0
4.625903868317851,89000,4.3586246,0.7090253846318341,1.6281002999999998,0.29816714461540417,3.0
4.625903868317851,90000,4.266087433333333,0.6315017159523171,1.5899085333333334,0.20849781072149043,3.0
4.625903868317851,91000,4.038920633333333,0.45363406055950095,1.6826782333333332,0.2751368494631313,3.0
4.625903868317851,92000,4.350149900000001,0.8597008940940118,1.6730099333333335,0.324908735462521,3.0
4.625903868317851,93000,4.2373422666666665,0.8390144719834125,1.60541,0.26129655693560777,3.0
4.625903868317851,94000,4.063861133333333,0.7226416139254307,1.7030350666666667,0.2551073534792124,3.0
4.625903868317851,95000,3.8596801666666667,0.5496892488142985,1.6666520666666667,0.21361020055663957,3.0
4.625903868317851,96000,4.038605666666666,0.7880492381847669,1.5305734,0.24454051737175037,3.0
4.625903868317851,97000,4.074873766666666,0.5490822392376099,1.6292579999999999,0.26949533898584094,3.0
4.625903868317851,98000,4.065813866666667,0.5741450034872878,1.5409914666666664,0.26007975313515114,3.0
4.625903868317851,99000,4.016397633333333,0.7115081434060851,1.5364283666666667,0.28888623420076254,3.0


==> data/dim1/variance_plot_dim1_sigmat50.0000.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
50.0,0,3.240552633333333,0.539392470727337,0.10595216833333333,0.014833698176994484,3.0
50.0,1000,10.140088,5.412241383752977,0.31685952666666667,0.13191098919435654,3.0
50.0,2000,11.390348666666668,5.994405292287977,0.42255412000000003,0.17943971570572328,3.0
50.0,3000,14.872171133333334,6.102970840684905,0.5772492733333333,0.24362758469359172,3.0
50.0,4000,17.63486766666667,8.641970941020233,0.5934174,0.22076335976960335,3.0
50.0,5000,18.191069566666666,8.261933390532722,0.6537894833333333,0.2637501069718493,3.0
50.0,6000,21.290056,9.514358820475557,0.7472590733333333,0.3484329245500519,3.0
50.0,7000,18.852724,8.103571479262113,0.8174777,0.3474037306072372,3.0
50.0,8000,27.050680999999997,8.532063984579054,0.9914021566666666,0.3689472494973089,3.0
50.0,9000,29.559157999999996,9.096064750360858,0.9063575666666667,0.21584182380955377,3.0
50.0,10000,30.291876666666667,8.890675413711685,1.0355898000000001,0.3325887927368018,3.0
50.0,11000,34.8527,11.814077627656212,1.1557990166666667,0.2503908492185839,3.0
50.0,12000,33.762980666666664,10.151548060529823,1.1203977333333333,0.26267183855621284,3.0
50.0,13000,29.714521,7.684744339560708,1.1162294866666667,0.27661528641111194,3.0
50.0,14000,33.05961833333333,8.882792920728448,1.22469071,0.31771000201255567,3.0
50.0,15000,35.93997233333334,8.320394321978384,1.3104773733333335,0.4195381483404701,3.0
50.0,16000,33.80081533333333,8.371267691929228,1.2862218833333332,0.2958479259602619,3.0
50.0,17000,34.703675000000004,9.820265312511319,1.2341390566666666,0.24104116650995436,3.0
50.0,18000,40.43223066666666,12.492350624590571,1.3919937333333332,0.30349511666657475,3.0
50.0,19000,33.922911,11.592357160652892,1.2531303333333335,0.259392549713379,3.0
50.0,20000,40.55991266666667,9.807159458387808,1.4981163466666665,0.3341053636431311,3.0
50.0,21000,36.810836333333334,6.3293639018646095,1.2801676666666666,0.30915274733361897,3.0
50.0,22000,37.185123,12.702049431269783,1.1272339566666665,0.14500178416489418,3.0
50.0,23000,37.38174433333333,7.1837840420756525,1.3156975333333332,0.2788741134552191,3.0
50.0,24000,41.379955333333335,8.447751299067587,1.3989190533333336,0.31740732751399037,3.0
50.0,25000,43.22238866666667,15.284715140341463,1.4982005766666668,0.37502643413582765,3.0
50.0,26000,37.20894066666667,8.5901809459578,1.34741902,0.30228498390787534,3.0
50.0,27000,36.97152533333333,10.099925821940614,1.38527892,0.2531874613063525,3.0
50.0,28000,36.60473266666667,7.825359210662077,1.3376851866666666,0.29371633628998944,3.0
50.0,29000,40.550621,9.627175008311472,1.5647514333333332,0.27975679590290764,3.0
50.0,30000,39.82151033333333,8.340007727532399,1.4134696,0.26941358514796543,3.0
50.0,31000,38.367561,10.026363343853095,1.5642121666666666,0.36075619095106937,3.0
50.0,32000,40.85492433333334,11.242211167208529,1.5962274099999998,0.39275343922710093,3.0
50.0,33000,38.01028933333333,6.794512239309047,1.3691112333333333,0.2886476599881612,3.0
50.0,34000,37.91905766666667,8.183528515398566,1.4918343,0.3449244372468024,3.0
50.0,35000,38.301402,8.0641515791651,1.414009766666667,0.2545250339871001,3.0
50.0,36000,36.782018,7.890883048705512,1.417589666666667,0.2671704458970112,3.0
50.0,37000,38.316251666666666,7.047812418772565,1.3574918799999998,0.30250463106543746,3.0
50.0,38000,38.988229,7.664367750885413,1.400868713333333,0.31661385365064204,3.0
50.0,39000,35.205290999999995,5.651533220420485,1.3816211333333335,0.2636996335820381,3.0
50.0,40000,39.95919733333333,9.532133660075784,1.3862910666666668,0.2750101243164473,3.0
50.0,41000,33.898248,7.370628335938079,1.2161481333333333,0.2884552768795499,3.0
50.0,42000,37.54736566666667,7.591617529818099,1.2694344666666666,0.3111755430945602,3.0
50.0,43000,43.02766733333333,12.88861566367065,1.4380719,0.40903324820741654,3.0
50.0,44000,44.759154333333335,12.484461757750637,1.3311195666666666,0.33644639729024856,3.0
50.0,45000,37.485233,7.208335616144617,1.3891217533333335,0.30528388668466633,3.0
50.0,46000,36.683377,7.928719597828539,1.2518385666666667,0.23717374696577986,3.0
50.0,47000,42.395203333333335,12.759255196389958,1.5481407,0.4484656186830417,3.0
50.0,48000,37.304982333333335,9.227881952335078,1.2630071999999999,0.33543581124316474,3.0
50.0,49000,42.34501566666667,11.326490199487665,1.4780875800000002,0.32307539965844156,3.0
50.0,50000,39.611158333333336,7.602060882205658,1.3296730199999998,0.2625250063483599,3.0
50.0,51000,40.53547366666667,10.013895043047873,1.2921759666666668,0.28863753168383083,3.0
50.0,52000,35.83807133333334,10.34797046241987,1.2303654333333334,0.29931407160468493,3.0
50.0,53000,38.77414066666667,5.537233648758718,1.2944143433333333,0.1978670271553219,3.0
50.0,54000,39.552402666666666,9.28995363849046,1.3465880666666667,0.14281302854338762,3.0
50.0,55000,40.598983,9.735689099387075,1.6298531333333333,0.36991276462773554,3.0
50.0,56000,38.53503633333333,7.28761708528287,1.4315866333333334,0.27638118116881216,3.0
50.0,57000,39.207934,8.657375604235346,1.4657599333333333,0.33385414744582376,3.0
50.0,58000,39.86911666666666,8.901332514109136,1.2731414333333333,0.2794748649291222,3.0
50.0,59000,37.072025999999994,6.998866569507666,1.3501478133333331,0.25626846858259833,3.0
50.0,60000,33.70559766666667,5.638142033312757,1.1558483333333334,0.19361854493242064,3.0
50.0,61000,39.61766133333333,7.846087389932585,1.4527538666666666,0.263452134308482,3.0
50.0,62000,34.518456666666665,7.564060389394318,1.2990241333333334,0.25142761371915334,3.0
50.0,63000,37.935696666666665,6.888911435151937,1.3587629,0.29484978840583104,3.0
50.0,64000,39.794998666666665,7.882682683489704,1.4046311000000002,0.2820403536289149,3.0
50.0,65000,41.19013866666666,9.266358179566147,1.4083426133333334,0.26917770693405163,3.0
50.0,66000,37.550385666666664,10.891931538535323,1.33165531,0.25337506279824007,3.0
50.0,67000,36.893996333333334,7.204398381445932,1.5127411333333332,0.36234998925469064,3.0
50.0,68000,35.688898,6.372516814002378,1.3087971866666666,0.2408885341062587,3.0
50.0,69000,41.42536566666667,9.395706150603342,1.4822701666666667,0.3352393044445979,3.0
50.0,70000,40.05840666666666,8.394218900674385,1.4221423666666666,0.29048526931263563,3.0
50.0,71000,35.93644966666667,6.0230506348255215,1.3184453666666667,0.3083363631861441,3.0
50.0,72000,34.211961,7.252640048694844,1.2237592666666666,0.19200231088585312,3.0
50.0,73000,39.64666733333333,8.021843599082162,1.3345709333333333,0.23405183210292924,3.0
50.0,74000,40.357626333333336,8.153760967457213,1.4378027333333332,0.285856737182441,3.0
50.0,75000,37.88606,7.723750786739325,1.3012667333333334,0.273919005865635,3.0
50.0,76000,36.023345666666664,8.882440110168421,1.3931835666666668,0.31094118931165704,3.0
50.0,77000,39.209104,8.789335802089619,1.4625723199999998,0.35226398930807046,3.0
50.0,78000,36.648853333333335,8.009003590531375,1.2000346333333334,0.20383209785005516,3.0
50.0,79000,33.72425466666667,6.254716582926582,1.2899848866666666,0.2206562132262331,3.0
50.0,80000,34.846694,7.757931984866156,1.2933118666666668,0.33517280892340867,3.0
50.0,81000,37.815391,8.882923664908814,1.35424645,0.21607374666500445,3.0
50.0,82000,36.45173466666666,7.686054685550478,1.5167730333333334,0.35594863705473173,3.0
50.0,83000,35.486095,6.640745679238514,1.3504746800000003,0.19069363617450302,3.0
50.0,84000,36.795971,6.699226994009857,1.1706490833333334,0.20036081819760057,3.0
50.0,85000,36.494761000000004,5.883168342629023,1.2259060133333333,0.1872166250678667,3.0
50.0,86000,32.313674666666664,7.17854748240286,1.2086873533333335,0.2315469781429754,3.0
50.0,87000,33.65293533333334,7.516921029410564,1.2380254333333334,0.23695939844218275,3.0
50.0,88000,35.663108666666666,6.51348126918822,1.4106839666666666,0.29228687062068165,3.0
50.0,89000,38.66489333333333,8.215723325475212,1.2663262666666666,0.24394632429411148,3.0
50.0,90000,41.24795366666667,9.545860901718651,1.1438461999999998,0.15525367083146,3.0
50.0,91000,35.39044633333334,5.979375039841353,1.2017495333333332,0.19988158828867766,3.0
50.0,92000,37.49844066666666,6.00785404796758,1.34985135,0.2819775528774099,3.0
50.0,93000,35.77323966666666,5.928129502268551,1.3393800466666665,0.3301170608659796,3.0
50.0,94000,33.518271000000006,8.352149704792794,1.4198634666666667,0.39513702224454306,3.0
50.0,95000,33.49669933333333,6.000359272677104,1.2838386666666666,0.2363993728216253,3.0
50.0,96000,32.07377133333333,5.202961493115159,1.2534171,0.2097282788572633,3.0
50.0,97000,34.01604433333333,5.856904759880607,1.3142233,0.2329960044492895,3.0
50.0,98000,36.395458999999995,7.560569604874644,1.2987647900000001,0.2205043587400147,3.0
50.0,99000,33.97832733333333,6.69282311557132,1.46615578,0.34676071157347943,3.0


==> data/dim10/variance_plot_dim10_sigmat0.0010.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
0.001,0,0.12800222333333333,0.018433195043399585,0.12450303,0.025668747491863198,3.0
0.001,1000,0.46944897333333335,0.10136115391627017,0.47717861999999994,0.061936449085056,3.0
0.001,2000,0.7719977,0.3587904511088657,0.7506011666666668,0.3652315058180009,3.0
0.001,3000,1.11426889,0.34032191811537954,1.0601468666666667,0.26233414979641473,3.0
0.001,4000,1.1573690733333333,0.3469056193911096,1.2829116333333335,0.3516025238591647,3.0
0.001,5000,1.3579064866666666,0.4133986620725618,1.4628949999999998,0.48970691674621397,3.0
0.001,6000,1.20444489,0.3827254885664796,1.2648370766666668,0.3892572799503775,3.0
0.001,7000,1.3517136,0.4559906062901881,1.3749974866666665,0.4710833239231316,3.0
0.001,8000,1.4172225433333334,0.4990180500015765,1.2479413333333333,0.38571142277797243,3.0
0.001,9000,1.3180015999999999,0.4216276578869837,1.36216562,0.4794029746226492,3.0
0.001,10000,1.3155059,0.46467807203239464,1.3434131566666665,0.46482175218007876,3.0
0.001,11000,1.1622098433333334,0.412064341657805,1.3509417,0.459544958313921,3.0
0.001,12000,1.1702553,0.37584626393978343,1.2253755533333335,0.44499383506239226,3.0
0.001,13000,1.2769465533333333,0.4639445558433575,1.1118118,0.3768246607472278,3.0
0.001,14000,1.13819332,0.392590290138057,1.1098954566666668,0.3824205015445143,3.0
0.001,15000,0.98422296,0.34185976200773843,1.2366481566666667,0.46686614163349244,3.0
0.001,16000,1.0977171666666667,0.37340888289288793,1.0129932133333333,0.33297254502606793,3.0
0.001,17000,0.9801538266666666,0.3673636668815177,0.9828949233333333,0.33718622328619174,3.0
0.001,18000,1.0179561333333333,0.3488700832218795,1.0368518599999998,0.3823377273035786,3.0
0.001,19000,0.8736885066666668,0.3206998622124276,0.9678166333333333,0.35639580887689254,3.0
0.001,20000,0.9708207333333334,0.3560949009957614,0.95521069,0.34333886563102656,3.0
0.001,21000,0.9813577133333333,0.3791838815042058,0.9388519433333333,0.34588645051039785,3.0
0.001,22000,0.9006518233333333,0.3345954049271416,0.91945716,0.34712684236539376,3.0
0.001,23000,0.8223444333333333,0.28354389717786993,0.8180427433333334,0.30553929046634665,3.0
0.001,24000,0.75482382,0.2596625413925552,0.78583559,0.2859095205372912,3.0
0.001,25000,0.7652096666666667,0.28021312977660306,0.7861408299999999,0.28351943786194844,3.0
0.001,26000,0.6614807366666666,0.25152404272984535,0.7376417599999999,0.29001996755584764,3.0
0.001,27000,0.73142574,0.26283352296337775,0.7042656166666666,0.23552503455654028,3.0
0.001,28000,0.7483606733333333,0.27774031397896853,0.7392752566666667,0.2857049640114896,3.0
0.001,29000,0.64223723,0.2252931840157869,0.59145386,0.22697149254743887,3.0
0.001,30000,0.6745087566666667,0.22569576886451273,0.61223427,0.21426220275625668,3.0
0.001,31000,0.5821963233333333,0.18619321390416396,0.7117309533333334,0.25462554150036565,3.0
0.001,32000,0.7650729500000001,0.28410061143639914,0.6073425233333334,0.22656224479325593,3.0
0.001,33000,0.5858023,0.18044149733102788,0.6553401933333333,0.22116206954714338,3.0
0.001,34000,0.5547588366666667,0.18706693884190695,0.5762500266666667,0.1869436481581839,3.0
0.001,35000,0.5049949699999999,0.15756135511337874,0.6071874433333333,0.21955772757302702,3.0
0.001,36000,0.5475203266666666,0.18848251555938386,0.6040792933333333,0.19607083680103557,3.0
0.001,37000,0.5279839333333334,0.17443229116212336,0.5079867299999999,0.14883260777082724,3.0
0.001,38000,0.5089042733333334,0.14459669312350706,0.5091772066666667,0.17023550939200635,3.0
0.001,39000,0.4629903733333333,0.12171387166048651,0.4980163899999999,0.14483797482205452,3.0
0.001,40000,0.4239481333333333,0.11115523303201286,0.45513375333333334,0.11451112587123814,3.0
0.001,41000,0.46652061000000006,0.12177048331186463,0.41456541333333335,0.10516046043869981,3.0
0.001,42000,0.36915307999999997,0.08350708154000115,0.38225160333333336,0.08280886931105956,3.0
0.001,43000,0.3273973433333333,0.07307108759411854,0.33113231666666665,0.06167119213286388,3.0
0.001,44000,0.30374343,0.04621409727146505,0.3368289666666667,0.06716240970594198,3.0
0.001,45000,0.30526706000000003,0.06977013530477516,0.3384511133333334,0.07155390313972569,3.0
0.001,46000,0.30624225,0.048963246476336736,0.31591877333333335,0.07051885439411844,3.0
0.001,47000,0.25717084333333334,0.05065266939490631,0.29134287666666664,0.05309391517247036,3.0
0.001,48000,0.30740717666666667,0.04284603701992065,0.2512250166666667,0.02952959277761735,3.0
0.001,49000,0.2602946,0.026843231079115647,0.24931996,0.0344609273440651,3.0
0.001,50000,0.27040328,0.03200241984298062,0.27811185,0.025492994284917452,3.0
0.001,51000,0.23862446,0.03817007485665046,0.2408194733333333,0.02971832471597803,3.0
0.001,52000,0.26312601333333335,0.03840657233948653,0.27435265999999997,0.03215155515817133,3.0
0.001,53000,0.26711464333333335,0.04198150946152934,0.2458715433333333,0.02800067029209856,3.0
0.001,54000,0.23015018,0.01847445583792118,0.24379448333333334,0.0227028713906489,3.0
0.001,55000,0.21967982,0.007766295921076745,0.23266396,0.008675686169902256,3.0
0.001,56000,0.21827960333333332,0.020282724877688674,0.24563651333333336,0.042827657424501724,3.0
0.001,57000,0.21822238000000002,0.011727113768532313,0.2413806133333333,0.02388681250809487,3.0
0.001,58000,0.22877322333333336,0.015040664388809792,0.20594997666666667,0.010701322628177528,3.0
0.001,59000,0.23844411000000001,0.02173875809658254,0.23329118333333332,0.024992777636550875,3.0
0.001,60000,0.20549586,0.016633764518654018,0.20998042666666664,0.02741879683192435,3.0
0.001,61000,0.2019486033333333,0.026806058645687015,0.20278370666666667,0.014316579974013038,3.0
0.001,62000,0.2032399366666667,0.024777599589339647,0.21425794666666667,0.012588340641648441,3.0
0.001,63000,0.20350922333333332,0.02075221709962924,0.22519232333333336,0.025349942439735002,3.0
0.001,64000,0.22464879666666668,0.015581065579801595,0.21276795333333332,0.012592396883841372,3.0
0.001,65000,0.22021329666666667,0.026222434322349084,0.23805720333333333,0.012403480065288568,3.0
0.001,66000,0.1813629,0.0060358566182302,0.20933687,0.01775164958700177,3.0
0.001,67000,0.1965667666666667,0.003620848385564421,0.21050672999999998,0.012460746096684317,3.0
0.001,68000,0.20627939333333334,0.014287790122279619,0.20155672666666669,0.013361022696208967,3.0
0.001,69000,0.20772043333333334,0.015994527838188215,0.2141067,0.013183329278267812,3.0
0.001,70000,0.20209805333333333,0.024936164509503287,0.19364588333333332,0.029917199965121703,3.0
0.001,71000,0.22729986000000002,0.03444879268594523,0.19269666,0.03532175347421095,3.0
0.001,72000,0.22705824,0.029104155956032017,0.19837895333333333,0.019168333837782502,3.0
0.001,73000,0.20106180333333334,0.023299762887374575,0.20338322666666667,0.03425910628600875,3.0
0.001,74000,0.1786105766666667,0.006647697383609184,0.19281366666666666,0.017640558005150454,3.0
0.001,75000,0.19038132666666666,0.03254627116725372,0.18168293,0.028354626972835202,3.0
0.001,76000,0.19719624666666666,0.018682652455460143,0.20309567333333334,0.031099657208833946,3.0
0.001,77000,0.17666441333333335,0.02873553015796782,0.19195945,0.03873674826668212,3.0
0.001,78000,0.18035448333333334,0.032835259073911355,0.17539503666666667,0.033726931541988976,3.0
0.001,79000,0.19981728666666665,0.05584165913197342,0.18753701,0.032073689465012184,3.0
0.001,80000,0.1774120366666667,0.023935844703312184,0.18714405999999997,0.026981454600177385,3.0
0.001,81000,0.18115804,0.03253922320705326,0.18976361333333333,0.02105154164882098,3.0
0.001,82000,0.19637238999999998,0.04490702077947982,0.17174845333333333,0.026024770865997606,3.0
0.001,83000,0.16481693833333333,0.03029677129427386,0.17557783666666668,0.03205827532506302,3.0
0.001,84000,0.18029684999999998,0.035050560122606225,0.16283259333333333,0.026000242371482067,3.0
0.001,85000,0.16761593,0.02007776985013276,0.18448970333333334,0.028842909264639224,3.0
0.001,86000,0.16223354,0.030152812288259837,0.18664220333333334,0.038601903090091864,3.0
0.001,87000,0.18330984666666664,0.04885821930079739,0.18199515999999996,0.0380659864692475,3.0
0.001,88000,0.1830653933333333,0.02916963851713418,0.18482254166666667,0.04337552207395169,3.0
0.001,89000,0.16569499333333335,0.034612212608730236,0.15638107999999998,0.029355099825333592,3.0
0.001,90000,0.19046922333333335,0.04674958008008069,0.18075723333333335,0.04123942003472743,3.0
0.001,91000,0.16560694,0.0311606586306965,0.16760449,0.03259906087585397,3.0
0.001,92000,0.16497880333333334,0.036134819879972815,0.17972209533333336,0.043242329406338674,3.0
0.001,93000,0.16359711666666665,0.03370937406614433,0.18012314333333332,0.043224259366275754,3.0
0.001,94000,0.18447009333333333,0.056259640484895956,0.18666974666666666,0.06144019542100685,3.0
0.001,95000,0.15976789333333333,0.019545907726077717,0.16253006466666667,0.028697481854128973,3.0
0.001,96000,0.177348795,0.0518830854846048,0.16044629133333332,0.025704240098279933,3.0
0.001,97000,0.1847247466666667,0.041162700487624854,0.16106557000000002,0.03348134427081446,3.0
0.001,98000,0.17101985533333333,0.04260840941105057,0.157335792,0.025919401340852074,3.0
0.001,99000,0.1502219433333333,0.02219993647093037,0.15155918333333332,0.025589164105858257,3.0


==> data/dim10/variance_plot_dim10_sigmat0.0033.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
0.0032876585066269,0,0.12116240666666667,0.013819102556014432,0.115841135,0.009334170756171021,3.0
0.0032876585066269,1000,0.48839336666666666,0.07908893387957495,0.4388537266666666,0.0725234999037198,3.0
0.0032876585066269,2000,0.6719509566666666,0.30800645423491846,0.7917512466666666,0.3968680221205771,3.0
0.0032876585066269,3000,0.9078628066666666,0.2463259189767444,0.9305648999999999,0.24268670283905822,3.0
0.0032876585066269,4000,1.1549432666666668,0.3058410383370874,1.1627587333333333,0.33119215733695717,3.0
0.0032876585066269,5000,1.2064673000000001,0.33075946133910267,1.2742205666666666,0.40591755970147575,3.0
0.0032876585066269,6000,1.23925338,0.41400824222002924,1.2819982833333334,0.37409202011077697,3.0
0.0032876585066269,7000,1.2579108666666667,0.41149656733049567,1.1065726866666667,0.35934555522005207,3.0
0.0032876585066269,8000,1.1811089866666666,0.36189492544907503,1.2389466866666667,0.3937309431517055,3.0
0.0032876585066269,9000,1.2386727866666667,0.39250062938486374,1.17452199,0.3730905478960317,3.0
0.0032876585066269,10000,1.11822631,0.3768788217515047,1.17249915,0.4397159625959136,3.0
0.0032876585066269,11000,1.1855555166666667,0.4007806480694296,1.19246502,0.37322062372845066,3.0
0.0032876585066269,12000,1.18951685,0.3802717283603737,1.0800980766666666,0.37762151110577846,3.0
0.0032876585066269,13000,1.0624528666666666,0.38619080272796213,0.9862397066666667,0.3138265933153936,3.0
0.0032876585066269,14000,1.08231511,0.3684084840895571,1.07345915,0.3678880536370484,3.0
0.0032876585066269,15000,1.0456093533333333,0.35230466927622495,0.9498047733333334,0.37005690065690916,3.0
0.0032876585066269,16000,0.8918919966666667,0.30829405853636843,0.9777849866666667,0.34332167848288797,3.0
0.0032876585066269,17000,1.0068352,0.3689116518839753,0.9981306066666668,0.34090115337306615,3.0
0.0032876585066269,18000,0.9981040466666666,0.3574282735874405,0.9622553433333333,0.32469795558884346,3.0
0.0032876585066269,19000,0.83027938,0.2979686786875969,0.8277857433333334,0.2756459660183564,3.0
0.0032876585066269,20000,0.9486279300000001,0.36674837444406927,0.8978271000000001,0.3298082588638031,3.0
0.0032876585066269,21000,0.7660989466666667,0.24858147270865844,0.7857690466666666,0.30580095941306146,3.0
0.0032876585066269,22000,0.7201204999999998,0.23906707771612973,0.8708717033333334,0.3396573472813755,3.0
0.0032876585066269,23000,0.8082826233333332,0.2880963962543704,0.7558311999999999,0.2480663540737102,3.0
0.0032876585066269,24000,0.77141232,0.2598729653452705,0.8446441166666666,0.3014784206262066,3.0
0.0032876585066269,25000,0.8347098833333333,0.2890990274876418,0.7072431766666667,0.22239676050654053,3.0
0.0032876585066269,26000,0.7249673,0.25728553667680193,0.8384711933333332,0.3292925482321055,3.0
0.0032876585066269,27000,0.7237362533333332,0.26115209557838787,0.6531276766666667,0.22270426356363324,3.0
0.0032876585066269,28000,0.6746491366666668,0.2723698573991324,0.7014169633333333,0.25604085832824824,3.0
0.0032876585066269,29000,0.6593136266666666,0.258301301123622,0.64569364,0.2353161862998441,3.0
0.0032876585066269,30000,0.6202539133333334,0.20708376668796177,0.6129399233333334,0.199071059623252,3.0
0.0032876585066269,31000,0.55361425,0.1810680328141815,0.6076783099999999,0.19615283859587834,3.0
0.0032876585066269,32000,0.5934083933333333,0.2025625064862265,0.6353934566666667,0.21440010553040054,3.0
0.0032876585066269,33000,0.6091979533333334,0.19339196122454397,0.53239235,0.16839838892148076,3.0
0.0032876585066269,34000,0.5765338266666666,0.18168428200330425,0.5501091933333333,0.153934775540084,3.0
0.0032876585066269,35000,0.5980747633333333,0.19035747400130812,0.5264477033333333,0.15722459659444396,3.0
0.0032876585066269,36000,0.53778666,0.17071383833705925,0.5405482133333334,0.16210470918700307,3.0
0.0032876585066269,37000,0.4711533833333333,0.13701444870975082,0.48145039333333334,0.11837742796508778,3.0
0.0032876585066269,38000,0.5091382733333334,0.1695710682739813,0.52298206,0.1620421410335608,3.0
0.0032876585066269,39000,0.4509290833333333,0.12807883176151819,0.45740124666666665,0.12829113377430082,3.0
0.0032876585066269,40000,0.40693455333333334,0.11657085062725478,0.46530558666666666,0.11417160818694776,3.0
0.0032876585066269,41000,0.3878605033333334,0.09911880322251279,0.38133883999999996,0.09106475399827164,3.0
0.0032876585066269,42000,0.35961552,0.08725537239067709,0.39689393,0.08271542729214607,3.0
0.0032876585066269,43000,0.3226810666666666,0.05843522363339579,0.33459229,0.056962600828280606,3.0
0.0032876585066269,44000,0.31541401333333335,0.04552534420835438,0.3250532666666666,0.054847957308571164,3.0
0.0032876585066269,45000,0.30628153333333336,0.05402065174664172,0.29643197666666665,0.06307057535326922,3.0
0.0032876585066269,46000,0.30985334333333336,0.06050455968375286,0.2821511033333333,0.049592365935445595,3.0
0.0032876585066269,47000,0.29229588,0.04912696202784611,0.26864987,0.04389572363338407,3.0
0.0032876585066269,48000,0.23454889,0.025433803614003554,0.2690818466666667,0.014020957859149441,3.0
0.0032876585066269,49000,0.23942861999999998,0.02619602164948207,0.25587668666666663,0.03036573428141295,3.0
0.0032876585066269,50000,0.3025851666666666,0.04755043547243051,0.25618070333333337,0.019144699242033325,3.0
0.0032876585066269,51000,0.25384422333333334,0.03504704459785082,0.25587531999999996,0.027673871036790882,3.0
0.0032876585066269,52000,0.2468106933333333,0.026031694289834675,0.25749473666666667,0.03641409689702342,3.0
0.0032876585066269,53000,0.24329795333333334,0.014614203058834397,0.23110231333333334,0.019288447185461677,3.0
0.0032876585066269,54000,0.25066755,0.02223597760898391,0.24231217333333332,0.023541629918751965,3.0
0.0032876585066269,55000,0.22666587333333332,0.020222722531395496,0.22889747000000002,0.018172464252552544,3.0
0.0032876585066269,56000,0.23837615999999998,0.020570236089693605,0.2485637066666667,0.020019253999948264,3.0
0.0032876585066269,57000,0.23099762333333337,0.01284144270108092,0.2330046766666667,0.011455329535958852,3.0
0.0032876585066269,58000,0.21709784666666665,0.015457676559589349,0.21759650333333336,0.020471408754126928,3.0
0.0032876585066269,59000,0.22331959333333332,0.02196139824087129,0.23226821333333333,0.03539376694407944,3.0
0.0032876585066269,60000,0.2299302466666667,0.010980176012235771,0.21831124000000002,0.023800017948783846,3.0
0.0032876585066269,61000,0.20672949,0.028213505034777816,0.21705077333333334,0.028981734039610386,3.0
0.0032876585066269,62000,0.20970298,0.023641856430356743,0.18954188666666663,0.016151652818863802,3.0
0.0032876585066269,63000,0.1982496066666667,0.021076453223372548,0.21823642,0.021288321294104733,3.0
0.0032876585066269,64000,0.21376681666666666,0.020657575903261526,0.21775429666666665,0.03227423990744856,3.0
0.0032876585066269,65000,0.21396070333333336,0.015450975086544251,0.20215194333333333,0.01443756475823899,3.0
0.0032876585066269,66000,0.20723179666666666,0.01778461972654306,0.19980413,0.007063151494809755,3.0
0.0032876585066269,67000,0.18552567666666667,0.004694239231449308,0.21416491999999998,0.021825202143662563,3.0
0.0032876585066269,68000,0.19910428666666669,0.029396523053597877,0.23009269666666665,0.02395989761618104,3.0
0.0032876585066269,69000,0.1965716133333333,0.006249181806554987,0.22003157666666665,0.021384286808711003,3.0
0.0032876585066269,70000,0.2003233866666667,0.02067649153024463,0.21296851333333333,0.02311158862412703,3.0
0.0032876585066269,71000,0.19609872666666664,0.014162917684557248,0.18007945,0.025937015402588248,3.0
0.0032876585066269,72000,0.21366085333333332,0.011717744509705967,0.21188151666666666,0.014610191705388782,3.0
0.0032876585066269,73000,0.21008636,0.006840882354806288,0.19203012666666666,0.020116319260641204,3.0
0.0032876585066269,74000,0.18254044,0.017617431769804966,0.1925475466666667,0.014947985352907749,3.0
0.0032876585066269,75000,0.17399618000000003,0.010882739690431818,0.18027002,0.021206148358216773,3.0
0.0032876585066269,76000,0.20270849000000002,0.020921747963258238,0.19433212666666666,0.00868682469921036,3.0
0.0032876585066269,77000,0.1685639333333333,0.023530941265248573,0.18068310666666665,0.025483447942459523,3.0
0.0032876585066269,78000,0.17824611666666668,0.025191767880523547,0.18718198666666666,0.03493953589151805,3.0
0.0032876585066269,79000,0.19240278666666666,0.026457549706719083,0.18971849333333335,0.02672825329015555,3.0
0.0032876585066269,80000,0.17618161666666665,0.026467539136648337,0.1902194633333333,0.027390627271142918,3.0
0.0032876585066269,81000,0.16260921000000003,0.029202871361611003,0.17108719666666664,0.022692603211624075,3.0
0.0032876585066269,82000,0.18716185,0.024335594766519135,0.17703697,0.02907153839773935,3.0
0.0032876585066269,83000,0.17143282333333332,0.0248490256777909,0.16874042666666667,0.021432413003256958,3.0
0.0032876585066269,84000,0.16991451999999999,0.029782345081632394,0.16976650000000001,0.02735773814562588,3.0
0.0032876585066269,85000,0.17216358666666665,0.01715247899097225,0.19543681666666668,0.019338050395197832,3.0
0.0032876585066269,86000,0.16725419533333333,0.03069811084810348,0.16346357666666667,0.022354849520033557,3.0
0.0032876585066269,87000,0.18492270333333335,0.037817712161557465,0.17037653,0.027579230103072738,3.0
0.0032876585066269,88000,0.16058896,0.030865451409464274,0.17116668666666665,0.023618919405747823,3.0
0.0032876585066269,89000,0.16008908333333333,0.028685106354823655,0.17017238999999998,0.032875946431462626,3.0
0.0032876585066269,90000,0.18951799,0.03145858938736181,0.18221953000000002,0.02840859423162352,3.0
0.0032876585066269,91000,0.16143328333333332,0.016722786482984156,0.16178964999999998,0.015940223032669065,3.0
0.0032876585066269,92000,0.16312973133333333,0.032695090747080595,0.18009258466666664,0.04532195202227777,3.0
0.0032876585066269,93000,0.16545891000000001,0.020036515212661934,0.14965832999999998,0.017216174034297902,3.0
0.0032876585066269,94000,0.15512176333333333,0.023295305348939824,0.16670812000000002,0.019151763783394293,3.0
0.0032876585066269,95000,0.16239639333333333,0.014366748144194332,0.16752177999999998,0.016943809652138448,3.0
0.0032876585066269,96000,0.16971649666666666,0.02917872122709878,0.18143533833333333,0.03661497619774937,3.0
0.0032876585066269,97000,0.16493612666666665,0.019018966368817506,0.15792867,0.03119276984518261,3.0
0.0032876585066269,98000,0.16381411666666668,0.0307106827293052,0.15308998666666665,0.018532528923733298,3.0
0.0032876585066269,99000,0.14932807,0.017307175321637558,0.15398608666666666,0.020036395542886734,3.0


==> data/dim10/variance_plot_dim10_sigmat0.0108.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
0.0108086984561963,0,0.11652931666666667,0.017772077243857695,0.12369394533333333,0.022153045692782484,3.0
0.0108086984561963,1000,0.48543096,0.08305886457425803,0.44496410999999997,0.08225574586983231,3.0
0.0108086984561963,2000,0.6708743233333333,0.2811804503260938,0.7042953066666667,0.29339010692668793,3.0
0.0108086984561963,3000,0.9134029766666667,0.21981019041823613,0.9745862366666668,0.2709487599063811,3.0
0.0108086984561963,4000,0.9703501233333333,0.26866609352451154,1.0928729333333334,0.24924096092871875,3.0
0.0108086984561963,5000,1.1619466833333334,0.3367842967702848,1.00551819,0.31229001114009414,3.0
0.0108086984561963,6000,1.2995585733333332,0.4341945650505144,1.1560834266666669,0.36571585744705876,3.0
0.0108086984561963,7000,1.1033785333333332,0.3528976254968776,1.19506159,0.4029885596310948,3.0
0.0108086984561963,8000,1.2413491333333333,0.3842920759110893,1.1812141466666668,0.3354984809213114,3.0
0.0108086984561963,9000,0.9070439133333332,0.25615458318368,0.9893085266666666,0.2879229166040013,3.0
0.0108086984561963,10000,1.2049018133333333,0.39398852872863466,1.27005468,0.4352959084733768,3.0
0.0108086984561963,11000,1.0934945466666666,0.35933140926398693,1.1210899066666666,0.38216608132074037,3.0
0.0108086984561963,12000,1.0758424166666667,0.32892334328245637,0.9653412000000001,0.2974494272589712,3.0
0.0108086984561963,13000,1.00457751,0.331851208642692,0.9922501533333333,0.34067769695627886,3.0
0.0108086984561963,14000,1.0040103666666667,0.3387816180778277,0.86047189,0.2633858423224993,3.0
0.0108086984561963,15000,0.8053764666666666,0.22632715647267734,0.9474206400000001,0.3043598857794496,3.0
0.0108086984561963,16000,0.9096051266666668,0.31844268631610106,0.8667772566666666,0.30183393021857047,3.0
0.0108086984561963,17000,0.7728995066666666,0.21028673673545217,0.9004020733333334,0.27827369487633585,3.0
0.0108086984561963,18000,0.8057491666666667,0.2700353701586043,0.8371877,0.2668631402896811,3.0
0.0108086984561963,19000,0.8874014866666666,0.30795947230559767,0.9448466233333334,0.320682379167223,3.0
0.0108086984561963,20000,0.8694171833333333,0.298955768208351,0.8483811333333332,0.28695555234138226,3.0
0.0108086984561963,21000,0.8598956799999998,0.30807181481639045,0.86670888,0.29674513201567054,3.0
0.0108086984561963,22000,0.7665908333333333,0.2575615556551115,0.8710810866666666,0.30173895179304056,3.0
0.0108086984561963,23000,0.7887994933333333,0.266839565947436,0.7404451566666667,0.24264555873619081,3.0
0.0108086984561963,24000,0.7148859733333334,0.23579606332087014,0.8286938866666667,0.2832619765950111,3.0
0.0108086984561963,25000,0.6897563066666667,0.2305477218637273,0.7961497166666666,0.2698300057772892,3.0
0.0108086984561963,26000,0.6795439766666665,0.2211425615518219,0.7225995966666666,0.25801760354582337,3.0
0.0108086984561963,27000,0.6962776333333333,0.24504564508661328,0.7217176799999999,0.24288470684657854,3.0
0.0108086984561963,28000,0.6333619566666667,0.20659579250130067,0.7080949200000001,0.2633243989838093,3.0
0.0108086984561963,29000,0.5974025666666666,0.21389528339283478,0.6432703366666667,0.19606127362284478,3.0
0.0108086984561963,30000,0.6372238533333333,0.19180284445551588,0.6367123,0.20769129285199833,3.0
0.0108086984561963,31000,0.6044387666666666,0.1780433010427004,0.6213916966666667,0.2062608589942746,3.0
0.0108086984561963,32000,0.5553146333333333,0.16204238724646847,0.6158922633333334,0.19592176987826632,3.0
0.0108086984561963,33000,0.5590092133333334,0.14327825439912442,0.5942288133333333,0.1822671602353137,3.0
0.0108086984561963,34000,0.5480894333333334,0.16794257300657203,0.5131067699999999,0.1440797522349835,3.0
0.0108086984561963,35000,0.45871954666666664,0.1121496500364078,0.49907902666666665,0.14582174740931264,3.0
0.0108086984561963,36000,0.45179836999999995,0.13124223258126974,0.5112971066666666,0.16345446515262502,3.0
0.0108086984561963,37000,0.49754337666666676,0.13256112098643358,0.4887818733333333,0.1449687433682872,3.0
0.0108086984561963,38000,0.4661364333333333,0.1303263009609001,0.47829083333333333,0.13259387485938687,3.0
0.0108086984561963,39000,0.46975363000000003,0.1331226035852298,0.45187124,0.1294466148769327,3.0
0.0108086984561963,40000,0.43534600333333334,0.1190191545956422,0.41001853666666666,0.11029015757508198,3.0
0.0108086984561963,41000,0.38358671333333333,0.0854711922781051,0.3826364633333334,0.09373474470162996,3.0
0.0108086984561963,42000,0.36272810333333333,0.10283820275646179,0.3859196933333333,0.10419043127398686,3.0
0.0108086984561963,43000,0.36925657666666667,0.08612016756960053,0.35398066666666667,0.06993823435039839,3.0
0.0108086984561963,44000,0.31979398666666664,0.05940789421303265,0.32969067,0.08314488392547795,3.0
0.0108086984561963,45000,0.3313694233333333,0.08502267655641256,0.30866306,0.06179440999101133,3.0
0.0108086984561963,46000,0.2779570866666667,0.04243087435417176,0.29810682000000005,0.05402369075483491,3.0
0.0108086984561963,47000,0.2963591633333333,0.0458200817783034,0.2761243,0.03769260811232401,3.0
0.0108086984561963,48000,0.29030320000000004,0.04092041041908223,0.27892135,0.04215101965290638,3.0
0.0108086984561963,49000,0.32981084,0.057311794950503286,0.26007165666666665,0.025682664034871412,3.0
0.0108086984561963,50000,0.27249204666666665,0.03742019109414164,0.2703728166666666,0.036950981028988646,3.0
0.0108086984561963,51000,0.23040054666666668,0.03914152105143008,0.27155845666666667,0.03963205234117218,3.0
0.0108086984561963,52000,0.27427033,0.029017515011220952,0.24901001,0.020056118315875584,3.0
0.0108086984561963,53000,0.23778014666666666,0.017488745185962065,0.22429887333333332,0.023204262831823474,3.0
0.0108086984561963,54000,0.24944226,0.02323854917132522,0.23982876,0.02468406917138326,3.0
0.0108086984561963,55000,0.2530784,0.014295533089907258,0.25481918,0.02469004734707557,3.0
0.0108086984561963,56000,0.24066455333333334,0.034670950749055206,0.24685752333333336,0.026665011691900893,3.0
0.0108086984561963,57000,0.23350229333333336,0.02384746324952008,0.21523019333333335,0.01378497602121277,3.0
0.0108086984561963,58000,0.22929081666666665,0.014950823744980666,0.22644732,0.007285940628020062,3.0
0.0108086984561963,59000,0.2409933833333333,0.03481686656350785,0.24312159666666666,0.02342197652326857,3.0
0.0108086984561963,60000,0.22405477333333335,0.029829065297866973,0.21818064,0.013675835072532137,3.0
0.0108086984561963,61000,0.20565501333333333,0.025500141973304993,0.21018283666666662,0.023518091574189097,3.0
0.0108086984561963,62000,0.19637152666666666,0.00988216958496519,0.21470167999999998,0.0205450481872421,3.0
0.0108086984561963,63000,0.21930462000000003,0.010903534578577411,0.21778028666666668,0.015206220814265821,3.0
0.0108086984561963,64000,0.20986985,0.01703319932667672,0.23062626666666666,0.012389049888264678,3.0
0.0108086984561963,65000,0.19873026666666668,0.00673258032705721,0.20565323666666666,0.016205975462968723,3.0
0.0108086984561963,66000,0.19352168,0.008033381412599558,0.19637943,0.003779646695605291,3.0
0.0108086984561963,67000,0.21952837666666666,0.008427675731335686,0.21449734,0.00836030433599958,3.0
0.0108086984561963,68000,0.21895639,0.023789140387374945,0.21741537666666666,0.017944694574004626,3.0
0.0108086984561963,69000,0.22169253,0.009089305876803797,0.21937524333333333,0.0207476862817603,3.0
0.0108086984561963,70000,0.20656637,0.011595476195061303,0.2236728766666667,0.019103162389208703,3.0
0.0108086984561963,71000,0.19625334000000003,0.01677489451433004,0.20027544666666666,0.014575740667927578,3.0
0.0108086984561963,72000,0.19867711,0.015976017334975365,0.20117253666666668,0.015045803370132074,3.0
0.0108086984561963,73000,0.19287155666666667,0.005605743717344246,0.21894964666666664,0.006728922818590241,3.0
0.0108086984561963,74000,0.2095164833333333,0.013193897540911775,0.20127819666666666,0.01228267774270786,3.0
0.0108086984561963,75000,0.20005659333333334,0.003930418400553704,0.19387090333333334,0.00847596706453475,3.0
0.0108086984561963,76000,0.19196040666666667,0.013531921314322331,0.1940294366666667,0.006152944569494983,3.0
0.0108086984561963,77000,0.17496086,0.01239305024049501,0.17151045,0.01753660810951289,3.0
0.0108086984561963,78000,0.19818671000000002,0.010832753686156315,0.21175788666666664,0.0210378077222686,3.0
0.0108086984561963,79000,0.20426586666666666,0.02732894368179967,0.18588765666666665,0.012775731981083421,3.0
0.0108086984561963,80000,0.21957427999999998,0.004718842328414175,0.1898247333333333,0.011481042481646768,3.0
0.0108086984561963,81000,0.19895454,0.012594482814241852,0.19187949333333335,0.005961155323358984,3.0
0.0108086984561963,82000,0.17249136333333334,0.020239661265184537,0.17466859333333332,0.013361814904053188,3.0
0.0108086984561963,83000,0.16148179666666668,0.014304382536329366,0.17969372333333333,0.022167400495665807,3.0
0.0108086984561963,84000,0.17332175333333333,0.0019352378909265324,0.18400732333333333,0.0166521613353786,3.0
0.0108086984561963,85000,0.19993280333333333,0.019236081607309684,0.20262270333333332,0.008009194685978802,3.0
0.0108086984561963,86000,0.18473320333333332,0.03070795008540424,0.17902289333333332,0.017694905175898643,3.0
0.0108086984561963,87000,0.17137588666666667,0.011200784842061044,0.18573698000000002,0.018167039754826135,3.0
0.0108086984561963,88000,0.18012753333333334,0.02206468656477913,0.16598548,0.018220188437126552,3.0
0.0108086984561963,89000,0.20909888666666665,0.021439685643619196,0.19245491,0.004226153518098151,3.0
0.0108086984561963,90000,0.19286621,0.019794465512562684,0.18744886000000002,0.020961312050349647,3.0
0.0108086984561963,91000,0.18190327333333334,0.016034882884349705,0.16163368,0.01197965864520354,3.0
0.0108086984561963,92000,0.1701066933333333,0.016297452295445172,0.17451855000000002,0.01858056477532999,3.0
0.0108086984561963,93000,0.18459184666666664,0.01796957950702087,0.16537698666666667,0.014607393994424345,3.0
0.0108086984561963,94000,0.16814462,0.018994292425095323,0.19169237000000003,0.016156940382709636,3.0
0.0108086984561963,95000,0.18028052666666664,0.008689971907730448,0.14970332,0.0021336754980158866,3.0
0.0108086984561963,96000,0.16399957666666667,0.022823522240027087,0.16395994666666666,0.019816367481465362,3.0
0.0108086984561963,97000,0.16593291333333335,0.010710137626420951,0.17024061666666668,0.016794263345641106,3.0
0.0108086984561963,98000,0.18265320333333332,0.02250728003740444,0.18474808666666664,0.03176846964402353,3.0
0.0108086984561963,99000,0.16354848000000002,0.0034441462201877143,0.17180833000000004,0.004725733988419156,3.0


==> data/dim10/variance_plot_dim10_sigmat0.0355.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
0.0355353094250793,0,0.11917347,0.013182124295595656,0.11912811,0.018143702086466956,3.0
0.0355353094250793,1000,0.44878090333333337,0.0365177793676406,0.4783964166666667,0.06501430873474659,3.0
0.0355353094250793,2000,0.66107845,0.2685634237589435,0.6629668433333333,0.28027126190424323,3.0
0.0355353094250793,3000,0.85299705,0.1876294053389043,0.8060687,0.1808410989737193,3.0
0.0355353094250793,4000,0.8634575333333333,0.17106918663270265,0.90168795,0.20150523801936476,3.0
0.0355353094250793,5000,1.0978021,0.28415546539481407,0.9047678333333332,0.2378637807273478,3.0
0.0355353094250793,6000,1.1783133933333334,0.41530985440315293,0.9894860166666666,0.26642891097896126,3.0
0.0355353094250793,7000,1.0497612333333333,0.3180028918413653,1.0123827933333331,0.27790610667902454,3.0
0.0355353094250793,8000,0.9777690266666667,0.28527421097355565,0.9929403999999998,0.3107631785152535,3.0
0.0355353094250793,9000,0.9635072066666667,0.3063880719493565,1.0016847766666668,0.3190452365811211,3.0
0.0355353094250793,10000,1.1294611666666665,0.3512736566370553,0.9251545766666668,0.2816145376694769,3.0
0.0355353094250793,11000,0.95661582,0.30292054794218853,1.02805192,0.30609865992259055,3.0
0.0355353094250793,12000,0.8979221266666667,0.26225519400878483,0.91952962,0.2728137676216221,3.0
0.0355353094250793,13000,0.9672820566666666,0.3133239190987375,0.9160188799999999,0.3151056470587916,3.0
0.0355353094250793,14000,0.9008647,0.26424708689342885,0.8142922666666665,0.20292856047394556,3.0
0.0355353094250793,15000,0.8400672766666667,0.25699024931909165,0.8220574333333334,0.2517075698646105,3.0
0.0355353094250793,16000,0.8684806333333333,0.2881143698739636,0.8226156800000001,0.2440982686275094,3.0
0.0355353094250793,17000,0.9484041833333333,0.27272329049558386,0.8850730666666666,0.23118912598378796,3.0
0.0355353094250793,18000,0.8266320666666668,0.27332151397399085,0.8209454599999999,0.2760380872325501,3.0
0.0355353094250793,19000,0.8897471,0.2848790410287847,0.7767564100000001,0.22299325088813887,3.0
0.0355353094250793,20000,0.7173606233333333,0.21363758281776224,0.7618742066666666,0.23343049119441786,3.0
0.0355353094250793,21000,0.72245442,0.2316440301766349,0.7790389633333333,0.2369926104972854,3.0
0.0355353094250793,22000,0.6638294833333332,0.20349185653700366,0.7591839,0.27481828288471394,3.0
0.0355353094250793,23000,0.7686057833333333,0.2604444823841964,0.6587510233333334,0.18640156365435362,3.0
0.0355353094250793,24000,0.6866424766666667,0.1845257642303306,0.6959674666666666,0.17827341309939346,3.0
0.0355353094250793,25000,0.6461320199999999,0.20296507573938824,0.6377059166666667,0.18159013590680512,3.0
0.0355353094250793,26000,0.6321108666666667,0.19191254189782506,0.6153097366666667,0.16389752771135105,3.0
0.0355353094250793,27000,0.63554386,0.1882451396813884,0.6281403233333333,0.19255675235774863,3.0
0.0355353094250793,28000,0.6729653600000001,0.22123790148425954,0.6311355366666667,0.205168141009063,3.0
0.0355353094250793,29000,0.6182605333333333,0.18109725285498152,0.6260058300000001,0.19460456601993242,3.0
0.0355353094250793,30000,0.55566271,0.15877983756939174,0.5774060233333334,0.16509485293738227,3.0
0.0355353094250793,31000,0.5795276733333333,0.14696859560501196,0.5642961133333334,0.14964500629000013,3.0
0.0355353094250793,32000,0.5198166266666667,0.14120463792241464,0.5234049666666666,0.1517311873217493,3.0
0.0355353094250793,33000,0.59870804,0.1782040315533881,0.5564489033333334,0.14616479296592438,3.0
0.0355353094250793,34000,0.54430979,0.1453373728659222,0.49487258999999995,0.12997328492557012,3.0
0.0355353094250793,35000,0.5337124466666666,0.128141920323171,0.5120255033333333,0.13868288499454698,3.0
0.0355353094250793,36000,0.48021444666666663,0.12845801667104995,0.47951976,0.13014959519247882,3.0
0.0355353094250793,37000,0.4682793066666666,0.11976264784584847,0.4468725,0.11787055012198425,3.0
0.0355353094250793,38000,0.4555942966666667,0.12205394797795936,0.43450547,0.1131520584172539,3.0
0.0355353094250793,39000,0.5032309433333333,0.128553770930771,0.46222493000000003,0.11354586283640032,3.0
0.0355353094250793,40000,0.4263377733333334,0.11020441245874948,0.4533406766666667,0.11436991091092599,3.0
0.0355353094250793,41000,0.39509695666666667,0.07336894891626665,0.44880171666666663,0.09956069164293847,3.0
0.0355353094250793,42000,0.37382206,0.07973064050296431,0.36752753,0.08974583296708674,3.0
0.0355353094250793,43000,0.34760843,0.07990751995820253,0.38139366,0.08632642825581341,3.0
0.0355353094250793,44000,0.36339861,0.06843912625257598,0.39954794666666665,0.08055348495869094,3.0
0.0355353094250793,45000,0.3576457433333333,0.08013300650026103,0.36202591666666667,0.08163038343663434,3.0
0.0355353094250793,46000,0.36031435333333334,0.06512120413439756,0.34253265000000005,0.06292915631518059,3.0
0.0355353094250793,47000,0.3246686266666667,0.0589040371941025,0.3202225833333333,0.061605379378165875,3.0
0.0355353094250793,48000,0.33510222,0.049287512708272606,0.32921570666666666,0.05568388575084847,3.0
0.0355353094250793,49000,0.3594405766666666,0.04407269374343419,0.36006232,0.05028390246190556,3.0
0.0355353094250793,50000,0.31824363333333333,0.03868739129413799,0.33052334,0.034489764719846966,3.0
0.0355353094250793,51000,0.3296734266666667,0.0689660988436479,0.2928947333333333,0.051616097463849826,3.0
0.0355353094250793,52000,0.34827728333333335,0.03243592632239666,0.33127910666666666,0.03552984435221576,3.0
0.0355353094250793,53000,0.29778665666666665,0.03642404874955388,0.27978774,0.005570481784588598,3.0
0.0355353094250793,54000,0.29440045,0.036392426960375986,0.27695269,0.024337844656748747,3.0
0.0355353094250793,55000,0.26944374,0.03816863807131845,0.2732261266666667,0.027755356916125417,3.0
0.0355353094250793,56000,0.2818252,0.041854095270142125,0.30141929,0.039319420092271205,3.0
0.0355353094250793,57000,0.28162998,0.006641177490678893,0.2843375866666667,0.007138039406135577,3.0
0.0355353094250793,58000,0.27532739333333334,0.008254612032396058,0.2670848966666666,0.013125868035114648,3.0
0.0355353094250793,59000,0.2824928066666667,0.028909325709877975,0.28088898,0.021682087460510653,3.0
0.0355353094250793,60000,0.26145805333333333,0.02756985845317572,0.26164169666666665,0.04770213615051997,3.0
0.0355353094250793,61000,0.2562035866666667,0.008173098297553857,0.2858001666666667,0.03322776716448074,3.0
0.0355353094250793,62000,0.25068069,0.03434010585596575,0.2631297133333333,0.035010145460644855,3.0
0.0355353094250793,63000,0.27828964666666667,0.031648813230681784,0.2841364233333334,0.028698452268156864,3.0
0.0355353094250793,64000,0.23650319,0.016943150304061915,0.2720104366666667,0.023756576432762307,3.0
0.0355353094250793,65000,0.23434728666666668,0.02363411930650568,0.2559378433333333,0.039285330719918146,3.0
0.0355353094250793,66000,0.25673156,0.006909215890550344,0.23342461666666667,0.002573580049090718,3.0
0.0355353094250793,67000,0.27212848666666667,0.004485436873472981,0.2694008433333333,0.018821050645519536,3.0
0.0355353094250793,68000,0.24217823000000002,0.01655342199289017,0.27290658333333334,0.021978739806975848,3.0
0.0355353094250793,69000,0.28293714,0.028258073352505835,0.2794355233333334,0.023399448264915947,3.0
0.0355353094250793,70000,0.23562376,0.014969670491006134,0.23600729333333334,0.024054714794602,3.0
0.0355353094250793,71000,0.2202809933333333,0.01928989970819041,0.2455012466666667,0.0209124406639926,3.0
0.0355353094250793,72000,0.22371894333333334,0.019919617856313025,0.22584247333333332,0.01753143808857328,3.0
0.0355353094250793,73000,0.2538270633333333,0.017688921166783403,0.2751760733333333,0.04758791589301368,3.0
0.0355353094250793,74000,0.2466806366666667,0.014305077467174996,0.25364781333333336,0.004761568477568898,3.0
0.0355353094250793,75000,0.24016222666666667,0.024120305022187098,0.24086544333333335,0.023846727394303217,3.0
0.0355353094250793,76000,0.23989225999999997,0.020277698887918714,0.22543334666666667,0.0192901455356056,3.0
0.0355353094250793,77000,0.22291170666666668,0.017806069685035616,0.20617970333333333,0.01901001368460084,3.0
0.0355353094250793,78000,0.23391910333333332,0.00553452063221478,0.23745488333333334,0.005993305008591766,3.0
0.0355353094250793,79000,0.23701144,0.014394507128875009,0.22565058000000002,0.016478808762137503,3.0
0.0355353094250793,80000,0.2557938433333333,0.011371606107532828,0.24787588666666668,0.005796081291083179,3.0
0.0355353094250793,81000,0.22077411333333333,0.014845676690078647,0.22285350333333334,0.006728025668709289,3.0
0.0355353094250793,82000,0.20123572666666667,0.011828362925113986,0.2173834166666667,0.007816086121801055,3.0
0.0355353094250793,83000,0.19607172333333334,0.01575528630637596,0.19897006000000003,0.017859002627551746,3.0
0.0355353094250793,84000,0.2288071,0.005278932909607144,0.23030101666666666,0.015063700713328852,3.0
0.0355353094250793,85000,0.23766347666666668,0.0029074436354200256,0.24702188,0.013574948105073306,3.0
0.0355353094250793,86000,0.23325845666666667,0.025197275178503144,0.23159833666666665,0.016191054081446058,3.0
0.0355353094250793,87000,0.20786030333333336,0.007646029636167023,0.21866633666666666,0.015636522889595515,3.0
0.0355353094250793,88000,0.23532581,0.025591541251196653,0.21657366333333336,0.025637322875425417,3.0
0.0355353094250793,89000,0.24103389,0.009969690275877857,0.24309292666666668,0.009668207504421092,3.0
0.0355353094250793,90000,0.26184508333333334,0.03645481679804575,0.2657168933333333,0.027154256312070933,3.0
0.0355353094250793,91000,0.19521199666666664,0.011227189722301146,0.21599463,0.005888159733238678,3.0
0.0355353094250793,92000,0.20847541,0.021366997794941462,0.21047475000000002,0.0025963223057304217,3.0
0.0355353094250793,93000,0.21666591666666668,0.014102142356581063,0.18787917,0.009559961892760524,3.0
0.0355353094250793,94000,0.20334219,0.013811832939455693,0.22940747333333333,0.01722654556393449,3.0
0.0355353094250793,95000,0.21171180333333336,0.006803587926019457,0.21575149666666663,0.01024489590826302,3.0
0.0355353094250793,96000,0.21461188333333334,0.023342512587298973,0.20118204333333334,0.015210940660546858,3.0
0.0355353094250793,97000,0.19240106333333332,0.007120439110874964,0.19356246333333335,0.004397952584439467,3.0
0.0355353094250793,98000,0.20561199666666666,0.018847988830914507,0.20427534333333333,0.008284770515518888,3.0
0.0355353094250793,99000,0.18396433,0.009827751846994304,0.18510326666666665,0.005886895716324335,3.0


==> data/dim10/variance_plot_dim10_sigmat0.1168.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
0.116827962316982,0,0.12172530133333333,0.015480918090431475,0.11792176166666668,0.013968333126592191,3.0
0.116827962316982,1000,0.4062824,0.048456920333042226,0.42570815333333334,0.06548488096077786,3.0
0.116827962316982,2000,0.64387522,0.25420490504472126,0.62720928,0.23090394280695772,3.0
0.116827962316982,3000,0.8240037166666667,0.16136883826112033,0.7965055200000001,0.1339281063235561,3.0
0.116827962316982,4000,0.8706082466666668,0.20672972365216905,0.8896192333333334,0.1977654238788329,3.0
0.116827962316982,5000,0.8977592800000002,0.20497648144013925,0.9200503733333333,0.23449462319172137,3.0
0.116827962316982,6000,0.99111291,0.25823074303777704,0.9406280266666668,0.22507665626034476,3.0
0.116827962316982,7000,0.9341171866666667,0.2770177497743725,0.9228465333333333,0.2313185664548232,3.0
0.116827962316982,8000,0.8662670066666666,0.21111849212345263,1.0469746666666666,0.2903040323949838,3.0
0.116827962316982,9000,0.9407527,0.2449127241210904,0.98778022,0.2553774997816561,3.0
0.116827962316982,10000,0.92345845,0.17913108548690213,0.96718515,0.19413895259764546,3.0
0.116827962316982,11000,0.90539666,0.23885898995942273,1.0011925333333334,0.2701421472594094,3.0
0.116827962316982,12000,1.0587341666666665,0.2700542779504973,0.9231927933333334,0.237575771561935,3.0
0.116827962316982,13000,0.9270233600000001,0.2169463927308056,0.9765927,0.22603693483801127,3.0
0.116827962316982,14000,0.9327444166666666,0.14921153563828532,0.8995920566666666,0.12213246814648653,3.0
0.116827962316982,15000,0.86607486,0.19134899064779237,0.86568062,0.20874455934414612,3.0
0.116827962316982,16000,0.88111996,0.16656244107309345,0.9582538333333334,0.21914587905096716,3.0
0.116827962316982,17000,0.9534045,0.15134462017215328,0.9514777333333333,0.15942223246745663,3.0
0.116827962316982,18000,0.87522608,0.23289247426736742,0.8324391766666667,0.19934020097096375,3.0
0.116827962316982,19000,0.9320034666666667,0.19109873216185344,0.8613124466666667,0.14824852647331613,3.0
0.116827962316982,20000,0.8131839,0.16210569396967525,0.79659318,0.1738687926709843,3.0
0.116827962316982,21000,0.8783377,0.1916594682047911,0.8089485133333333,0.13249765863780202,3.0
0.116827962316982,22000,0.7690448166666667,0.16058079377466125,0.7278318033333333,0.1472435099647703,3.0
0.116827962316982,23000,0.8569875266666666,0.19941736867622814,0.7206985499999999,0.12667510690581965,3.0
0.116827962316982,24000,0.8241182566666666,0.18478861541941866,0.8154296666666667,0.16281357037831473,3.0
0.116827962316982,25000,0.7310681333333333,0.11435430378611808,0.7581242833333334,0.1464697173741035,3.0
0.116827962316982,26000,0.70930508,0.13448760172805424,0.6916985333333333,0.14260290591453986,3.0
0.116827962316982,27000,0.7125198866666667,0.15200235807463927,0.6658898833333334,0.10750553679590312,3.0
0.116827962316982,28000,0.6291418233333333,0.10500297057339289,0.7134160666666668,0.14569327176441715,3.0
0.116827962316982,29000,0.68692127,0.14553952573940399,0.6574999133333334,0.14669822429861984,3.0
0.116827962316982,30000,0.7029867033333334,0.14293206029790875,0.71089792,0.14029326321149188,3.0
0.116827962316982,31000,0.6961955366666667,0.0978208293497028,0.6760091933333333,0.12613932940131803,3.0
0.116827962316982,32000,0.6774105666666667,0.09401079037478594,0.65879553,0.10627276568313088,3.0
0.116827962316982,33000,0.6308431466666667,0.0816297280165148,0.5941010333333333,0.047910721639681846,3.0
0.116827962316982,34000,0.6449155133333333,0.09254217000933958,0.6316130266666667,0.10800358793251369,3.0
0.116827962316982,35000,0.64677308,0.06872043504179624,0.6211968066666667,0.11157346792078549,3.0
0.116827962316982,36000,0.6414988033333333,0.11585207280121956,0.6295571133333333,0.10680628927664906,3.0
0.116827962316982,37000,0.6319628600000001,0.10151111550455219,0.5749753400000001,0.10987787073064091,3.0
0.116827962316982,38000,0.5882557300000001,0.08512881565365886,0.5980370466666667,0.09444420451222076,3.0
0.116827962316982,39000,0.6564914533333334,0.1005343457288147,0.5789193899999999,0.07751451837227076,3.0
0.116827962316982,40000,0.5681183433333333,0.087315118922562,0.51307218,0.07574533165008741,3.0
0.116827962316982,41000,0.56204577,0.053021096387100786,0.5620865433333334,0.06457447829632187,3.0
0.116827962316982,42000,0.48180834666666666,0.06701408796600043,0.46766834333333335,0.06428471020723779,3.0
0.116827962316982,43000,0.49132567999999993,0.08274031526246682,0.4961433933333333,0.08893229728785569,3.0
0.116827962316982,44000,0.5273810566666667,0.03611502521274966,0.52529785,0.049386842584670604,3.0
0.116827962316982,45000,0.560628,0.07974870095596125,0.48910313,0.06975803427004831,3.0
0.116827962316982,46000,0.4968271233333333,0.03730722462348785,0.49119426000000005,0.027516927862964648,3.0
0.116827962316982,47000,0.5198656566666667,0.07429332436331552,0.48937063333333336,0.08025696618087207,3.0
0.116827962316982,48000,0.4690061533333334,0.029237804842621916,0.49118493333333335,0.012985636691822688,3.0
0.116827962316982,49000,0.5823183333333334,0.05055892102752766,0.5043458166666667,0.08012848144468947,3.0
0.116827962316982,50000,0.5253620566666667,0.026680466032009468,0.4849372733333333,0.033731071175785075,3.0
0.116827962316982,51000,0.46166960333333334,0.05983728711213614,0.4748914933333334,0.07633428223675595,3.0
0.116827962316982,52000,0.4915636333333333,0.027623071081481477,0.48634915333333334,0.006209241998122195,3.0
0.116827962316982,53000,0.4139934066666667,0.01931475359468795,0.46398736,0.04294093019254397,3.0
0.116827962316982,54000,0.44551041999999996,0.028939165518032814,0.45634907333333335,0.02987038509399922,3.0
0.116827962316982,55000,0.4284236666666666,0.026252991890104844,0.41435359,0.02873597698459953,3.0
0.116827962316982,56000,0.46176656666666666,0.054858619920705676,0.44399765,0.05738130019769073,3.0
0.116827962316982,57000,0.4909515,0.01608418870042357,0.40189710999999995,0.030952600263139448,3.0
0.116827962316982,58000,0.47419558999999994,0.022017294537265475,0.5064038533333334,0.03567093351827569,3.0
0.116827962316982,59000,0.41722073,0.0038127676727848663,0.45451088,0.03482557853107971,3.0
0.116827962316982,60000,0.45355699,0.05496137883130691,0.4474493333333333,0.03012778132852209,3.0
0.116827962316982,61000,0.46195951,0.015998011939464013,0.43016973333333325,0.024345350548964063,3.0
0.116827962316982,62000,0.45155047333333337,0.021351390026463028,0.38505227000000003,0.024816469099029775,3.0
0.116827962316982,63000,0.46527278,0.058077813993346335,0.48580589666666674,0.046460071432355185,3.0
0.116827962316982,64000,0.4270736966666666,0.022113471272263235,0.4045621933333334,0.030065271742408133,3.0
0.116827962316982,65000,0.41643599000000003,0.029048200226625066,0.41371957666666664,0.05145666928256771,3.0
0.116827962316982,66000,0.4378884433333334,0.03341543818724729,0.40576287,0.004632052743658404,3.0
0.116827962316982,67000,0.4629701833333333,0.011306653851593077,0.43661194,0.037016331507608906,3.0
0.116827962316982,68000,0.4185196066666667,0.0471709538565946,0.40999197000000004,0.03173725025262112,3.0
0.116827962316982,69000,0.45245578999999997,0.04543874512951511,0.46232064666666667,0.029364589492975685,3.0
0.116827962316982,70000,0.42154236666666667,0.021015831886943667,0.41413622,0.005585838752894092,3.0
0.116827962316982,71000,0.4292578333333334,0.028267036573503386,0.3952410533333333,0.02335215442635671,3.0
0.116827962316982,72000,0.3866164366666667,0.02130067268210273,0.38003632000000004,0.029298759012060572,3.0
0.116827962316982,73000,0.44797955666666667,0.025964258113168017,0.45451294666666664,0.05599069386489908,3.0
0.116827962316982,74000,0.45179685666666664,0.01431258571671139,0.4119326566666666,0.008766170405972282,3.0
0.116827962316982,75000,0.37861299666666665,0.04275531216201885,0.37515176000000006,0.026332238436935048,3.0
0.116827962316982,76000,0.3861208866666666,0.02672385583168302,0.42083557,0.029278161661011104,3.0
0.116827962316982,77000,0.37867713666666664,0.022647084798212137,0.35205781,0.014018702417143807,3.0
0.116827962316982,78000,0.41143680666666665,0.030476821470368457,0.3996864566666667,0.018922136495509112,3.0
0.116827962316982,79000,0.41143313333333326,0.030490993728945787,0.35174992666666666,0.022633489064650292,3.0
0.116827962316982,80000,0.42643817666666667,0.022465569142991783,0.40892930333333327,0.0014309765621925686,3.0
0.116827962316982,81000,0.39652994,0.004745693360325049,0.4115792333333334,0.0353136948622874,3.0
0.116827962316982,82000,0.3807544566666666,0.018633197133169188,0.35560349666666663,0.017944575452862575,3.0
0.116827962316982,83000,0.3377941933333333,0.034628504065796394,0.3431675733333333,0.035731780981101094,3.0
0.116827962316982,84000,0.37497409333333337,0.013242463436991035,0.3822147433333334,0.01122511603223524,3.0
0.116827962316982,85000,0.4366763933333333,0.02399820104193946,0.40171344999999997,0.025479693875186834,3.0
0.116827962316982,86000,0.4186955133333334,0.022626642149390575,0.39144778333333335,0.012485847092451425,3.0
0.116827962316982,87000,0.41307240000000006,0.042884553773396485,0.36766303000000006,0.02387930441447364,3.0
0.116827962316982,88000,0.3852168166666667,0.033238743229053416,0.36114483,0.0142242067954116,3.0
0.116827962316982,89000,0.4011296533333333,0.04649413961088155,0.3822592166666667,0.0041323483510482435,3.0
0.116827962316982,90000,0.39061118,0.029309587039119706,0.3837239133333333,0.03767291774375961,3.0
0.116827962316982,91000,0.3825044166666667,0.017593295947517754,0.36079723,0.018044189934056338,3.0
0.116827962316982,92000,0.3734537566666667,0.03138368500851801,0.3869919133333333,0.03478518971227905,3.0
0.116827962316982,93000,0.3536935333333333,0.01591697630163923,0.37112022666666666,0.050650641319193036,3.0
0.116827962316982,94000,0.4150787333333333,0.02787150281885864,0.4290183,0.011803245930816384,3.0
0.116827962316982,95000,0.38903883,0.001146418804553277,0.3807189066666667,0.019458317036021164,3.0
0.116827962316982,96000,0.33486916333333333,0.0497872876078015,0.3377636533333333,0.029683704476835063,3.0
0.116827962316982,97000,0.36300105333333327,0.021791560130875083,0.35051027,0.01752517469715018,3.0
0.116827962316982,98000,0.35442773666666666,0.013678340685736621,0.35733317,0.0024569504761865614,3.0
0.116827962316982,99000,0.3811948166666667,0.018890216528485795,0.33096203,0.01716988494106178,3.0


==> data/dim10/variance_plot_dim10_sigmat0.4280.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
0.427979731978361,0,0.13123557666666666,0.0208856675736132,0.11158364466666666,0.012335465346546995,3.0
0.427979731978361,1000,0.4993328033333333,0.0410128656206128,0.39970101999999996,0.04250000311746028,3.0
0.427979731978361,2000,0.6612302366666667,0.156367398340302,0.5926894766666667,0.1897512684055669,3.0
0.427979731978361,3000,0.8407832666666666,0.12481555879789634,0.74396959,0.133499235280136,3.0
0.427979731978361,4000,0.9317826433333334,0.08136880752152438,0.7732831533333333,0.07106724196365141,3.0
0.427979731978361,5000,1.0270974,0.1132725087583626,0.8747582666666668,0.16912537921136434,3.0
0.427979731978361,6000,1.0620416533333332,0.1372064181128304,0.9136023,0.1863447393793826,3.0
0.427979731978361,7000,1.0237610333333333,0.11139123245498772,0.8828293833333333,0.1656938222355125,3.0
0.427979731978361,8000,1.068315,0.17619791206780328,0.9044465333333335,0.1512983107851983,3.0
0.427979731978361,9000,1.1173473866666668,0.15055201790611616,0.9380728166666668,0.1648105224503691,3.0
0.427979731978361,10000,1.0254624166666666,0.11168120241073967,0.8564899133333332,0.11283893865007258,3.0
0.427979731978361,11000,1.1021195666666666,0.14058241894886586,0.9263331666666667,0.17792346650898652,3.0
0.427979731978361,12000,1.1695751666666665,0.14736676540031374,0.88435686,0.10802143712081293,3.0
0.427979731978361,13000,1.1092243666666666,0.14984275469929953,0.9094522433333333,0.11930400001915085,3.0
0.427979731978361,14000,1.1397323666666666,0.15018661581185516,0.8376542499999999,0.12608125684731056,3.0
0.427979731978361,15000,1.0752438666666666,0.1438259436630417,0.9126509766666665,0.14154113451866168,3.0
0.427979731978361,16000,1.0755039566666666,0.14909165942570993,0.9201279000000001,0.20915440724966805,3.0
0.427979731978361,17000,1.0570059166666665,0.12246092400239467,0.8386114,0.1331157270634215,3.0
0.427979731978361,18000,0.9932533666666665,0.17678209170984424,0.7746350666666667,0.13176382948124044,3.0
0.427979731978361,19000,1.0528167333333334,0.07562808305209413,0.8598440000000002,0.15119474077580655,3.0
0.427979731978361,20000,0.9742568433333334,0.1458027960534944,0.7945339699999999,0.11860480053662806,3.0
0.427979731978361,21000,1.0248319333333333,0.1257310496563774,0.81754451,0.11269091450130057,3.0
0.427979731978361,22000,0.9557636,0.09715297401073218,0.78507198,0.13685176765632123,3.0
0.427979731978361,23000,0.9768069166666667,0.12768643518593484,0.7624240200000001,0.07887561506324836,3.0
0.427979731978361,24000,0.97265089,0.19900802241464646,0.7257392233333334,0.08889176429769263,3.0
0.427979731978361,25000,0.9991394833333332,0.13429968546575957,0.7605997000000001,0.1289829211568855,3.0
0.427979731978361,26000,0.9849519,0.16287755747570015,0.7640304433333333,0.13133934255901952,3.0
0.427979731978361,27000,0.9768021133333334,0.16686326561033796,0.69230751,0.08812975510810714,3.0
0.427979731978361,28000,0.9174978500000001,0.16959419014875138,0.71754725,0.07360672971747104,3.0
0.427979731978361,29000,0.9010738166666666,0.15827264478755307,0.7645574233333333,0.11200091047089697,3.0
0.427979731978361,30000,0.9002148666666668,0.10489255406913663,0.6655485133333333,0.09883527744434513,3.0
0.427979731978361,31000,0.9518122199999999,0.12953607570849285,0.6932791333333332,0.11362963690285406,3.0
0.427979731978361,32000,0.7953195933333334,0.1070627932608315,0.68529989,0.09273726357659058,3.0
0.427979731978361,33000,0.9025994633333333,0.10714661268096816,0.6704211333333333,0.09454943400932893,3.0
0.427979731978361,34000,0.8853967833333334,0.13727413414873643,0.6657795266666667,0.1200733480290534,3.0
0.427979731978361,35000,0.8557079,0.13247414934306992,0.6665658,0.06909500306804635,3.0
0.427979731978361,36000,0.7914116366666666,0.08837116659917803,0.6692480133333333,0.11357133151618638,3.0
0.427979731978361,37000,0.8477462133333334,0.06737360272878525,0.6168744133333334,0.0744301597778296,3.0
0.427979731978361,38000,0.8261761533333334,0.06891357089451135,0.6705772766666667,0.0798477285136704,3.0
0.427979731978361,39000,0.8783395033333333,0.03679523132312136,0.6330188666666666,0.07429959318830608,3.0
0.427979731978361,40000,0.8164677466666667,0.16168573225645946,0.6508110899999999,0.07734600449259439,3.0
0.427979731978361,41000,0.7814827599999999,0.13449540117539374,0.6163628166666667,0.05909281449212144,3.0
0.427979731978361,42000,0.8267813333333334,0.135570079728485,0.6501979999999999,0.09443815232761246,3.0
0.427979731978361,43000,0.7451392333333334,0.07450920808697258,0.5730481,0.07007257575045558,3.0
0.427979731978361,44000,0.8323226666666667,0.07691201496854128,0.55003409,0.05502007431450482,3.0
0.427979731978361,45000,0.69964205,0.028576086697198997,0.52532032,0.013524164752338677,3.0
0.427979731978361,46000,0.7643187833333333,0.07404269803414294,0.6109306999999999,0.033073264128749065,3.0
0.427979731978361,47000,0.8041047899999999,0.10605357197437262,0.5526479866666666,0.07122221986500193,3.0
0.427979731978361,48000,0.73641377,0.04387893891752966,0.5862534899999999,0.03817801656984598,3.0
0.427979731978361,49000,0.74636402,0.053656174098101084,0.5746578966666666,0.049859053287155494,3.0
0.427979731978361,50000,0.7290719466666666,0.08410113803519853,0.51707106,0.06435447405851,3.0
0.427979731978361,51000,0.68595147,0.02825907268636452,0.5693287266666668,0.07127701099168099,3.0
0.427979731978361,52000,0.6989836533333333,0.08923902527169482,0.57814358,0.052732723566609005,3.0
0.427979731978361,53000,0.6874278166666666,0.10147855260781437,0.5485077433333333,0.06074986286912216,3.0
0.427979731978361,54000,0.6956278133333335,0.07373166293944218,0.5138728266666667,0.037850028967355426,3.0
0.427979731978361,55000,0.7083154533333333,0.1070338438138494,0.49070779000000003,0.047204326775078936,3.0
0.427979731978361,56000,0.7475876433333332,0.11848212942229817,0.5073278433333334,0.05023200404159495,3.0
0.427979731978361,57000,0.73821776,0.06963418749553797,0.5454129,0.06068231204480705,3.0
0.427979731978361,58000,0.68436021,0.08765638119032199,0.52845086,0.03701169452826273,3.0
0.427979731978361,59000,0.65346238,0.0583284286787475,0.5311166333333334,0.046865260506133724,3.0
0.427979731978361,60000,0.6850483,0.06751679571195601,0.4888864133333333,0.0569629978493716,3.0
0.427979731978361,61000,0.7025558266666666,0.05305465263824854,0.5335371400000001,0.047465805147429395,3.0
0.427979731978361,62000,0.7100727833333332,0.0917743679270449,0.5129874233333334,0.04264076922575638,3.0
0.427979731978361,63000,0.6725866333333332,0.03855389923178258,0.5066906233333333,0.017195743782330103,3.0
0.427979731978361,64000,0.66989769,0.09748038055918072,0.5284724666666667,0.021910594957488285,3.0
0.427979731978361,65000,0.6488619166666667,0.033315481013465945,0.48760855666666664,0.030659468428293812,3.0
0.427979731978361,66000,0.62571517,0.05118020776701902,0.48498361,0.02146845208640111,3.0
0.427979731978361,67000,0.6410893133333334,0.02007145084739796,0.49581404666666673,0.02465337611943194,3.0
0.427979731978361,68000,0.5750780333333334,0.05375771283212401,0.49008031,0.06276515832489948,3.0
0.427979731978361,69000,0.6328255233333334,0.08192359799989588,0.48296159,0.03785637339676152,3.0
0.427979731978361,70000,0.6691725866666666,0.07118634103361995,0.5302327666666666,0.010882422664231454,3.0
0.427979731978361,71000,0.6247563466666667,0.047780196096606595,0.47093065666666667,0.01749182908094171,3.0
0.427979731978361,72000,0.6414876,0.08566518630986183,0.45752737,0.010673979505649871,3.0
0.427979731978361,73000,0.6157116233333334,0.012896887744899718,0.4911562333333334,0.02883647128324902,3.0
0.427979731978361,74000,0.61844691,0.031015767926777203,0.46717528999999997,0.030082556952616798,3.0
0.427979731978361,75000,0.6015558,0.05854590406002655,0.4449995033333333,0.03323329865231172,3.0
0.427979731978361,76000,0.5487316033333333,0.056551229169556336,0.46062533,0.054958780296129515,3.0
0.427979731978361,77000,0.5685572333333333,0.03506889990501238,0.45327333000000003,0.017747815834424054,3.0
0.427979731978361,78000,0.6180246533333333,0.046186507991470616,0.4819577533333333,0.04739783881636284,3.0
0.427979731978361,79000,0.5725214866666667,0.027165276936231973,0.44345640666666664,0.03279644282503279,3.0
0.427979731978361,80000,0.6104514466666667,0.0208755277885098,0.4150043433333333,0.004668071517005476,3.0
0.427979731978361,81000,0.5590869133333333,0.007378945766131584,0.4429814866666666,0.008968758268971488,3.0
0.427979731978361,82000,0.5898266799999999,0.05052313650922451,0.47763455666666665,0.03413532752243944,3.0
0.427979731978361,83000,0.6036246666666667,0.07500645426042424,0.4549490033333334,0.033341726373834896,3.0
0.427979731978361,84000,0.6410964666666666,0.09530074619748254,0.45107109333333334,0.011110116013937217,3.0
0.427979731978361,85000,0.6705880233333333,0.04566956764313128,0.4477258,0.013305213334629402,3.0
0.427979731978361,86000,0.5522397533333333,0.01846569237556083,0.42867755999999996,0.022311239334687337,3.0
0.427979731978361,87000,0.6350145333333334,0.028222000769115307,0.46808123333333335,0.036999340794548106,3.0
0.427979731978361,88000,0.5619943,0.026619661684739726,0.42147268666666665,0.03831953786657025,3.0
0.427979731978361,89000,0.5736511333333333,0.0462549815661093,0.42252955,0.0037314409047757044,3.0
0.427979731978361,90000,0.6147893466666666,0.012033756570406869,0.42329236666666664,0.01655111199430553,3.0
0.427979731978361,91000,0.5866259833333333,0.03249673330062492,0.4230427133333334,0.006003801472581989,3.0
0.427979731978361,92000,0.5615668133333332,0.012852844849585283,0.41741738666666667,0.026427994878928624,3.0
0.427979731978361,93000,0.6060813,0.047396219046389486,0.46536445666666665,0.037879509470964356,3.0
0.427979731978361,94000,0.54376703,0.013417230629302758,0.40041135333333333,0.01417458913970741,3.0
0.427979731978361,95000,0.60990358,0.010035417739273918,0.44492394333333335,0.019307648134555662,3.0
0.427979731978361,96000,0.5878491499999999,0.006854698094433727,0.4350341633333333,0.04320393327490077,3.0
0.427979731978361,97000,0.5699579133333333,0.02712839812472305,0.4696975233333333,0.007026143085613257,3.0
0.427979731978361,98000,0.5588417666666666,0.00747798956685181,0.4091887033333333,0.008075194918374697,3.0
0.427979731978361,99000,0.5517971666666667,0.030433096781866373,0.40890382,0.01703778381596621,3.0


==> data/dim10/variance_plot_dim10_sigmat1.4071.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
1.4070512065025698,0,0.19575287666666666,0.021479677175687353,0.11618759166666666,0.01601837013734552,3.0
1.4070512065025698,1000,0.5719761666666667,0.04709828991249164,0.3241075766666666,0.03877552193309002,3.0
1.4070512065025698,2000,0.7899543433333333,0.16724263147871482,0.4616712633333333,0.11782770965277228,3.0
1.4070512065025698,3000,0.9422822999999999,0.104180089652022,0.5846804166666667,0.08129186342934543,3.0
1.4070512065025698,4000,1.1909046333333333,0.03705237570009666,0.61477531,0.027440666568588186,3.0
1.4070512065025698,5000,1.2998372333333335,0.16450404155385093,0.76807251,0.10196669435851803,3.0
1.4070512065025698,6000,1.2339863,0.12819359522695872,0.7260685666666667,0.05472868180279066,3.0
1.4070512065025698,7000,1.2933109999999999,0.0680697647777876,0.7016787833333332,0.04009948229233902,3.0
1.4070512065025698,8000,1.2334220333333334,0.12850200729433933,0.70650577,0.03135470532945414,3.0
1.4070512065025698,9000,1.3524622666666668,0.09126293228179289,0.7326389866666666,0.08543082137707003,3.0
1.4070512065025698,10000,1.2027589666666667,0.103155376494657,0.6900771166666667,0.05773944220132611,3.0
1.4070512065025698,11000,1.2362963333333334,0.15621234872537376,0.6766354433333334,0.08542716943715203,3.0
1.4070512065025698,12000,1.2683223333333333,0.09196753393863756,0.6227973266666668,0.06912494407758109,3.0
1.4070512065025698,13000,1.2935064666666667,0.1533677029413335,0.7066333666666668,0.0872789570834867,3.0
1.4070512065025698,14000,1.17601812,0.1356208375915604,0.6150345833333333,0.07229716964603626,3.0
1.4070512065025698,15000,1.2085036,0.13241368531131265,0.6541677466666667,0.08736770580589932,3.0
1.4070512065025698,16000,1.20747191,0.17855308773359377,0.6323372,0.07877759163127124,3.0
1.4070512065025698,17000,1.1988400666666665,0.12579859527871437,0.6018293333333333,0.06260614039451545,3.0
1.4070512065025698,18000,1.0804518666666667,0.1152283904393406,0.5523026000000001,0.06940133607505934,3.0
1.4070512065025698,19000,1.1463775999999999,0.16555606467932046,0.61821628,0.0690179024298363,3.0
1.4070512065025698,20000,1.1808014666666666,0.1995585484901556,0.6167921466666667,0.09491425133803622,3.0
1.4070512065025698,21000,1.1907917666666668,0.18804795013628248,0.58613656,0.0804509559231287,3.0
1.4070512065025698,22000,1.0964422666666667,0.17166218196824187,0.5896213433333333,0.06183666857842125,3.0
1.4070512065025698,23000,1.1071218833333332,0.11115148919901441,0.61137718,0.09490753293115217,3.0
1.4070512065025698,24000,1.1253589333333334,0.15235180339213067,0.6021153566666667,0.0762785685238535,3.0
1.4070512065025698,25000,1.1379382,0.13272907584660318,0.56859402,0.04945198875705338,3.0
1.4070512065025698,26000,1.0277911,0.09009854385917307,0.53638544,0.06089084742996878,3.0
1.4070512065025698,27000,1.1497218333333332,0.04920269511298248,0.5894967666666667,0.06549273334028068,3.0
1.4070512065025698,28000,1.0387264233333335,0.11635355119298915,0.5616830266666667,0.0936030693046778,3.0
1.4070512065025698,29000,1.1208672899999998,0.23348197501689527,0.5552138133333333,0.03837025303692318,3.0
1.4070512065025698,30000,0.9544007899999999,0.04084683292182435,0.55893845,0.06278429596275358,3.0
1.4070512065025698,31000,0.9779572999999999,0.09308697397006377,0.5151268933333334,0.024593132218735606,3.0
1.4070512065025698,32000,0.9838646466666666,0.040538016126127556,0.5422877833333333,0.05571101459894274,3.0
1.4070512065025698,33000,0.9590798333333334,0.06020541811709676,0.51937436,0.0486958687316176,3.0
1.4070512065025698,34000,1.0513088333333334,0.14364227529568419,0.5246661333333333,0.06600194296928776,3.0
1.4070512065025698,35000,0.9846147366666665,0.11684516670108498,0.51882387,0.054049596490216595,3.0
1.4070512065025698,36000,0.9772991133333333,0.07326443854522817,0.5586622666666666,0.035880213400625756,3.0
1.4070512065025698,37000,1.0445049133333333,0.12618138241692992,0.5344438566666666,0.04592035015916378,3.0
1.4070512065025698,38000,0.9507372666666667,0.056930682304077315,0.50946333,0.04109586931688187,3.0
1.4070512065025698,39000,1.0678217466666666,0.128128778393761,0.5077400066666666,0.039668059791021344,3.0
1.4070512065025698,40000,1.11624825,0.11179353388990121,0.4958378033333333,0.0038003654303515677,3.0
1.4070512065025698,41000,0.9915398,0.04716403138112771,0.5083828766666666,0.034857704377667754,3.0
1.4070512065025698,42000,1.0003232533333333,0.03023043314890109,0.5194109933333334,0.03098715443974022,3.0
1.4070512065025698,43000,0.9579776533333333,0.06832752167830698,0.4992640033333333,0.018982788714754527,3.0
1.4070512065025698,44000,0.8682376,0.07312730358370485,0.47801025,0.02003758075598201,3.0
1.4070512065025698,45000,0.9146187466666666,0.03695520051618596,0.47949020000000003,0.026588389492514075,3.0
1.4070512065025698,46000,0.9572956,0.07809289048338865,0.42561402,0.044156345253934914,3.0
1.4070512065025698,47000,0.9620666466666666,0.12207051898105802,0.4918142366666667,0.02566000517457752,3.0
1.4070512065025698,48000,0.9018845866666667,0.027646754929422448,0.4565837066666667,0.023150687855291556,3.0
1.4070512065025698,49000,0.9438216866666665,0.09196115881399518,0.50340004,0.0047319864065139975,3.0
1.4070512065025698,50000,0.8760999799999999,0.09102001492604653,0.47681284999999995,0.03248145731371206,3.0
1.4070512065025698,51000,0.86364311,0.09538463140557518,0.44142239000000005,0.02479942570402455,3.0
1.4070512065025698,52000,0.9270864900000001,0.05826007774594394,0.45075203,0.026923186354312397,3.0
1.4070512065025698,53000,0.8931041166666667,0.10594101912868914,0.4526445133333333,0.03292168064814094,3.0
1.4070512065025698,54000,0.91441062,0.013537027474513526,0.48262709,0.01897726917518518,3.0
1.4070512065025698,55000,0.7970391333333334,0.05768106004693204,0.45719240666666666,0.018947490626734145,3.0
1.4070512065025698,56000,0.8433945333333334,0.08252076333732605,0.4648655066666667,0.030144224988191533,3.0
1.4070512065025698,57000,0.9164882433333333,0.09993037689706709,0.4452821333333333,0.03491397417752779,3.0
1.4070512065025698,58000,0.8962353,0.044607078410531846,0.42057682999999996,0.038335011877935206,3.0
1.4070512065025698,59000,0.90214081,0.02140876985898768,0.4407473233333333,0.013751087294980625,3.0
1.4070512065025698,60000,0.8770742333333335,0.041824356668546336,0.4235433466666667,0.020518005219966627,3.0
1.4070512065025698,61000,0.8492997666666667,0.02900270631408578,0.44988611,0.012612449660840417,3.0
1.4070512065025698,62000,0.81153561,0.13074632669727831,0.4504024633333333,0.017939881489794692,3.0
1.4070512065025698,63000,0.8756035766666667,0.06793052841529998,0.4460153433333333,0.0255594962697144,3.0
1.4070512065025698,64000,0.9013945666666666,0.05868371567108243,0.43602015666666666,0.014253826374149896,3.0
1.4070512065025698,65000,0.8112291566666666,0.03773828764855143,0.41252185,0.026035863910592642,3.0
1.4070512065025698,66000,0.8392863333333334,0.04644059579779793,0.4359207166666666,0.01742573007806974,3.0
1.4070512065025698,67000,0.8116609533333333,0.04673379124742799,0.46328334,0.015348587846349267,3.0
1.4070512065025698,68000,0.8125727166666666,0.08422401378831106,0.42511738333333327,0.017642300827834533,3.0
1.4070512065025698,69000,0.80101652,0.08372552294609095,0.4127863633333333,0.00693911909166751,3.0
1.4070512065025698,70000,0.8336240200000001,0.0031294950841522715,0.4161464133333333,0.021798382220462546,3.0
1.4070512065025698,71000,0.8149202566666666,0.06663510566996858,0.42794248333333335,0.021661219452131748,3.0
1.4070512065025698,72000,0.7427092166666668,0.015289644096586326,0.3923657266666667,0.015304687695972255,3.0
1.4070512065025698,73000,0.8663983333333333,0.054286920167824736,0.41053383000000004,0.012774153034727322,3.0
1.4070512065025698,74000,0.8886240500000001,0.05294167783760573,0.43304754333333334,0.0270547771749318,3.0
1.4070512065025698,75000,0.86097696,0.09130288314902076,0.4147349366666666,0.008056657886399152,3.0
1.4070512065025698,76000,0.8700325666666666,0.09891904803704113,0.43077802,0.017134932830870187,3.0
1.4070512065025698,77000,0.7972840533333333,0.081441792260744,0.42801670333333336,0.007702267848026616,3.0
1.4070512065025698,78000,0.7673374333333333,0.02335584706337533,0.4221294033333334,0.015594346490595384,3.0
1.4070512065025698,79000,0.8638784866666667,0.03002705179480958,0.39617394666666667,0.031999654488189574,3.0
1.4070512065025698,80000,0.7836496166666667,0.06983821616691639,0.4077963133333333,0.014405643053567977,3.0
1.4070512065025698,81000,0.76975797,0.061490384981683396,0.41383829333333333,0.009919255951816364,3.0
1.4070512065025698,82000,0.7658660866666667,0.04482570842885635,0.42300717,0.018964391818110944,3.0
1.4070512065025698,83000,0.7913518666666667,0.040423405536493026,0.42446242,0.024073757468521608,3.0
1.4070512065025698,84000,0.78958545,0.03377091981055298,0.41014569,0.01060446428578234,3.0
1.4070512065025698,85000,0.8067926666666666,0.05186499265109152,0.41083988,0.008104842930223887,3.0
1.4070512065025698,86000,0.7877083166666666,0.02234958888884264,0.37778755,0.023548760971157268,3.0
1.4070512065025698,87000,0.74805403,0.10171909268895508,0.4059633999999999,0.011019059175053617,3.0
1.4070512065025698,88000,0.6996947833333333,0.02257631618264173,0.4072327466666667,0.011684889064207874,3.0
1.4070512065025698,89000,0.8201109866666666,0.033872321700382124,0.4224997733333334,0.008880507651829997,3.0
1.4070512065025698,90000,0.7234999000000001,0.10020974725415953,0.3750107333333334,0.025311792132412195,3.0
1.4070512065025698,91000,0.8164099333333333,0.010370210148036758,0.4038737666666667,0.008166545038567084,3.0
1.4070512065025698,92000,0.76582501,0.04720183846896256,0.38993173333333336,0.015632030575935357,3.0
1.4070512065025698,93000,0.7036984999999999,0.010328596149687208,0.4132745566666667,0.03449849701577658,3.0
1.4070512065025698,94000,0.71922243,0.009506726386545115,0.4140159866666666,0.01956150423702068,3.0
1.4070512065025698,95000,0.7437753833333334,0.023563018168596583,0.41072383666666673,0.015732723342333683,3.0
1.4070512065025698,96000,0.6694185533333332,0.018993639865689547,0.36081611333333335,0.013952791214689302,3.0
1.4070512065025698,97000,0.7650447333333332,0.019379024131117757,0.44149317,0.020719964484941403,3.0
1.4070512065025698,98000,0.69677873,0.048001323651165065,0.4004655266666666,0.020381354643517785,3.0
1.4070512065025698,99000,0.6803052166666667,0.043012158271279646,0.36406954333333336,0.010690669128051711,3.0


==> data/dim10/variance_plot_dim10_sigmat15.2084.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
15.208392203513576,0,1.2663112,0.08086085416258805,0.16981643333333332,0.0343933852063418,3.0
15.208392203513576,1000,1.8277544666666667,0.2060729615669842,0.24370923666666666,0.018390458046336905,3.0
15.208392203513576,2000,2.000388866666667,0.1394197509822088,0.30432934333333334,0.027037551083929138,3.0
15.208392203513576,3000,2.680343166666667,0.741620505249759,0.36368472,0.02427866355707072,3.0
15.208392203513576,4000,2.5602643,0.25456128918691334,0.34925639666666664,0.015549054006747299,3.0
15.208392203513576,5000,2.1233424666666667,0.16238048545435227,0.3249068766666667,0.01942777791626063,3.0
15.208392203513576,6000,2.0118063333333334,0.24157981990343164,0.3413525533333333,0.04172236063693158,3.0
15.208392203513576,7000,2.1837354666666666,0.39193444381047676,0.3601167733333333,0.04001118468088864,3.0
15.208392203513576,8000,1.973516733333333,0.24862351975215685,0.3285180833333334,0.014597675548881448,3.0
15.208392203513576,9000,2.2757921333333333,0.192336613427296,0.3470007666666666,0.016107917582805175,3.0
15.208392203513576,10000,1.9793437,0.10691406019496845,0.30935061,0.009386413214734029,3.0
15.208392203513576,11000,1.9845519333333332,0.14017145145956472,0.2983029566666666,0.023089565845287735,3.0
15.208392203513576,12000,1.9434163666666666,0.17156564632927274,0.32560990666666667,0.01564822576661578,3.0
15.208392203513576,13000,1.9772043333333336,0.26973598126539305,0.3280623966666667,0.01966175792350923,3.0
15.208392203513576,14000,1.9619381,0.23217975623448175,0.30877018,0.02818832656188195,3.0
15.208392203513576,15000,2.0364479666666666,0.27399241809114794,0.2985162066666667,0.03180602880531999,3.0
15.208392203513576,16000,1.7572146666666668,0.2211832818234411,0.31899152999999997,0.028792188739073542,3.0
15.208392203513576,17000,1.7887496333333335,0.2523474252410774,0.2958948466666667,0.02384562416186341,3.0
15.208392203513576,18000,1.8325569666666668,0.023977030080845667,0.30593665666666664,0.004559551428764065,3.0
15.208392203513576,19000,1.9874916666666669,0.07720112491068022,0.3046275666666667,0.02270451727230974,3.0
15.208392203513576,20000,1.9594142,0.18661167444519644,0.28297735333333335,0.007692318411697758,3.0
15.208392203513576,21000,1.7391686,0.014055981004658937,0.2923911066666667,0.020379061445608283,3.0
15.208392203513576,22000,1.6309343333333335,0.06945019752202129,0.31352753333333333,0.030954166500453184,3.0
15.208392203513576,23000,1.7730667999999998,0.13144755478596776,0.28118589666666666,0.013397013589359298,3.0
15.208392203513576,24000,1.6772622000000001,0.13307040942482293,0.29524281999999996,0.016627050708132224,3.0
15.208392203513576,25000,1.8236263333333333,0.2572275679915182,0.2915330133333333,0.022136467582444395,3.0
15.208392203513576,26000,1.8091514666666668,0.13366538861561897,0.2890177866666667,0.011622447639175571,3.0
15.208392203513576,27000,1.6482748999999999,0.08099095409710891,0.2794906833333333,0.01794115921046011,3.0
15.208392203513576,28000,1.6458223333333333,0.05031636631727737,0.2630873333333334,0.007221940545371289,3.0
15.208392203513576,29000,1.6388181,0.02667878697223693,0.2647813433333333,0.01346482112347125,3.0
15.208392203513576,30000,1.8019712333333333,0.18560813624153025,0.30713445,0.018525110851453305,3.0
15.208392203513576,31000,1.7917979333333331,0.08235797821910014,0.27127290333333337,0.011699234045860055,3.0
15.208392203513576,32000,1.5389893333333333,0.19583999898907556,0.2705276266666667,0.008281699390989211,3.0
15.208392203513576,33000,1.7197341666666668,0.19557279658541757,0.2593359033333333,0.002907406888278811,3.0
15.208392203513576,34000,1.5304749,0.15446124127367142,0.27107065333333336,0.018487101969990986,3.0
15.208392203513576,35000,1.6062289666666667,0.12584310207511487,0.27224216666666673,0.003901167114092622,3.0
15.208392203513576,36000,1.9016737333333333,0.1678364802239601,0.27390482666666666,0.01064456673441954,3.0
15.208392203513576,37000,1.5297885333333336,0.024110640526562373,0.2810161066666667,0.008867289428805806,3.0
15.208392203513576,38000,1.6454022666666666,0.1430553761340963,0.25198945333333334,0.022720406738871216,3.0
15.208392203513576,39000,1.6348284,0.008496181783797541,0.25991996,0.005686635859850114,3.0
15.208392203513576,40000,1.7768853333333332,0.053523849776908924,0.2916329933333333,0.013089255510941455,3.0
15.208392203513576,41000,1.5072257666666669,0.01120274797722016,0.26118986,0.013985684068560964,3.0
15.208392203513576,42000,1.5449825666666666,0.04041223386456688,0.26214977333333334,0.014860224080075111,3.0
15.208392203513576,43000,1.6393126333333334,0.06511418771784262,0.2577959033333333,0.011195819482209032,3.0
15.208392203513576,44000,1.5965398333333332,0.06092914335166531,0.25602638333333333,0.009438946275480706,3.0
15.208392203513576,45000,1.4105928,0.039584060736277855,0.2475816866666667,0.013281256317676097,3.0
15.208392203513576,46000,1.7238047666666667,0.21799513596226044,0.2810055866666667,0.014309352667428554,3.0
15.208392203513576,47000,1.594246466666667,0.1138084111865541,0.26103882333333334,0.013665328800367166,3.0
15.208392203513576,48000,1.4143186333333333,0.10497418862600356,0.26714839,0.012638852206883077,3.0
15.208392203513576,49000,1.482183,0.08725787087873509,0.25378766,0.010509993638539156,3.0
15.208392203513576,50000,1.4946472999999998,0.05486971513977451,0.24695723999999997,0.01934169111056563,3.0
15.208392203513576,51000,1.4987058333333334,0.025221870658638925,0.24713970666666665,0.01787089982482727,3.0
15.208392203513576,52000,1.4957360333333334,0.044122946705175706,0.25598460666666667,0.01498294457383388,3.0
15.208392203513576,53000,1.4962698,0.027805930083766944,0.25662078,0.01371653869787978,3.0
15.208392203513576,54000,1.6232061666666668,0.1177639175600395,0.2524137233333333,0.01850425690504424,3.0
15.208392203513576,55000,1.4875977333333334,0.04129190707428163,0.26621352666666664,0.008491959767851652,3.0
15.208392203513576,56000,1.4912952,0.11897021907086668,0.25642624333333336,0.009736206193756602,3.0
15.208392203513576,57000,1.4605822999999998,0.1186127067078537,0.24086779333333333,0.008131222300755967,3.0
15.208392203513576,58000,1.4895531666666668,0.1659335908371211,0.2629060033333333,0.0032273688511661866,3.0
15.208392203513576,59000,1.4222736333333332,0.046845154078600036,0.23878306333333335,0.011494786505392107,3.0
15.208392203513576,60000,1.4384620000000001,0.025597001738550024,0.2524480966666666,0.023620403940699475,3.0
15.208392203513576,61000,1.6497544,0.1646368610566095,0.25385468666666666,0.010287174920066464,3.0
15.208392203513576,62000,1.4577566333333334,0.23599258990478447,0.26127575666666664,0.015740905184599283,3.0
15.208392203513576,63000,1.4247904666666666,0.0941412792893449,0.25206472333333335,0.004129337757624636,3.0
15.208392203513576,64000,1.3934229666666667,0.14543805969021467,0.2589105166666667,0.0074994463690424736,3.0
15.208392203513576,65000,1.5128864999999998,0.0885209111804286,0.26583605666666665,0.01815126755156632,3.0
15.208392203513576,66000,1.357618633333333,0.0979711050263007,0.24644292666666665,0.020794327350826817,3.0
15.208392203513576,67000,1.5421102,0.09499249689459686,0.2567175,0.0231264315262198,3.0
15.208392203513576,68000,1.4842219666666665,0.06502573947328687,0.2589423766666667,0.004952594135165708,3.0
15.208392203513576,69000,1.3906805000000002,0.1533198092221072,0.24452233999999998,0.013893072449913063,3.0
15.208392203513576,70000,1.5536310666666668,0.16880668797581583,0.24251493666666665,0.007618790016904111,3.0
15.208392203513576,71000,1.5667884,0.10258317675454068,0.25806519666666666,0.015194108396305382,3.0
15.208392203513576,72000,1.4313676333333334,0.18003339425941084,0.23771342666666664,0.018354527283701547,3.0
15.208392203513576,73000,1.5147521333333334,0.14409294537144346,0.25452596,0.00830551949327674,3.0
15.208392203513576,74000,1.3553619333333333,0.12259656444819778,0.23725732999999996,0.00579562386155566,3.0
15.208392203513576,75000,1.4543829333333333,0.0435812674675077,0.24595272999999998,0.022587273923174826,3.0
15.208392203513576,76000,1.4316140333333334,0.15301503540268332,0.24962847,0.008526723742135657,3.0
15.208392203513576,77000,1.3179714666666669,0.16535406101613528,0.29081656666666666,0.012832618281334647,3.0
15.208392203513576,78000,1.3557491,0.11311803029514501,0.23939642333333333,0.022676629881569214,3.0
15.208392203513576,79000,1.500392,0.0609547680564313,0.26829678333333334,0.0061150489376846275,3.0
15.208392203513576,80000,1.7950183333333334,0.06112510029792273,0.23148327000000002,0.010676462203712423,3.0
15.208392203513576,81000,1.5570449666666668,0.04847294946016574,0.24315143000000003,0.009530835450401683,3.0
15.208392203513576,82000,1.4327101000000002,0.02526868772539118,0.23278062,0.0144043594056811,3.0
15.208392203513576,83000,1.5787763000000001,0.013527865226634957,0.23600762666666666,0.012286526065607175,3.0
15.208392203513576,84000,1.4356130666666669,0.08952908524638482,0.26463652,0.017247448443222936,3.0
15.208392203513576,85000,1.8409356,0.24885268069836686,0.2535946866666667,0.025734134259796104,3.0
15.208392203513576,86000,1.6215128666666665,0.18028778191275502,0.25470529999999997,0.015612257128435983,3.0
15.208392203513576,87000,1.4544766333333332,0.09433386390669989,0.23602576666666666,0.007039284057320353,3.0
15.208392203513576,88000,1.4766723333333334,0.20505541363108276,0.24039744333333335,0.009597601580076021,3.0
15.208392203513576,89000,1.3537281333333333,0.05100253928849467,0.25553744333333334,0.006207410040176006,3.0
15.208392203513576,90000,1.4532711666666664,0.15045948853413812,0.2481289666666667,0.01952185562357425,3.0
15.208392203513576,91000,1.5941791666666667,0.207321301755595,0.24824822000000002,0.014651822871060568,3.0
15.208392203513576,92000,1.4624393666666666,0.1072342031636725,0.25766411333333333,0.02361170008835827,3.0
15.208392203513576,93000,1.4724457333333334,0.15551890937165097,0.23217948666666666,0.0041341983424816224,3.0
15.208392203513576,94000,1.3182924999999999,0.05424304346202681,0.2381329833333333,0.010344880766663176,3.0
15.208392203513576,95000,1.3737556666666666,0.05171223355732931,0.24894971333333335,0.015222987112969797,3.0
15.208392203513576,96000,1.4341534000000002,0.15055859669939142,0.24517864,0.0215583426210605,3.0
15.208392203513576,97000,1.4318091666666668,0.07159446620729686,0.2545142733333334,0.004280074738371346,3.0
15.208392203513576,98000,1.5781534666666666,0.11666433811132879,0.22826670333333332,0.0044701999215036375,3.0
15.208392203513576,99000,1.4681627666666666,0.15916011466614716,0.24123967666666668,0.012363382462476752,3.0


==> data/dim10/variance_plot_dim10_sigmat4.6259.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
4.625903868317851,0,0.3639508966666667,0.0457336276741139,0.1342346846666667,0.021036688459831202,3.0
4.625903868317851,1000,0.6072502333333333,0.08494135595539495,0.26232541666666664,0.030408197706339176,3.0
4.625903868317851,2000,0.7765431666666668,0.11615768794910267,0.39154825666666665,0.0674537909653827,3.0
4.625903868317851,3000,0.9532288466666667,0.0975276094488163,0.4675774366666667,0.03435621446238528,3.0
4.625903868317851,4000,1.1994557333333333,0.046114033452386016,0.5075753533333333,0.0460438363956007,3.0
4.625903868317851,5000,1.2262163333333334,0.11591571152485951,0.5422664866666667,0.016737530716173305,3.0
4.625903868317851,6000,1.1630586333333335,0.06323620704049047,0.6028598666666666,0.04136997434892983,3.0
4.625903868317851,7000,1.1277960333333334,0.03999475637240185,0.5660103833333333,0.04155734174381157,3.0
4.625903868317851,8000,1.2632583666666666,0.09153616765294346,0.5903174566666668,0.03850603501451183,3.0
4.625903868317851,9000,1.2663672000000001,0.007295472450773863,0.6201476366666667,0.04196039771574794,3.0
4.625903868317851,10000,1.2399660333333333,0.04977961947270972,0.62113765,0.043102666145794666,3.0
4.625903868317851,11000,1.3672351,0.07402735870476085,0.5845378533333333,0.0309088071182769,3.0
4.625903868317851,12000,1.4111347333333333,0.09165201356199318,0.5887237566666667,0.01860235962266647,3.0
4.625903868317851,13000,1.2923456,0.09955820056656976,0.5836535,0.03294728214906351,3.0
4.625903868317851,14000,1.3272132666666667,0.07428844495972736,0.5875390766666667,0.03703293775394384,3.0
4.625903868317851,15000,1.2891254333333333,0.06608692500258863,0.5679700166666667,0.04186699458189325,3.0
4.625903868317851,16000,1.2953668666666667,0.061105848739225525,0.5956803900000001,0.056473328400674545,3.0
4.625903868317851,17000,1.1834931666666666,0.08483700136136219,0.5930899,0.010194676470099464,3.0
4.625903868317851,18000,1.2449070999999998,0.09917947284656908,0.59233928,0.036622405701834115,3.0
4.625903868317851,19000,1.2766553333333333,0.11997568842863313,0.558382,0.023272784665856687,3.0
4.625903868317851,20000,1.1234095999999998,0.051570140195401154,0.5819626499999999,0.03700896164121377,3.0
4.625903868317851,21000,1.2171452333333335,0.039419125857436815,0.5570023566666668,0.0330819433470115,3.0
4.625903868317851,22000,1.275944,0.03146320007887525,0.5784307733333334,0.009212623442837062,3.0
4.625903868317851,23000,1.3252101666666667,0.027144774917979654,0.5629376333333334,0.01593455511379106,3.0
4.625903868317851,24000,1.1912114999999999,0.09618990216374067,0.5591838433333333,0.04477546627054237,3.0
4.625903868317851,25000,1.2123112666666667,0.04594085208687116,0.5458449766666666,0.021311821036165468,3.0
4.625903868317851,26000,1.1440624333333334,0.0211999284153928,0.5209912633333333,0.023607840884857394,3.0
4.625903868317851,27000,1.2248116333333332,0.05311494411799545,0.5194361133333333,0.02991105913085234,3.0
4.625903868317851,28000,1.0616581333333333,0.025930398032253794,0.50260819,0.036654807687135686,3.0
4.625903868317851,29000,1.1591246666666668,0.04475024837507731,0.55146578,0.053942658943156786,3.0
4.625903868317851,30000,1.0816683,0.031858648238325044,0.5588970333333334,0.010971896423793148,3.0
4.625903868317851,31000,1.2810057,0.03270795682827037,0.57786449,0.026827786954619143,3.0
4.625903868317851,32000,1.2676652666666668,0.07468454902377365,0.4906792666666666,0.015679670134957503,3.0
4.625903868317851,33000,1.15296592,0.10966471018509892,0.5021384466666666,0.038958745525964324,3.0
4.625903868317851,34000,1.0896162666666667,0.06995491483125241,0.5682452666666666,0.035191172435206614,3.0
4.625903868317851,35000,1.1039809866666668,0.06214389816731951,0.51213941,0.04695401874824383,3.0
4.625903868317851,36000,1.2269853,0.08387077398625421,0.51847586,0.022572931923579034,3.0
4.625903868317851,37000,1.2646346666666668,0.03224653750747682,0.4955261233333334,0.008487651726617015,3.0
4.625903868317851,38000,1.0753693999999998,0.06066216853105406,0.51786527,0.0235286752969846,3.0
4.625903868317851,39000,1.1207612666666666,0.03115369658720737,0.49857513999999997,0.017170603222884544,3.0
4.625903868317851,40000,1.1113624,0.08661042881907084,0.5191339,0.029757020138279983,3.0
4.625903868317851,41000,1.2637023333333335,0.05949099836312308,0.5027450533333334,0.026782753177970273,3.0
4.625903868317851,42000,1.1226495666666665,0.07023853318049704,0.5170518199999999,0.013056116808443964,3.0
4.625903868317851,43000,0.9859269999999999,0.04572130924507009,0.48455727666666676,0.027411114237954858,3.0
4.625903868317851,44000,1.1302540666666667,0.05592271540654218,0.49429579666666673,0.025037809623128206,3.0
4.625903868317851,45000,0.97832235,0.0627261999629939,0.49163330666666666,0.0551377553798633,3.0
4.625903868317851,46000,1.0410679233333333,0.031086122619568966,0.5059001833333333,0.009089757590017337,3.0
4.625903868317851,47000,1.1771688333333332,0.02143610260163393,0.5052415366666666,0.01905564348841076,3.0
4.625903868317851,48000,1.1008432000000001,0.06315918243330368,0.43231195333333333,0.009831800599561832,3.0
4.625903868317851,49000,1.0453730666666665,0.12582913959972777,0.47457744,0.006937561529711524,3.0
4.625903868317851,50000,1.1271687766666667,0.08461756899054444,0.49996105333333335,0.05537856236528877,3.0
4.625903868317851,51000,1.02275761,0.07066754506074978,0.4754888033333333,0.0311807567236623,3.0
4.625903868317851,52000,1.0019744666666666,0.03418945706180652,0.47695690333333335,0.03645397644763066,3.0
4.625903868317851,53000,1.0349695333333333,0.025652605034468614,0.45671785,0.00851805258800585,3.0
4.625903868317851,54000,1.0230192033333332,0.028118874093054958,0.47735062333333333,0.0186188647177053,3.0
4.625903868317851,55000,1.0618205333333333,0.016694947702956275,0.45380892999999994,0.007241576427263611,3.0
4.625903868317851,56000,1.0916144666666667,0.05799393749190039,0.4526763366666667,0.005835270386858219,3.0
4.625903868317851,57000,1.0355261233333333,0.057433969514915216,0.4429267233333333,0.006670942457105383,3.0
4.625903868317851,58000,1.0574279666666666,0.061330448890615855,0.4821658066666667,0.04317186010905151,3.0
4.625903868317851,59000,1.1655609,0.08233523693014633,0.43579317999999995,0.01277727861994225,3.0
4.625903868317851,60000,1.0772498333333334,0.047699785946840975,0.46937937333333335,0.016639042879350894,3.0
4.625903868317851,61000,1.0431237866666667,0.09811531596862699,0.4556866333333333,0.0095828461244078,3.0
4.625903868317851,62000,1.04802679,0.058157409572315896,0.43091406666666665,0.004621728729282776,3.0
4.625903868317851,63000,0.9768192333333333,0.03754496501593491,0.44270379,0.015580894749802825,3.0
4.625903868317851,64000,0.9737247333333333,0.043293497040407566,0.44300613333333333,0.01738172133475982,3.0
4.625903868317851,65000,1.0085446,0.10055281742648156,0.4808074766666666,0.03462426604944685,3.0
4.625903868317851,66000,1.0362742066666668,0.06977470420983656,0.4801084666666667,0.007993278377005973,3.0
4.625903868317851,67000,0.9689124000000001,0.05161676899768139,0.44539493333333335,0.030158176964463733,3.0
4.625903868317851,68000,1.0252599800000002,0.09380046106373748,0.4620782133333334,0.01214153370694348,3.0
4.625903868317851,69000,0.9423163200000001,0.05245238192751341,0.49547074333333335,0.032743633713067724,3.0
4.625903868317851,70000,0.9618972533333334,0.03854845220323175,0.42257634,0.008845438790305056,3.0
4.625903868317851,71000,1.0015653533333333,0.020004248425893087,0.4378789333333333,0.013818823494702594,3.0
4.625903868317851,72000,0.8825720833333334,0.030376213767852614,0.41755448666666667,0.009389395100575492,3.0
4.625903868317851,73000,1.0557891333333334,0.06004310151975091,0.44205621,0.018164429717528536,3.0
4.625903868317851,74000,0.9679617566666666,0.027855010927404302,0.4393904066666667,0.0023294773320878485,3.0
4.625903868317851,75000,1.0392708333333334,0.07365622185003184,0.4470427833333333,0.014212652929030442,3.0
4.625903868317851,76000,0.9818630333333332,0.07145764031203694,0.43944680666666663,0.005128967200604592,3.0
4.625903868317851,77000,1.0133557666666666,0.04298610678984288,0.4388709233333333,0.007486077900998032,3.0
4.625903868317851,78000,0.9485351666666667,0.06809116960667104,0.4257905466666667,0.025375023573460533,3.0
4.625903868317851,79000,0.9350318333333334,0.024009141921521857,0.4173903466666667,0.010601717152691722,3.0
4.625903868317851,80000,0.9355288666666667,0.027961522593815336,0.4506964466666667,0.00623764482280862,3.0
4.625903868317851,81000,0.8092126566666668,0.039680000368555235,0.4282353933333334,0.021545630324426447,3.0
4.625903868317851,82000,1.0380844333333332,0.08077493296479903,0.45356492333333326,0.025649378554255028,3.0
4.625903868317851,83000,1.0178237233333334,0.08944530815723767,0.4210756,0.015024444383883215,3.0
4.625903868317851,84000,1.0325205566666666,0.028336265965582166,0.44317516333333334,0.018839317640505917,3.0
4.625903868317851,85000,1.0425779666666666,0.0053563959292710316,0.45020683333333333,0.013455754793978595,3.0
4.625903868317851,86000,0.9624276000000002,0.04293318612103388,0.4531580333333333,0.021171272244807204,3.0
4.625903868317851,87000,1.0483288666666668,0.06798999387246464,0.4360763366666667,0.015426551076407564,3.0
4.625903868317851,88000,0.9930795,0.07129115037719153,0.4407032866666667,0.039365650963395886,3.0
4.625903868317851,89000,0.9247075833333334,0.010109804377283678,0.40433623333333335,0.01352678958050572,3.0
4.625903868317851,90000,0.9700596766666667,0.07282881598286177,0.4125698933333333,0.013235628043776794,3.0
4.625903868317851,91000,0.9772272200000001,0.09032702025108767,0.43787083666666665,0.026465661039512024,3.0
4.625903868317851,92000,0.9676073,0.09215847617795843,0.43591201333333335,0.03691992168680993,3.0
4.625903868317851,93000,1.0090387033333332,0.04875514602724596,0.4071985866666667,0.014503957750842053,3.0
4.625903868317851,94000,0.9399819133333334,0.03160950294114378,0.44361298666666665,0.005153848114002883,3.0
4.625903868317851,95000,0.89461449,0.03262225841900637,0.4390629666666666,0.018263917499925307,3.0
4.625903868317851,96000,0.8890497133333334,0.04119084644737035,0.40481583,0.015748270807127786,3.0
4.625903868317851,97000,0.94985695,0.06163768316241965,0.42597861333333337,0.009065611280925532,3.0
4.625903868317851,98000,0.90623685,0.04215891246299529,0.42706891999999996,0.005676716135463641,3.0
4.625903868317851,99000,0.9454498,0.09028387784080395,0.41946012666666666,0.020188143666599087,3.0


==> data/dim10/variance_plot_dim10_sigmat50.0000.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
50.0,0,15.36550566666667,1.3287601804695404,0.4799139333333333,0.07802420427450733,3.0
50.0,1000,7.609555133333333,1.1254667381982841,0.25911855,0.028154715905883927,3.0
50.0,2000,9.688680566666667,2.571100279363822,0.27773959666666664,0.04098734241747906,3.0
50.0,3000,13.860956,1.2417034744955548,0.43600394333333337,0.00844449745113415,3.0
50.0,4000,14.948851833333334,3.0168879561731643,0.4528347066666667,0.05558065263435541,3.0
50.0,5000,18.77423933333333,6.549024920810129,0.6234056666666666,0.23528346288419374,3.0
50.0,6000,15.6858115,3.5623164764090776,0.48387146000000003,0.11217160524016583,3.0
50.0,7000,13.014429999999999,2.436684811198472,0.41764850000000003,0.09906691555691301,3.0
50.0,8000,12.129265333333331,4.263266181793498,0.36997730666666667,0.12182063720052588,3.0
50.0,9000,9.602724666666667,0.7303873771933935,0.2964554533333333,0.007023523536804321,3.0
50.0,10000,11.117798666666667,1.6678118931758399,0.3425248566666667,0.04677960503283608,3.0
50.0,11000,11.379759833333333,2.9762239003058655,0.3497299833333333,0.07695252779024055,3.0
50.0,12000,7.986012666666667,0.5645039468625921,0.26858498333333336,0.021743371520807856,3.0
50.0,13000,8.668481,0.425914526938602,0.2727372066666667,0.024012783788524898,3.0
50.0,14000,10.68432433333333,3.0925914214303796,0.33767387666666665,0.09293246814088969,3.0
50.0,15000,10.084852666666666,1.0086175482752506,0.28268483333333333,0.013130207343741535,3.0
50.0,16000,11.317638866666664,3.951503654660951,0.3568541166666666,0.08644752835765139,3.0
50.0,17000,9.350861100000001,2.1852373860621896,0.2978928633333333,0.046373562746220794,3.0
50.0,18000,7.58417,1.5903891726216992,0.23630706666666668,0.04419414265082246,3.0
50.0,19000,8.156147833333334,0.9517849028157715,0.28013071,0.01940546309625462,3.0
50.0,20000,10.421027666666667,1.6749866554215025,0.31701436666666666,0.02626284422711633,3.0
50.0,21000,8.535590666666666,1.1197136270732102,0.2725284866666667,0.027065625504003748,3.0
50.0,22000,7.653736666666667,0.9250199241791739,0.25925845,0.025790994165096344,3.0
50.0,23000,8.472139499999999,1.7233592053818236,0.29388964,0.05990960268234886,3.0
50.0,24000,10.106388333333333,0.8688850151898376,0.3359082233333333,0.03184198965708924,3.0
50.0,25000,7.901250233333333,1.5820196386569862,0.25540987,0.024871814748277488,3.0
50.0,26000,8.854814233333334,1.7901807184973126,0.3083186133333333,0.06034413363100464,3.0
50.0,27000,9.606805133333333,1.5652236522142402,0.30774982666666667,0.035011547467889946,3.0
50.0,28000,8.677681,0.16527672819042982,0.25160895666666666,0.013468575919458263,3.0
50.0,29000,10.055044333333333,2.6415043133458593,0.2849749833333333,0.04868094959743539,3.0
50.0,30000,9.099129666666666,1.9060944996391913,0.23759675,0.0194630762089818,3.0
50.0,31000,6.503821533333333,0.11184462666612312,0.22358515666666667,0.004083104205766053,3.0
50.0,32000,7.5087242000000005,0.1852307304514381,0.2382888333333333,0.007448364657080407,3.0
50.0,33000,7.039608633333334,0.3278222458554858,0.24892047333333334,0.023875925383029895,3.0
50.0,34000,6.896651133333333,0.44557316789148627,0.21553995333333334,0.0074694322034327175,3.0
50.0,35000,6.4621458333333335,0.27489221246401474,0.22905880666666664,0.0051638373761390965,3.0
50.0,36000,8.867724,1.211556927360824,0.25396174666666665,0.02880456720752534,3.0
50.0,37000,7.165768666666668,0.5506314300202948,0.24174436,0.01244421084586725,3.0
50.0,38000,5.813734199999999,0.1019157556960323,0.21499305333333332,0.019047997516450685,3.0
50.0,39000,6.2564262,0.39665385450243656,0.21876165,0.008311286127888591,3.0
50.0,40000,9.065641333333334,0.16692916195134308,0.2994155566666667,0.010937083619863104,3.0
50.0,41000,7.891745,1.50535215957009,0.24408935666666667,0.008279661569070599,3.0
50.0,42000,6.833926066666667,0.32776473884183227,0.24373232333333336,0.019225407080316344,3.0
50.0,43000,8.322774666666668,1.1889136444567556,0.30377953333333335,0.0414559652129925,3.0
50.0,44000,6.908904333333333,1.1746869275670992,0.22926748333333333,0.019630300312350746,3.0
50.0,45000,6.474746866666667,0.7347709748598796,0.20330181,0.01657094716939962,3.0
50.0,46000,6.018477533333333,0.241874138034401,0.21484036666666664,0.027894656298090098,3.0
50.0,47000,6.9893925333333335,0.3477138391236168,0.26108787333333333,0.004343061735647384,3.0
50.0,48000,6.666250233333334,0.5848731040531965,0.20795562,0.017731189770336907,3.0
50.0,49000,7.9851057333333335,0.9000742193725404,0.23697256333333336,0.0209433196408229,3.0
50.0,50000,9.203998333333333,2.3274298988862574,0.25430921666666667,0.044272719363829593,3.0
50.0,51000,7.337266333333333,0.9606665144353915,0.22909487666666664,0.02375462512106104,3.0
50.0,52000,8.094245500000001,2.0654912335873234,0.26763988666666666,0.057819143579992134,3.0
50.0,53000,6.147766099999999,0.5156273745375531,0.21666857333333334,0.01720053725500101,3.0
50.0,54000,7.171719133333333,0.3130770610794586,0.23304039,0.015958010576611146,3.0
50.0,55000,6.465710466666667,1.7360942658484355,0.1889581433333333,0.029895820491983124,3.0
50.0,56000,6.9605405000000005,0.8390509637927741,0.22702274666666666,0.016801039592097004,3.0
50.0,57000,7.3788344,1.6207175326959797,0.23582778999999998,0.04407680581980656,3.0
50.0,58000,6.464079133333333,0.8646051835526362,0.21132150333333333,0.01962439423446096,3.0
50.0,59000,7.260644066666667,1.4145699851000435,0.22707214,0.03893245441923872,3.0
50.0,60000,6.069909099999999,0.365625751215561,0.19378575666666667,0.012614170640064997,3.0
50.0,61000,6.9475256,1.0104729453356451,0.21885797333333334,0.011452079461565534,3.0
50.0,62000,7.178284099999999,0.6186861454011314,0.23410625666666665,0.029630562799366655,3.0
50.0,63000,7.2034273,0.32965158390983545,0.22941944666666667,0.00931003965085959,3.0
50.0,64000,7.841051333333333,1.060355710189798,0.23195669666666666,0.012274375239213247,3.0
50.0,65000,7.020350333333333,1.11420427489936,0.21710170999999998,0.026065680443842883,3.0
50.0,66000,6.843874433333333,0.1206299797059355,0.21075582666666667,0.016611897083590753,3.0
50.0,67000,5.7854513333333335,0.5297974969926666,0.1769048666666667,0.012160892534010178,3.0
50.0,68000,7.472338333333333,0.9407254494734962,0.23074402333333333,0.025071132431667517,3.0
50.0,69000,7.665322666666666,1.6045245790394667,0.2124715033333333,0.022204280394662903,3.0
50.0,70000,6.075954433333333,0.6495619998534303,0.19770168,0.01762712054392984,3.0
50.0,71000,5.502502766666666,0.27023612839629313,0.18616602000000002,0.0061820128219456216,3.0
50.0,72000,7.905977233333334,1.0060378780812156,0.22015070999999997,0.032780991410497326,3.0
50.0,73000,5.664576633333334,0.3277091215651787,0.23540919333333332,0.04060311944110424,3.0
50.0,74000,8.230705566666666,1.203358983464777,0.22023838666666665,0.021307066078080243,3.0
50.0,75000,6.273868533333334,0.8305939394901004,0.21144578,0.012021200158504691,3.0
50.0,76000,6.423495366666667,0.9681961165637539,0.27859033,0.0345392612685424,3.0
50.0,77000,6.632341,1.0354552136026935,0.20399160666666669,0.014757279073558166,3.0
50.0,78000,6.780409,0.518962724803394,0.20493857333333332,0.015726089996832577,3.0
50.0,79000,6.492858333333333,0.9125426987844336,0.19588068666666666,0.01960989525572258,3.0
50.0,80000,5.128866666666666,0.18818378529584967,0.18382846666666666,0.005929866527543244,3.0
50.0,81000,6.387156533333333,0.13963127004680717,0.20754503666666668,0.014435815659724405,3.0
50.0,82000,7.6726314,1.6484375501686719,0.24330845,0.02710437550466038,3.0
50.0,83000,6.076347666666667,0.30610851523021104,0.19356827000000001,0.004604798374112955,3.0
50.0,84000,5.300295300000001,0.19380800704932186,0.16921365,0.017643615764373052,3.0
50.0,85000,8.193635,1.4362755043389137,0.24118419333333332,0.034718605312510926,3.0
50.0,86000,7.778612166666666,1.1569869021857426,0.2286634,0.02586482581360511,3.0
50.0,87000,6.254527733333333,0.43853066341373204,0.21884983666666669,0.041592352863787485,3.0
50.0,88000,7.574042766666667,0.558752520916808,0.23701934,0.013523489819462277,3.0
50.0,89000,7.7719365,0.7660205032031342,0.21214567000000004,0.027361035866568247,3.0
50.0,90000,5.5749678,0.4019514544352877,0.17771847333333332,0.0064602947141270415,3.0
50.0,91000,6.005641000000001,0.1573296117847282,0.20853200000000002,0.01299081220346262,3.0
50.0,92000,7.170631533333332,1.524692703410806,0.21332921333333332,0.02046365806227089,3.0
50.0,93000,5.468946466666668,0.24428974144692997,0.16290128666666667,0.004131158477644143,3.0
50.0,94000,7.231918433333334,0.41737209195011404,0.21709133333333333,0.020298549892346442,3.0
50.0,95000,7.614278633333332,0.6877030969181888,0.22215961000000004,0.011070313406421697,3.0
50.0,96000,6.067740766666667,0.8462030752810195,0.21447131666666666,0.031783275922290924,3.0
50.0,97000,6.406244233333333,0.6676746920560099,0.19392439666666664,0.003545952718618474,3.0
50.0,98000,5.9324623333333335,0.39149618771465833,0.18809740333333333,0.010394710640372713,3.0
50.0,99000,5.5515783,0.4403431623774386,0.20346330999999998,0.021337241446312435,3.0


==> data/dim100/variance_plot_dim100_sigmat0.0010.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
0.001,0,0.20382971000000003,0.013601713452984514,0.19236980333333334,0.014607334895010038,3.0
0.001,1000,0.3953835433333333,0.07853015410961497,0.4228003633333333,0.030551031135713655,3.0
0.001,2000,0.34397222,0.08118863963469909,0.34112229,0.06021006016479057,3.0
0.001,3000,0.32516859666666664,0.08656366996552045,0.31246351333333333,0.06962743821020041,3.0
0.001,4000,0.2617406466666667,0.055870663813882795,0.28479907666666665,0.03961755094370437,3.0
0.001,5000,0.2669612666666667,0.06494093944721628,0.26779219,0.04449955126151612,3.0
0.001,6000,0.22358754333333333,0.03719888443404916,0.24951390333333334,0.06630775330108095,3.0
0.001,7000,0.21065006333333333,0.03269669637113835,0.21211407333333332,0.05158513576112416,3.0
0.001,8000,0.18993738666666662,0.03234918416738323,0.17664475333333332,0.01297003873805618,3.0
0.001,9000,0.17668555333333336,0.010652356652807454,0.17250847333333333,0.010504070625215313,3.0
0.001,10000,0.14439558,0.007099537241971007,0.14768852666666665,0.01130249211647492,3.0
0.001,11000,0.13368306333333335,0.011064067721554516,0.15973198333333333,0.005431457206979031,3.0
0.001,12000,0.13701516,0.01762332382907757,0.13525326000000001,0.008185345178860815,3.0
0.001,13000,0.13087202,0.00519437970150752,0.11955964666666667,0.005175471398376299,3.0
0.001,14000,0.13671301333333333,0.034493407653565886,0.12877196333333332,0.027856730730597436,3.0
0.001,15000,0.10386818033333334,0.0043979300605675245,0.11976793333333334,0.0061507265900578294,3.0
0.001,16000,0.12309822366666667,0.012277757612167903,0.114044293,0.009117904157174079,3.0
0.001,17000,0.12734424333333336,0.02867332239387124,0.13294960166666667,0.03312019257650162,3.0
0.001,18000,0.114305787,0.008986717756833271,0.11064805866666666,0.005285921400243145,3.0
0.001,19000,0.10002218666666667,0.013710422246025505,0.10972165333333334,0.020764697764038796,3.0
0.001,20000,0.10034362166666666,0.008399083749344493,0.102185097,0.005812219826208313,3.0
0.001,21000,0.10338370333333334,0.00470553743750323,0.09921697666666666,0.008826940891205993,3.0
0.001,22000,0.10004800866666667,0.007466257610211098,0.09944893866666667,0.00779430271848751,3.0
0.001,23000,0.10295506666666666,0.008039489045959932,0.09724588,0.006762188541029698,3.0
0.001,24000,0.09776518133333334,0.004821194138078425,0.09691983833333334,0.0028445602974835047,3.0
0.001,25000,0.08737526333333333,0.0006937380543676222,0.08734371666666667,0.007042991245669542,3.0
0.001,26000,0.07958572666666668,0.004165595021991989,0.08448051833333332,0.004700326154066628,3.0
0.001,27000,0.08882523000000002,0.0014374469834049525,0.08828174633333334,0.004757103903875422,3.0
0.001,28000,0.09408130666666666,0.0022015852523150485,0.09039189999999998,0.004377297677536372,3.0
0.001,29000,0.08411776866666666,0.007097872684046146,0.07537062366666665,0.004205045888438487,3.0
0.001,30000,0.09234369999999999,0.0024125659975428653,0.08357023733333334,0.001213370639058173,3.0
0.001,31000,0.08647724533333334,0.006409672615308974,0.09721774333333333,0.008390844458473936,3.0
0.001,32000,0.11154659333333333,0.0018954386925509985,0.08540711666666667,0.004178742489116127,3.0
0.001,33000,0.09125285666666666,0.0048247021097208125,0.09751952800000001,0.0021897160829699664,3.0
0.001,34000,0.08896732866666668,0.009131296753064986,0.08910675000000001,0.0005702010348406395,3.0
0.001,35000,0.09483683133333333,0.005984965811966553,0.10112371999999999,0.008067251930963441,3.0
0.001,36000,0.095948735,0.0003582503374853033,0.10454204466666667,0.007268814401649129,3.0
0.001,37000,0.09509908500000001,0.006242034998672975,0.09452762666666666,0.001666366141181996,3.0
0.001,38000,0.10354029,0.006169755186853476,0.09981846,0.0015052233983808955,3.0
0.001,39000,0.09936166666666668,0.007806368171430264,0.10505107666666667,0.009359763487681963,3.0
0.001,40000,0.09683193666666667,0.009808060469339039,0.10385548,0.008885424059278207,3.0
0.001,41000,0.10490959166666668,0.001812814243757323,0.09017292333333334,0.0009799622351963956,3.0
0.001,42000,0.09675903333333334,0.0022037440144016553,0.101119138,0.006272610773121293,3.0
0.001,43000,0.08985033666666666,0.004577933593363322,0.09004048999999999,0.005201749128325329,3.0
0.001,44000,0.08977647833333334,0.0010633486396769323,0.09720779,0.002092288689999544,3.0
0.001,45000,0.09397522666666665,0.007855072065920917,0.10372075333333335,0.007920469553911843,3.0
0.001,46000,0.10333809333333333,0.004512947435314433,0.09914196166666667,0.010538759595397653,3.0
0.001,47000,0.08859227666666668,0.011386501569281256,0.10554607333333332,0.008304275686097562,3.0
0.001,48000,0.104798002,0.0036012147236144285,0.08880245333333332,0.0061881147215107285,3.0
0.001,49000,0.09518555666666667,0.011576074219068306,0.091043735,0.0017624396566005692,3.0
0.001,50000,0.09203072899999999,0.0009920091021452346,0.0977966,0.00446996560506156,3.0
0.001,51000,0.09266733333333332,0.00717764742158212,0.09664793866666666,0.005899444682131402,3.0
0.001,52000,0.098817326,0.00455336931033464,0.09938969000000002,0.0013935189623037064,3.0
0.001,53000,0.10258580666666667,0.007219017974291545,0.09217674999999999,0.003297766430924622,3.0
0.001,54000,0.08939158733333334,0.004534120340046323,0.09410459533333333,0.004374675765789025,3.0
0.001,55000,0.09143672333333334,0.007371389034808597,0.09743970666666667,0.009869815864220116,3.0
0.001,56000,0.08609779499999999,0.0015205183607819432,0.09052364533333335,0.009501699388949772,3.0
0.001,57000,0.08503535933333334,0.0058070008130647905,0.09309429166666666,0.005883738601947978,3.0
0.001,58000,0.09763081333333334,0.006171063809615359,0.086828652,0.0039043318047954547,3.0
0.001,59000,0.09672795666666667,0.0024743126113753516,0.09578103,0.00581583419963981,3.0
0.001,60000,0.09493108466666667,0.002752578714259616,0.09492394333333333,0.012667646690568768,3.0
0.001,61000,0.08685429666666666,0.004568583668915103,0.09066792833333333,0.0011285301405527964,3.0
0.001,62000,0.08991595833333332,0.011744401600608953,0.09716989999999999,0.0009800559952029915,3.0
0.001,63000,0.08504140133333334,0.0036415317820602832,0.09998162866666666,0.006214174913932001,3.0
0.001,64000,0.10001547533333333,0.004624189581392807,0.09543000866666666,0.004817460742634212,3.0
0.001,65000,0.09975375833333333,0.013383309152283158,0.10992709333333334,0.009299338024487427,3.0
0.001,66000,0.08634348866666668,0.0070729673892208625,0.099025368,0.007069499599244441,3.0
0.001,67000,0.08980059033333332,0.002063322810894305,0.09806700866666668,0.007736502764734752,3.0
0.001,68000,0.09808479666666665,0.007616972476901684,0.09612151133333334,0.007619227168024008,3.0
0.001,69000,0.09213743833333334,0.005660151823174544,0.09611128000000001,0.004615443395442451,3.0
0.001,70000,0.087878872,0.004673755298293226,0.08082511199999999,0.008080844271760469,3.0
0.001,71000,0.10373712466666667,0.006034572347690856,0.08976861533333334,0.0104319155029615,3.0
0.001,72000,0.10295101499999999,0.0034195608881343728,0.09065774833333333,0.00189252952829525,3.0
0.001,73000,0.09700347666666666,0.00644804089431132,0.096061495,0.00942314153017851,3.0
0.001,74000,0.09682703166666667,0.0024001591666705743,0.10070744466666666,0.00852838207651575,3.0
0.001,75000,0.093947112,0.005766843052775409,0.08724829666666667,0.0018738979647989846,3.0
0.001,76000,0.09257554999999999,0.0018049506135164278,0.095783765,0.00556307310722305,3.0
0.001,77000,0.09175762333333333,0.0018465239673896572,0.09904365266666666,0.00669463562663255,3.0
0.001,78000,0.08738946333333335,0.0072769819762553,0.089508325,0.008143441339323834,3.0
0.001,79000,0.09388518833333333,0.012469128924529418,0.09053930066666667,0.0059104223866992016,3.0
0.001,80000,0.08882280833333334,0.004202390466514599,0.09233699333333334,0.005801928133819921,3.0
0.001,81000,0.09458062500000002,0.007589114556225142,0.10175962833333334,0.004449528312750629,3.0
0.001,82000,0.10822394666666667,0.010364911875831094,0.09993124666666668,0.00937809827443058,3.0
0.001,83000,0.09910657666666667,0.015952334733892223,0.101740102,0.018413540574727542,3.0
0.001,84000,0.09712085,0.006898427685127487,0.09274081066666666,0.005314232075133884,3.0
0.001,85000,0.09442786666666665,0.010166386912570158,0.09903000633333332,0.005801129405631295,3.0
0.001,86000,0.085974308,0.008125632184504622,0.10115724866666669,0.0035243137111890454,3.0
0.001,87000,0.09860787,0.00844259438978525,0.10016708699999999,0.0027233594232606052,3.0
0.001,88000,0.09682488500000001,0.003137055897662385,0.093408663,0.004440232569253812,3.0
0.001,89000,0.08239556833333334,0.004143028821209121,0.078950232,0.005051128143697932,3.0
0.001,90000,0.09657582066666666,0.00667689837534029,0.08345308666666666,0.006256102360763003,3.0
0.001,91000,0.09586397366666666,0.0025218887086494216,0.09666327333333334,0.00253875061788493,3.0
0.001,92000,0.09058401833333334,0.007031977903182917,0.09712255799999998,0.008018993661194901,3.0
0.001,93000,0.091673275,0.006528882970061442,0.09631712666666666,0.00914810739655355,3.0
0.001,94000,0.10048407,0.01636980951487219,0.09772568,0.01992688378060236,3.0
0.001,95000,0.09608408333333333,0.006095140419767029,0.09626859866666666,0.01053201371931005,3.0
0.001,96000,0.09450722333333333,0.015981990542482845,0.094600478,0.0021913321522346505,3.0
0.001,97000,0.09796923333333334,0.003272194533647074,0.08742729333333334,0.002154771254745563,3.0
0.001,98000,0.0998577,0.01016022915636749,0.09853421,0.00425616421694856,3.0
0.001,99000,0.09318556366666668,0.003436473129890602,0.09047917666666666,0.006553148655077532,3.0


==> data/dim100/variance_plot_dim100_sigmat0.0033.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
0.0032876585066269,0,0.18458066666666664,0.00712729899874731,0.19685652666666664,0.010788696227704155,3.0
0.0032876585066269,1000,0.4009890566666667,0.05122744134722338,0.36892569999999997,0.05744185688083677,3.0
0.0032876585066269,2000,0.31044772,0.055946384915092,0.3593468366666666,0.07066933346679458,3.0
0.0032876585066269,3000,0.27832823,0.057432633768418645,0.28842339,0.06621972753405313,3.0
0.0032876585066269,4000,0.27581567,0.046088840215957196,0.27575966333333335,0.05438858195876851,3.0
0.0032876585066269,5000,0.2612754133333333,0.059999781771799064,0.2515090233333333,0.05202637377822724,3.0
0.0032876585066269,6000,0.24507494333333335,0.06711112124391565,0.26019207,0.06656505068574049,3.0
0.0032876585066269,7000,0.20412471333333335,0.03698946270895552,0.18952304333333334,0.028510860793509517,3.0
0.0032876585066269,8000,0.17992530333333334,0.02122930267668201,0.18926826666666666,0.026279872387920972,3.0
0.0032876585066269,9000,0.1753159466666667,0.006004202692185236,0.16908387333333333,0.005668736978967282,3.0
0.0032876585066269,10000,0.14495983999999998,0.019428534748879886,0.14279828,0.021060831508843608,3.0
0.0032876585066269,11000,0.15386757666666664,0.01251033654651136,0.15847729,0.00962079405118067,3.0
0.0032876585066269,12000,0.15388308666666664,0.013829127648245853,0.13856228,0.010128127320646859,3.0
0.0032876585066269,13000,0.12074031,0.005580755906016075,0.12156526666666667,0.0056695479719207865,3.0
0.0032876585066269,14000,0.13717226666666668,0.02384912668781979,0.13244063,0.023964486383039805,3.0
0.0032876585066269,15000,0.12023164533333335,0.004920682098847855,0.10741049533333334,0.007336084150873801,3.0
0.0032876585066269,16000,0.11446942666666667,0.01796971858436792,0.12214133066666666,0.003428389986263976,3.0
0.0032876585066269,17000,0.14077934866666666,0.027587961338513982,0.14464129466666667,0.03176315818229113,3.0
0.0032876585066269,18000,0.12266816133333334,0.0008691644046257595,0.12180202,0.006505413944802695,3.0
0.0032876585066269,19000,0.10566595866666667,0.010870605113987377,0.10999151666666666,0.009482269430203812,3.0
0.0032876585066269,20000,0.103994272,0.010600984245195538,0.10112598666666667,0.006647073028194024,3.0
0.0032876585066269,21000,0.09950267366666667,0.0042461774479018305,0.09125325333333334,0.012184287883016025,3.0
0.0032876585066269,22000,0.09673673166666667,0.008893191660048306,0.10571234133333333,0.009926203597930835,3.0
0.0032876585066269,23000,0.10570979533333334,0.0027833090475322913,0.103559313,0.009072449746961529,3.0
0.0032876585066269,24000,0.106232928,0.0048284199847138404,0.11247459166666667,0.008739367171666537,3.0
0.0032876585066269,25000,0.10516239799999999,0.0017739778029663544,0.09463376333333333,0.007080349677170693,3.0
0.0032876585066269,26000,0.09388968833333333,0.0017114994881836149,0.10235089366666666,0.007495387008700979,3.0
0.0032876585066269,27000,0.098373612,0.002967395209077705,0.088920125,0.00467784876969906,3.0
0.0032876585066269,28000,0.08682649333333332,0.008409321070102973,0.09256791133333332,0.0036616971430128457,3.0
0.0032876585066269,29000,0.09091085866666666,0.0069789706528251795,0.09745510666666668,0.008330885373576914,3.0
0.0032876585066269,30000,0.09305522333333334,0.001389206848557039,0.09091129833333333,0.010607842279926023,3.0
0.0032876585066269,31000,0.08994916666666668,0.004304282669605874,0.09840406833333333,0.008514190959082344,3.0
0.0032876585066269,32000,0.09256884466666666,0.0024877375634637265,0.09749697166666667,0.005699437777864831,3.0
0.0032876585066269,33000,0.10068783333333335,0.001646171257943045,0.08909285866666668,0.003396665397006568,3.0
0.0032876585066269,34000,0.094781245,0.0005367926536913519,0.09529371800000001,0.006438723647554485,3.0
0.0032876585066269,35000,0.11111678966666667,0.014204799140410146,0.10189492533333333,0.008845407112847987,3.0
0.0032876585066269,36000,0.10526569833333332,0.0009323607276886497,0.10768378866666667,0.004963938732962813,3.0
0.0032876585066269,37000,0.09257612666666666,0.0075498303108200914,0.10245406033333333,0.004206804358753419,3.0
0.0032876585066269,38000,0.10696404500000001,0.0042871919894912945,0.10979685166666665,0.0008598649358394071,3.0
0.0032876585066269,39000,0.10018898,0.007126708713550176,0.10426588466666666,0.0071679822806195006,3.0
0.0032876585066269,40000,0.10368503133333334,0.006731596704941069,0.11801669666666666,0.012070917104203164,3.0
0.0032876585066269,41000,0.08714762866666666,0.007296436026167053,0.09075147000000001,0.004860817213216313,3.0
0.0032876585066269,42000,0.099083457,0.004163373642100719,0.11160634666666668,0.003359125732688659,3.0
0.0032876585066269,43000,0.09727675266666667,0.0031208525779357877,0.09903519,0.003319474564390176,3.0
0.0032876585066269,44000,0.09823591999999999,0.008958824983340915,0.10263525333333334,0.002767107497418461,3.0
0.0032876585066269,45000,0.10036209366666667,0.004823171949350012,0.09699841199999999,0.011007818526841611,3.0
0.0032876585066269,46000,0.10442630333333332,0.00809304697611749,0.09804425,0.006588420941955667,3.0
0.0032876585066269,47000,0.10846826533333333,0.006459030315444815,0.10096475166666667,0.007926781606343743,3.0
0.0032876585066269,48000,0.08565889333333333,0.007281453465186587,0.10125091666666668,0.008443438950207301,3.0
0.0032876585066269,49000,0.08853651333333333,0.0033812121611629807,0.09609097833333334,0.0009688647003681389,3.0
0.0032876585066269,50000,0.10797938,0.009190538648376387,0.09594111999999999,0.002894053515544131,3.0
0.0032876585066269,51000,0.10494303999999999,0.004053777587337519,0.11315794,0.0066662583680977515,3.0
0.0032876585066269,52000,0.10030813466666666,0.001091779478845633,0.10198128,0.006008611431739729,3.0
0.0032876585066269,53000,0.09794066866666667,0.0027732689948089116,0.09433867533333333,0.0033530480961450246,3.0
0.0032876585066269,54000,0.10007736,0.00244411303341996,0.09770178366666667,0.005795297991762526,3.0
0.0032876585066269,55000,0.10169025133333333,0.005872986142486216,0.10251167,0.005062036210363704,3.0
0.0032876585066269,56000,0.09740722366666667,0.004296030206871237,0.10450442666666666,0.004895373484169633,3.0
0.0032876585066269,57000,0.09979803866666666,0.009394755817818174,0.09826835166666666,0.0037060271108384293,3.0
0.0032876585066269,58000,0.09774795799999998,0.0027376157515480483,0.09385405466666667,0.0036714515845818296,3.0
0.0032876585066269,59000,0.09262313666666666,0.0016586916944420732,0.09924780833333334,0.004568487025150461,3.0
0.0032876585066269,60000,0.11302925800000001,0.00594178941724831,0.10839080333333333,0.004702558034234604,3.0
0.0032876585066269,61000,0.09407075866666666,0.0038057928691099916,0.09949018666666666,0.004704743376644233,3.0
0.0032876585066269,62000,0.10413548333333333,0.01356658704293792,0.093796145,0.007660745490458157,3.0
0.0032876585066269,63000,0.08951939166666667,0.007810306376209117,0.10319429866666667,0.007146703350793414,3.0
0.0032876585066269,64000,0.09793830966666667,0.008760657727286241,0.09651176666666668,0.013757414565514717,3.0
0.0032876585066269,65000,0.10595997800000001,0.007225103776066057,0.09539165866666666,0.011450019889108218,3.0
0.0032876585066269,66000,0.10605628,0.008061244254389848,0.10501735466666667,0.0062516670411959,3.0
0.0032876585066269,67000,0.09177270533333333,0.005414075983628396,0.10350474333333333,0.007652163701562528,3.0
0.0032876585066269,68000,0.09939445333333334,0.012277862540575595,0.11558731533333334,0.011608045667801069,3.0
0.0032876585066269,69000,0.09049752999999999,0.004371145039487175,0.10078883500000001,0.0039387397587436965,3.0
0.0032876585066269,70000,0.09202930799999999,0.0040242640341057795,0.09890233,0.0059968087098250305,3.0
0.0032876585066269,71000,0.09520445166666665,0.0044253029165003035,0.087987318,0.006418740683344151,3.0
0.0032876585066269,72000,0.109875715,0.0062120299163203,0.10693182000000001,0.0012143395044769555,3.0
0.0032876585066269,73000,0.10411686999999999,0.010746367124945068,0.09199065666666667,0.008502168324720335,3.0
0.0032876585066269,74000,0.09957418,0.013278962681558877,0.09855608866666665,0.007462486266512998,3.0
0.0032876585066269,75000,0.09481077266666667,0.004255683639309723,0.09725603233333334,0.0034469003246830514,3.0
0.0032876585066269,76000,0.09694142166666668,0.01228682562403879,0.10193408799999999,0.004568749748569878,3.0
0.0032876585066269,77000,0.08983980666666667,0.0076341249827345066,0.09954072466666665,0.004860944071388647,3.0
0.0032876585066269,78000,0.09249907466666667,0.004774582537355678,0.09833933299999999,0.013039441775271759,3.0
0.0032876585066269,79000,0.09644715,0.004531673620444586,0.09611297333333334,0.003448461287397291,3.0
0.0032876585066269,80000,0.093643145,0.008787218040592163,0.09379728466666666,0.006080675783439573,3.0
0.0032876585066269,81000,0.089353085,0.009016626086727693,0.09345991333333332,0.008080172848795447,3.0
0.0032876585066269,82000,0.11543238666666666,0.011025459221361765,0.10800123866666667,0.0024419892487673026,3.0
0.0032876585066269,83000,0.10681138500000002,0.014953480019202051,0.109058122,0.01593928109474757,3.0
0.0032876585066269,84000,0.09699055166666666,0.007266552858801263,0.10286739033333332,0.003433641227193579,3.0
0.0032876585066269,85000,0.09046759366666667,0.002054449047422068,0.10429585866666667,0.0072842743307883285,3.0
0.0032876585066269,86000,0.09228056333333333,0.009136194264326429,0.09654176333333335,0.0015360302246411417,3.0
0.0032876585066269,87000,0.10377834133333334,0.005442266087744617,0.094705428,0.005839071035996851,3.0
0.0032876585066269,88000,0.0821968,0.0037996032782680097,0.09247900199999999,0.0058149373420921194,3.0
0.0032876585066269,89000,0.086162978,0.008494151861299478,0.085077915,0.009116420827019142,3.0
0.0032876585066269,90000,0.09875973366666667,0.004893627234344357,0.09100495833333333,0.008037223488720227,3.0
0.0032876585066269,91000,0.10406045800000001,0.009483198677582228,0.099446622,0.009860975244987556,3.0
0.0032876585066269,92000,0.09142063133333334,0.004326823559554413,0.09945315866666667,0.01104187460656546,3.0
0.0032876585066269,93000,0.09711961866666667,0.007114557519959233,0.08873550633333332,0.0038867381817131396,3.0
0.0032876585066269,94000,0.09304970333333333,0.0052128535925004115,0.10050002166666666,0.003259509460289914,3.0
0.0032876585066269,95000,0.10264555933333334,0.007270533069181504,0.09954893166666667,0.008427469518440048,3.0
0.0032876585066269,96000,0.10149364666666667,0.0037478763965570947,0.10647422166666666,0.007651024874557837,3.0
0.0032876585066269,97000,0.09581450533333331,0.0033383603519415196,0.09022338166666666,0.009460297134126888,3.0
0.0032876585066269,98000,0.09560790699999999,0.010031267075491459,0.09932429033333333,0.0065430174978939794,3.0
0.0032876585066269,99000,0.09406930666666664,0.009781165791278551,0.10043657333333333,0.0050323383929187894,3.0


==> data/dim100/variance_plot_dim100_sigmat0.0108.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
0.0108086984561963,0,0.19777180000000003,0.011490909604697683,0.18543427,0.015306559925895611,3.0
0.0108086984561963,1000,0.4005329733333333,0.061344745370346995,0.38110825333333337,0.06705029955222407,3.0
0.0108086984561963,2000,0.3181248933333333,0.06167832808135619,0.34270057000000004,0.04690128932829494,3.0
0.0108086984561963,3000,0.30288877333333336,0.06588493955485562,0.3117112966666667,0.06763321182230723,3.0
0.0108086984561963,4000,0.24785659666666668,0.03951103236942366,0.2887256966666667,0.052965779330791295,3.0
0.0108086984561963,5000,0.24866762333333334,0.048348399596232196,0.22429606666666665,0.045986446453874626,3.0
0.0108086984561963,6000,0.27183151666666666,0.06957676330666401,0.25060084,0.060555817859433904,3.0
0.0108086984561963,7000,0.20047310333333335,0.026507084894014238,0.20534119000000003,0.03525548790491254,3.0
0.0108086984561963,8000,0.19845236333333335,0.01594715923931316,0.19772188000000002,0.013388114144983228,3.0
0.0108086984561963,9000,0.1552513633333333,0.006362883790612904,0.1672077266666667,0.009518094890180373,3.0
0.0108086984561963,10000,0.16783810666666665,0.011560787225150849,0.17306483333333333,0.011905538417322602,3.0
0.0108086984561963,11000,0.15887712333333334,0.005941602678801784,0.15856439,0.006801991974012705,3.0
0.0108086984561963,12000,0.16186798333333333,0.008022283990621241,0.152395648,0.014574852139411822,3.0
0.0108086984561963,13000,0.13904996133333333,0.008683469210699627,0.13460652833333334,0.008842957125481431,3.0
0.0108086984561963,14000,0.13823123666666667,0.01890078507631393,0.12699293,0.015588366290888219,3.0
0.0108086984561963,15000,0.12663141666666666,0.01139753973396647,0.12914757666666668,0.0019147658489254257,3.0
0.0108086984561963,16000,0.12955518333333335,0.006890473360075565,0.12537228666666667,0.016572431910940058,3.0
0.0108086984561963,17000,0.14183458000000002,0.013749529081937075,0.16099449333333335,0.021831180682343878,3.0
0.0108086984561963,18000,0.12845125333333332,0.00109814216011002,0.13480816666666665,0.004939254351324478,3.0
0.0108086984561963,19000,0.12902028,0.018963991105194606,0.13599465,0.009864245172840142,3.0
0.0108086984561963,20000,0.115905985,0.013492438204706551,0.11458536333333334,0.01243678550068885,3.0
0.0108086984561963,21000,0.11920187,0.01578491645461261,0.12625271000000002,0.009317721355301055,3.0
0.0108086984561963,22000,0.10919640000000001,0.010742327279069151,0.122191542,0.010761699247917004,3.0
0.0108086984561963,23000,0.11739824133333333,0.0075232853936576,0.11141906166666667,0.00570962070946656,3.0
0.0108086984561963,24000,0.12089573533333332,0.002150229801537912,0.13208735,0.003733772914845428,3.0
0.0108086984561963,25000,0.10539851333333333,0.003168113637283935,0.11557369666666666,0.006022208565281047,3.0
0.0108086984561963,26000,0.10386433233333335,0.007262384444432381,0.10320269500000001,0.0101815663677677,3.0
0.0108086984561963,27000,0.11100186999999999,0.008625075803083316,0.11724978333333332,0.0109722027714483,3.0
0.0108086984561963,28000,0.10244076666666667,0.007614223004760202,0.107825322,0.00800518035381698,3.0
0.0108086984561963,29000,0.10801126466666666,0.005235426874036327,0.11782792199999999,0.005748909410489721,3.0
0.0108086984561963,30000,0.12037712833333335,0.004766538469670922,0.11085432333333334,0.005924770532404142,3.0
0.0108086984561963,31000,0.11419931466666666,0.007107649239411143,0.11271556333333332,0.01343992093909327,3.0
0.0108086984561963,32000,0.09888007633333333,0.01031654042125945,0.10576873166666667,0.00782705537986793,3.0
0.0108086984561963,33000,0.11789992333333332,0.00676047925027591,0.11975408666666666,0.004018139757526003,3.0
0.0108086984561963,34000,0.10215881999999998,0.006678764280546216,0.098315004,0.005981790736853306,3.0
0.0108086984561963,35000,0.10487748000000001,0.012989895503340483,0.11236747666666667,0.012062887729119611,3.0
0.0108086984561963,36000,0.1057665,0.004080220944250446,0.11702690133333332,0.003193724143547016,3.0
0.0108086984561963,37000,0.11395693466666668,0.008922492673400659,0.10525306,0.008325635544259271,3.0
0.0108086984561963,38000,0.11945260666666668,0.006136358753205718,0.11915601666666668,0.003922954599330852,3.0
0.0108086984561963,39000,0.12142778333333333,0.013936181193618927,0.11646539333333333,0.0019564572721233776,3.0
0.0108086984561963,40000,0.12925348166666664,0.013864816013905582,0.12192468666666667,0.01725174478224578,3.0
0.0108086984561963,41000,0.10597054500000001,0.0018063700610547668,0.10573857133333335,0.004461460777757489,3.0
0.0108086984561963,42000,0.11469829666666666,0.012672527631756988,0.11878624333333333,0.007155189837095712,3.0
0.0108086984561963,43000,0.11875826666666667,0.006391811318164132,0.11699387466666666,0.002965468247474889,3.0
0.0108086984561963,44000,0.11442021166666667,0.0045534185343599565,0.11612947166666666,0.0017347424142465967,3.0
0.0108086984561963,45000,0.11071631,0.01233579969562979,0.107377345,0.00952062185321465,3.0
0.0108086984561963,46000,0.10576,0.004241652738418362,0.10931383,0.007853651155551792,3.0
0.0108086984561963,47000,0.11974183999999999,0.007034160113169164,0.11018085333333333,0.01412005789808046,3.0
0.0108086984561963,48000,0.10786266333333333,0.0013112549046153362,0.10377597333333334,0.0028019546995882087,3.0
0.0108086984561963,49000,0.11728849833333332,0.00632889695033446,0.10235460133333334,0.002498737675653134,3.0
0.0108086984561963,50000,0.112084715,0.003163430857669935,0.11562693133333334,0.0010347026520930727,3.0
0.0108086984561963,51000,0.11400182666666668,0.005134038902817462,0.12717285666666667,0.004170024973531669,3.0
0.0108086984561963,52000,0.11444058133333333,0.0064297485662480145,0.10469452533333334,0.003735239303496066,3.0
0.0108086984561963,53000,0.10797614133333333,0.002964746937503287,0.101661134,0.004231859654457365,3.0
0.0108086984561963,54000,0.100974862,0.007132435628477646,0.10471166666666666,0.0019341214752813323,3.0
0.0108086984561963,55000,0.12561435866666668,0.013356295823115847,0.12588184,0.005831032137623661,3.0
0.0108086984561963,56000,0.10582205,0.010104274148162916,0.11200071333333332,0.003202171143575005,3.0
0.0108086984561963,57000,0.10421634,0.006629290651065168,0.10467076466666665,0.0031901016657564043,3.0
0.0108086984561963,58000,0.10775630333333334,0.0018414218408600582,0.10652107333333334,0.0038367811358615595,3.0
0.0108086984561963,59000,0.10565894999999999,0.003932320129948731,0.10640050000000001,0.0029520553695066985,3.0
0.0108086984561963,60000,0.12162586000000002,0.004371331038554886,0.11606296333333332,0.005462709007691247,3.0
0.0108086984561963,61000,0.10018842866666666,0.004620664904366955,0.10761816833333332,0.0022654071759478714,3.0
0.0108086984561963,62000,0.10821638666666666,0.007249876647420365,0.11473856966666666,0.010779350237104746,3.0
0.0108086984561963,63000,0.10738447000000001,0.005183292597943898,0.108125792,0.004859400941994531,3.0
0.0108086984561963,64000,0.108564614,0.007681601708881033,0.11570508,0.0031940549268497757,3.0
0.0108086984561963,65000,0.10376678,0.004868669169167281,0.108032115,0.0018788092994788802,3.0
0.0108086984561963,66000,0.12129310133333333,0.009540857522076748,0.11847971333333333,0.009500945398898177,3.0
0.0108086984561963,67000,0.11224920166666667,0.003371953385332125,0.11001009466666667,0.008922428157726673,3.0
0.0108086984561963,68000,0.11848658666666667,0.009128242266375515,0.11391737,0.015496975940028863,3.0
0.0108086984561963,69000,0.10380338866666666,0.011906019547996794,0.106668922,0.0062684837448177206,3.0
0.0108086984561963,70000,0.10462980833333334,0.002781144823629792,0.11759281333333332,0.011915135950469793,3.0
0.0108086984561963,71000,0.09643307366666666,0.006013642562574433,0.09836412666666666,0.006198443260589264,3.0
0.0108086984561963,72000,0.11407665133333333,0.007742169219365362,0.11605662666666666,0.005534384237517103,3.0
0.0108086984561963,73000,0.10436717499999999,0.012109248645667838,0.11016491833333332,0.012541223906416368,3.0
0.0108086984561963,74000,0.11384093133333334,0.007418878785560195,0.10775404,0.01053217225283243,3.0
0.0108086984561963,75000,0.10694747866666666,0.006842416070620703,0.10673375833333333,0.006472296706676293,3.0
0.0108086984561963,76000,0.10354574799999999,0.00732975852773455,0.10816349833333333,0.007417605327451449,3.0
0.0108086984561963,77000,0.10218002666666666,0.003911645881409059,0.10119518166666668,0.008673454013377224,3.0
0.0108086984561963,78000,0.11216557999999999,0.009103207369890754,0.11460203133333334,0.007767050842349053,3.0
0.0108086984561963,79000,0.11408780533333333,0.004367698367428218,0.10788493333333334,0.006845687386075834,3.0
0.0108086984561963,80000,0.11293360000000001,0.005168221037368661,0.10553617,0.007604688233256731,3.0
0.0108086984561963,81000,0.11217153166666666,0.008541127328918749,0.11012529133333333,0.009323016413609301,3.0
0.0108086984561963,82000,0.11356933333333334,0.00759315800611826,0.12388722166666667,0.00942630055434542,3.0
0.0108086984561963,83000,0.11134509166666667,0.005843073232060287,0.114703078,0.006960120173644798,3.0
0.0108086984561963,84000,0.11353592666666668,0.013771344692732237,0.11131519,0.014176698640153614,3.0
0.0108086984561963,85000,0.10888825666666667,0.011666117686554704,0.107749598,0.007028686140684049,3.0
0.0108086984561963,86000,0.11200965200000002,0.002976530283020368,0.11051511666666668,0.0017657016717095172,3.0
0.0108086984561963,87000,0.118562778,0.012531868105371097,0.120367255,0.004888682599629985,3.0
0.0108086984561963,88000,0.10478763866666667,0.003938657512930235,0.09808015333333332,0.0029882462122864713,3.0
0.0108086984561963,89000,0.11290205166666667,0.009681515572984226,0.10633891333333334,0.006293682816010386,3.0
0.0108086984561963,90000,0.10199815666666667,0.005282683505752019,0.10678419166666668,0.0020106080383023705,3.0
0.0108086984561963,91000,0.11909561333333334,0.013068968725820628,0.10359837999999999,0.00787620207814708,3.0
0.0108086984561963,92000,0.10569401,0.005017074339297088,0.10310731666666666,0.006435793977170012,3.0
0.0108086984561963,93000,0.11385686,0.008677253762650557,0.10141013866666666,0.007160804391154332,3.0
0.0108086984561963,94000,0.10179894333333334,0.008306407320903732,0.11955051499999998,0.005970317028467443,3.0
0.0108086984561963,95000,0.11255693466666666,0.001974072108085665,0.10069910833333333,0.0030098605385747426,3.0
0.0108086984561963,96000,0.09308895,0.006102062224890314,0.0956965,0.0019293756265002754,3.0
0.0108086984561963,97000,0.11109437733333334,0.008436768739730973,0.10464864666666666,0.00751243095606727,3.0
0.0108086984561963,98000,0.126499262,0.011982308467418008,0.1279064666666667,0.014899014978215093,3.0
0.0108086984561963,99000,0.10658597866666665,0.009471984159311173,0.11052398166666666,0.005765775348079341,3.0


==> data/dim100/variance_plot_dim100_sigmat0.0355.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
0.0355353094250793,0,0.20756753333333333,0.017237537752035365,0.20570149999999998,0.018696928625531878,3.0
0.0355353094250793,1000,0.37678067000000004,0.009786069507398428,0.3883082666666667,0.02168656079229125,3.0
0.0355353094250793,2000,0.32924661000000005,0.04167690445092381,0.32410931000000004,0.0505560878224199,3.0
0.0355353094250793,3000,0.30761760666666665,0.035808956710412246,0.29424327666666666,0.04771201675097737,3.0
0.0355353094250793,4000,0.25156062333333334,0.03640693621042669,0.25747850333333333,0.046632689391435965,3.0
0.0355353094250793,5000,0.27322591,0.047198188123751456,0.2368751,0.04059103901695094,3.0
0.0355353094250793,6000,0.2662714366666667,0.05098092826337523,0.25760685666666666,0.034809653780402336,3.0
0.0355353094250793,7000,0.21512217999999997,0.013866159379107101,0.21653451,0.030858086149264573,3.0
0.0355353094250793,8000,0.19843846,0.020426670461896952,0.19967318666666667,0.027835474924949234,3.0
0.0355353094250793,9000,0.18372268,0.001224640431732243,0.18556714666666665,0.006356271399786546,3.0
0.0355353094250793,10000,0.18601872666666666,0.009781727545507716,0.16376224333333333,0.007775100511719735,3.0
0.0355353094250793,11000,0.17630543666666668,0.005211900142255642,0.19258547,0.012742986815032806,3.0
0.0355353094250793,12000,0.18013692,0.009270658706321792,0.1808365133333333,0.007520191233032433,3.0
0.0355353094250793,13000,0.16987205000000002,0.004463765352080387,0.16821711333333333,0.0084594645055136,3.0
0.0355353094250793,14000,0.15933232333333333,0.0112566697247844,0.15798125333333332,0.013240422714561566,3.0
0.0355353094250793,15000,0.14346713666666666,0.0007654911300451378,0.14338414666666666,0.003815050043923988,3.0
0.0355353094250793,16000,0.15848848666666668,0.011441312923475071,0.15979358000000002,0.007548363372714207,3.0
0.0355353094250793,17000,0.19553965666666664,0.010565669338024816,0.1888171,0.0047514809566737495,3.0
0.0355353094250793,18000,0.16705628333333333,0.0020810023270716894,0.16880184333333334,0.00812406199492252,3.0
0.0355353094250793,19000,0.15202833000000002,0.013653814202289161,0.15297815666666667,0.020787014033561382,3.0
0.0355353094250793,20000,0.13922898666666664,0.01877906684050828,0.13438045666666665,0.008323738437075281,3.0
0.0355353094250793,21000,0.1335496,0.005229563861368682,0.14559393333333334,0.005242603400583639,3.0
0.0355353094250793,22000,0.13451497,0.003264623634923326,0.14066734,0.004043192207060325,3.0
0.0355353094250793,23000,0.15490987,0.014816163938558235,0.14883954000000002,0.00956171651761336,3.0
0.0355353094250793,24000,0.16357961,0.013679581740039913,0.16107491,0.01647840811857849,3.0
0.0355353094250793,25000,0.14079943333333333,0.005790726437135885,0.14222578,0.0018973618845474155,3.0
0.0355353094250793,26000,0.13519902833333333,0.00667101073704373,0.14643792333333336,0.013314277544195851,3.0
0.0355353094250793,27000,0.14194964000000002,0.02021718321302286,0.14589265166666668,0.019468329403006128,3.0
0.0355353094250793,28000,0.14106650333333334,0.021349926992341478,0.13501146833333333,0.02403771456180169,3.0
0.0355353094250793,29000,0.1597878266666667,0.011757063944553123,0.15178840000000002,0.004707699954121269,3.0
0.0355353094250793,30000,0.13708954,0.009482951823911864,0.14547325666666666,0.008139298439465021,3.0
0.0355353094250793,31000,0.14576763333333334,0.006970766416620043,0.14609493333333334,0.009127386435939798,3.0
0.0355353094250793,32000,0.12328279999999998,0.007668653822544952,0.12586710666666667,0.007632034132742362,3.0
0.0355353094250793,33000,0.14496970333333334,0.007731445911911377,0.14026481,0.006338221327488752,3.0
0.0355353094250793,34000,0.12751294333333332,0.008389554347544992,0.11815645166666666,0.005022161357697777,3.0
0.0355353094250793,35000,0.14544787133333334,0.014765468847358982,0.13076928333333335,0.01322271164702653,3.0
0.0355353094250793,36000,0.14292580666666665,0.003673448353256709,0.14374816666666668,0.008557932189367425,3.0
0.0355353094250793,37000,0.13265298333333334,0.007416818774861934,0.11987918133333335,0.005896029734895206,3.0
0.0355353094250793,38000,0.14850894666666667,0.004613437359302837,0.14855241,0.00946509428415974,3.0
0.0355353094250793,39000,0.15209272000000001,0.0022132914053583975,0.14723655333333333,0.004569370597858946,3.0
0.0355353094250793,40000,0.16504507333333332,0.004311983054366563,0.17390239666666665,0.017676702651065267,3.0
0.0355353094250793,41000,0.13983280666666667,0.010906320918270795,0.14769591,0.007429048456958223,3.0
0.0355353094250793,42000,0.14347561666666667,0.005723327407666318,0.13688125666666667,0.0021134687361959665,3.0
0.0355353094250793,43000,0.13480247833333334,0.006906761539252873,0.14589985000000003,0.0053402467605377,3.0
0.0355353094250793,44000,0.14208302,0.009737867694500683,0.15298802666666667,0.00519731753835358,3.0
0.0355353094250793,45000,0.139195765,0.012417792752983855,0.13479145666666667,0.015328252475321878,3.0
0.0355353094250793,46000,0.1367320233333333,0.008201218173845342,0.13153263666666667,0.013760678488713575,3.0
0.0355353094250793,47000,0.13918773333333334,0.008734828699456246,0.13972069,0.015090517338912982,3.0
0.0355353094250793,48000,0.134865865,0.0075884577275573545,0.12985387,0.009481639640468312,3.0
0.0355353094250793,49000,0.13901773333333334,0.008896883894964448,0.13899176666666668,0.00573289836546441,3.0
0.0355353094250793,50000,0.15155080666666668,0.012561653298413565,0.14525654,0.012290228407406971,3.0
0.0355353094250793,51000,0.15326142333333334,0.007753438615655921,0.15038043333333334,0.009783382394368753,3.0
0.0355353094250793,52000,0.13933012,0.009849681980680052,0.13585507666666666,0.002164348596586152,3.0
0.0355353094250793,53000,0.14119158666666665,0.007252661937891804,0.13038688333333334,0.014395717392465876,3.0
0.0355353094250793,54000,0.13418739333333332,0.0076992699624928345,0.13743022333333332,0.005819859979920285,3.0
0.0355353094250793,55000,0.14453269533333332,0.011809537683325646,0.14392383333333333,0.013852396381233503,3.0
0.0355353094250793,56000,0.14493169333333333,0.0037574473851376545,0.14174148333333333,0.00023985927779522008,3.0
0.0355353094250793,57000,0.13281446666666666,0.004222861152845442,0.13355744,0.006299311896464035,3.0
0.0355353094250793,58000,0.127586388,0.006354031942242971,0.12924394833333333,0.009633430848338483,3.0
0.0355353094250793,59000,0.12952395666666666,0.004088849494052223,0.13763451499999999,0.010839080344858988,3.0
0.0355353094250793,60000,0.15018942,0.011550388122934808,0.15375454333333333,0.010586364880735869,3.0
0.0355353094250793,61000,0.13370878166666667,0.008135804071885133,0.13796476666666666,0.009213924177425403,3.0
0.0355353094250793,62000,0.1459965666666667,0.010807911441723814,0.15321352,0.0045739504615849675,3.0
0.0355353094250793,63000,0.13096551833333334,0.004678665390046549,0.13728031666666665,0.007221988488323547,3.0
0.0355353094250793,64000,0.12883193,0.004643029500620615,0.14767187666666667,0.004005869451585314,3.0
0.0355353094250793,65000,0.13650444666666667,0.003935325229094092,0.12978099666666668,0.010861238053466914,3.0
0.0355353094250793,66000,0.17223989333333334,0.015978639171106257,0.15932097999999997,0.02421042974142411,3.0
0.0355353094250793,67000,0.13482953333333333,0.01353917768180221,0.13482401333333335,0.004563025573901357,3.0
0.0355353094250793,68000,0.14107841333333335,0.014743680892375934,0.14388554666666667,0.012637703399474046,3.0
0.0355353094250793,69000,0.12991871833333335,0.01279249213426777,0.13837581000000002,0.01752015789087625,3.0
0.0355353094250793,70000,0.13589073999999998,0.01340358269147097,0.12717103333333335,0.006856682969136349,3.0
0.0355353094250793,71000,0.11260286333333332,0.009388755287472588,0.12589287000000002,0.009372516820525492,3.0
0.0355353094250793,72000,0.14623643,0.009035181859250717,0.14711804666666664,0.013249295925125396,3.0
0.0355353094250793,73000,0.13777078,0.02089542249117336,0.14418997666666666,0.018917281444573667,3.0
0.0355353094250793,74000,0.12656744666666667,0.006156175589125478,0.12914160666666666,0.015139987916122801,3.0
0.0355353094250793,75000,0.13035710999999997,0.012679206331324527,0.14195732000000003,0.012507120309465061,3.0
0.0355353094250793,76000,0.14256992,0.011491301517105592,0.14027716,0.007747388695311045,3.0
0.0355353094250793,77000,0.13082838133333333,0.018824702553873064,0.12380695333333332,0.01183262686691665,3.0
0.0355353094250793,78000,0.14103379833333332,0.014325111011581591,0.1397771,0.008463519909023278,3.0
0.0355353094250793,79000,0.14848124333333335,0.007007066043084252,0.14703422333333335,0.006190705469649195,3.0
0.0355353094250793,80000,0.13103553666666667,0.010435678290014398,0.14450230666666666,0.011274618136851072,3.0
0.0355353094250793,81000,0.1340767,0.002535215065689689,0.14012862333333334,0.004432614022862554,3.0
0.0355353094250793,82000,0.14810946,0.008842425968296255,0.14479415333333331,0.009284134882923185,3.0
0.0355353094250793,83000,0.13325204,0.009225499497897117,0.12861156166666668,0.008345749568765697,3.0
0.0355353094250793,84000,0.15618426333333332,0.013584488851354616,0.15741959333333333,0.009495018346312502,3.0
0.0355353094250793,85000,0.12811639666666666,0.011767108936864843,0.13903838999999998,0.01022030227107953,3.0
0.0355353094250793,86000,0.15085102333333333,0.008593693964561713,0.15210110333333335,0.0051789992671504035,3.0
0.0355353094250793,87000,0.15561180666666666,0.009506277903100551,0.14764917666666666,0.010235844899838233,3.0
0.0355353094250793,88000,0.14013999333333335,0.006212049402868416,0.12699252333333333,0.005967154204376748,3.0
0.0355353094250793,89000,0.12647025666666667,0.007161234076482754,0.12403468,0.014514150538956803,3.0
0.0355353094250793,90000,0.13342377333333333,0.00905081819276455,0.13397151666666668,0.008409605633023337,3.0
0.0355353094250793,91000,0.14344619666666666,0.010961433465346178,0.14547855333333334,0.012085556725029728,3.0
0.0355353094250793,92000,0.13589893666666666,0.007882944068477492,0.12726234666666666,0.0007114349257037572,3.0
0.0355353094250793,93000,0.13951014,0.005633247044044253,0.1304687516666667,0.0164666058881757,3.0
0.0355353094250793,94000,0.13101067666666666,0.006920003375616552,0.15022915666666667,0.009049877106709492,3.0
0.0355353094250793,95000,0.14192950333333332,0.001795842368048432,0.13995816666666666,0.010514191332106545,3.0
0.0355353094250793,96000,0.12876243666666667,0.012687513791922008,0.124346252,0.009114699336327959,3.0
0.0355353094250793,97000,0.14125485000000002,0.009813348138693539,0.14352425666666668,0.015389295902503507,3.0
0.0355353094250793,98000,0.14437027133333333,0.010482533240436132,0.14856068333333333,0.018578031730051795,3.0
0.0355353094250793,99000,0.12345014333333333,0.010901350502820489,0.12415888000000001,0.01671098911895104,3.0


==> data/dim100/variance_plot_dim100_sigmat0.1168.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
0.116827962316982,0,0.19844972333333333,0.016078693028846517,0.19342510999999998,0.013640390291609454,3.0
0.116827962316982,1000,0.37908901,0.023401453743950036,0.37919325333333337,0.027495942487053338,3.0
0.116827962316982,2000,0.38688411,0.040601966106447354,0.3645917166666666,0.031294180876118884,3.0
0.116827962316982,3000,0.34919082999999995,0.018876008767947573,0.34949733,0.017936136875456213,3.0
0.116827962316982,4000,0.30645099666666664,0.02585999628484526,0.3161193133333333,0.043668524068297875,3.0
0.116827962316982,5000,0.3235106966666667,0.03292116347652693,0.31427105333333333,0.0369677286020773,3.0
0.116827962316982,6000,0.30694683666666667,0.03424164715616561,0.29490109,0.03038710950922611,3.0
0.116827962316982,7000,0.2502328166666667,0.030814171125152973,0.26793667666666665,0.052351297161277156,3.0
0.116827962316982,8000,0.25857535666666664,0.03392458537010799,0.28288620999999997,0.04102098335459103,3.0
0.116827962316982,9000,0.2541127966666667,0.01939403541428165,0.26001231333333336,0.006616596051687835,3.0
0.116827962316982,10000,0.22399670666666668,0.011278886495696777,0.22598391333333334,0.005710787613415894,3.0
0.116827962316982,11000,0.24028329,0.011245642897470709,0.2514127,0.013511615468922778,3.0
0.116827962316982,12000,0.30064247666666666,0.005150732628000055,0.28179884,0.0036310386486146555,3.0
0.116827962316982,13000,0.2502440666666667,0.014083595177267224,0.23869340333333333,0.0011555654269134995,3.0
0.116827962316982,14000,0.23938175000000003,0.02010820011465058,0.23303204666666666,0.021103706859728327,3.0
0.116827962316982,15000,0.2038990066666667,0.01828442652316659,0.19573708,0.0034086231492104434,3.0
0.116827962316982,16000,0.23672938333333335,0.01111301176631,0.24846969,0.016961035812256078,3.0
0.116827962316982,17000,0.27623229333333327,0.006165290153929856,0.24640826333333332,0.007636474294564507,3.0
0.116827962316982,18000,0.21561147333333333,0.0037740834710665535,0.21587956,0.010287113151415868,3.0
0.116827962316982,19000,0.22703156333333332,0.00968455526418626,0.22702211000000003,0.023046223986398152,3.0
0.116827962316982,20000,0.24111111666666663,0.012524578107404559,0.22280323666666665,0.010395905966269178,3.0
0.116827962316982,21000,0.20919703666666667,0.012451413140312404,0.20823182333333334,0.028791377042847583,3.0
0.116827962316982,22000,0.22650613333333333,0.020518051359615305,0.20532144333333333,0.015398558170117023,3.0
0.116827962316982,23000,0.24838323666666665,0.020794164018762842,0.22194080666666668,0.012192454283642445,3.0
0.116827962316982,24000,0.24594759666666666,0.0028461332551512376,0.23713305333333334,0.017237421181615618,3.0
0.116827962316982,25000,0.23465690666666664,0.006372151827915838,0.21544920333333337,0.007638448471573127,3.0
0.116827962316982,26000,0.2179010766666667,0.017845303442325603,0.2190644833333333,0.015321818859415632,3.0
0.116827962316982,27000,0.21506938666666664,0.018023340259283545,0.21008823666666668,0.02077103636235992,3.0
0.116827962316982,28000,0.20639934666666668,0.0068116089056021005,0.22142077000000002,0.0111347889006348,3.0
0.116827962316982,29000,0.23028813333333334,0.0168792753110329,0.22312153,0.01080314363699752,3.0
0.116827962316982,30000,0.21384538666666666,0.008078342690817081,0.21081253666666666,0.013655876567200333,3.0
0.116827962316982,31000,0.23104753666666666,0.008481333712638855,0.21863113999999997,0.01901272328033082,3.0
0.116827962316982,32000,0.22319759333333336,0.01204417416272882,0.2277821133333333,0.0071476966129640565,3.0
0.116827962316982,33000,0.22696807666666666,0.016632845284186282,0.20684280333333335,0.012868041425931053,3.0
0.116827962316982,34000,0.21386574666666666,0.026811978048263768,0.21382632999999998,0.022190831833994715,3.0
0.116827962316982,35000,0.21250578666666667,0.01664774399888198,0.20350375666666665,0.010450722367416093,3.0
0.116827962316982,36000,0.21175402000000002,0.004963060585287406,0.20210438,0.007743901699481554,3.0
0.116827962316982,37000,0.20035853999999997,0.0037665113160102607,0.20661651333333333,0.016186563889743384,3.0
0.116827962316982,38000,0.22108471,0.005557224048257664,0.2200953,0.00583193627574067,3.0
0.116827962316982,39000,0.23426695666666664,0.016577139573786877,0.22396252000000003,0.017605073708462576,3.0
0.116827962316982,40000,0.2377583533333333,0.012834435741216321,0.21765807333333334,0.014552653348788702,3.0
0.116827962316982,41000,0.20744721666666666,0.01899956009482003,0.21053482666666667,0.019784390729916626,3.0
0.116827962316982,42000,0.20509144333333332,0.015468424534856305,0.19838163666666664,0.0092211378107591,3.0
0.116827962316982,43000,0.19491817666666666,0.009468854713810133,0.1827466666666667,0.004886011178743977,3.0
0.116827962316982,44000,0.21942507666666666,0.020326518790815547,0.20439469666666665,0.02684082519323523,3.0
0.116827962316982,45000,0.22047405333333334,0.008475905924915116,0.19845577666666667,0.0026932761481470425,3.0
0.116827962316982,46000,0.20726047666666667,0.013328683474004894,0.19372418666666666,0.011952023800275186,3.0
0.116827962316982,47000,0.22908682333333333,0.014870028261937203,0.20166701666666667,0.0021875226559461697,3.0
0.116827962316982,48000,0.20868679999999998,0.011976473232512984,0.18587888,0.011450497218624761,3.0
0.116827962316982,49000,0.21794809,0.0047975635734957564,0.21022112999999998,0.006378447565724756,3.0
0.116827962316982,50000,0.22204993333333334,0.017550961314527613,0.21036214333333333,0.018210465415108915,3.0
0.116827962316982,51000,0.21150239666666668,0.006372975070986169,0.20531852000000003,0.0012506765854661767,3.0
0.116827962316982,52000,0.20040411000000002,0.010658786682405899,0.2021773,0.005166957756091429,3.0
0.116827962316982,53000,0.22099846999999997,0.03048220395405982,0.21550285333333333,0.033495195007887495,3.0
0.116827962316982,54000,0.21230668666666666,0.005373749817127496,0.19944595,0.005805193283959913,3.0
0.116827962316982,55000,0.22629504333333336,0.01180968882894653,0.19401933666666668,0.007945694128961369,3.0
0.116827962316982,56000,0.23983420999999996,0.01925903988940519,0.2376097533333333,0.01739210073940114,3.0
0.116827962316982,57000,0.2068223433333333,0.011912719739463831,0.18284713333333333,0.012275035583874194,3.0
0.116827962316982,58000,0.20802676,0.010486696606601148,0.19128353333333337,0.0035824163259329735,3.0
0.116827962316982,59000,0.21334276,0.008927041274024302,0.21362362666666665,0.006133104289689774,3.0
0.116827962316982,60000,0.22450097000000002,0.009719578178873473,0.22171428333333332,0.014265901638562652,3.0
0.116827962316982,61000,0.21495322333333333,0.019562984526501688,0.18838518999999998,0.014635036500481754,3.0
0.116827962316982,62000,0.22843805333333334,0.01501375478157872,0.20574119999999999,0.011046989342350258,3.0
0.116827962316982,63000,0.22564677,0.00974913905974779,0.23431012666666665,0.009925527591257362,3.0
0.116827962316982,64000,0.21792486333333336,0.010476156572945915,0.20649328666666666,0.010748214314908829,3.0
0.116827962316982,65000,0.22320579666666665,0.010472738116010754,0.18687136333333335,0.01639113319898935,3.0
0.116827962316982,66000,0.22406119,0.024642796251807556,0.23153232999999998,0.02173593921313961,3.0
0.116827962316982,67000,0.21799753000000002,0.018299694467373864,0.19941134000000002,0.011068060263051223,3.0
0.116827962316982,68000,0.22692812333333334,0.00481364380866281,0.22551560333333334,0.01111236442090871,3.0
0.116827962316982,69000,0.22053054333333333,0.012067182686899668,0.20203535333333333,0.007153581867058711,3.0
0.116827962316982,70000,0.20051376333333334,0.00432598730358105,0.19223544,0.011165616799068172,3.0
0.116827962316982,71000,0.18476484666666668,0.0040945971159823645,0.18407982,0.008213982336299087,3.0
0.116827962316982,72000,0.21915486000000003,0.013288697951271723,0.22724197,0.017394801178439303,3.0
0.116827962316982,73000,0.22035929666666668,0.016935798773997777,0.21516394333333333,0.017489090060945935,3.0
0.116827962316982,74000,0.21879985999999998,0.012319814898903039,0.21046327666666667,0.006351252719483331,3.0
0.116827962316982,75000,0.20080707,0.031303589475148594,0.18043361333333333,0.02210496283146113,3.0
0.116827962316982,76000,0.21436953333333333,0.014519973588333806,0.2271865833333333,0.013041279041750894,3.0
0.116827962316982,77000,0.19884906666666669,0.014309305934552215,0.19240662,0.013003682948153569,3.0
0.116827962316982,78000,0.22059004000000001,0.012785362694586863,0.22404308333333334,0.014689542381960406,3.0
0.116827962316982,79000,0.21838709666666667,0.003983092312932807,0.20765123666666666,0.00924527413918473,3.0
0.116827962316982,80000,0.25825973666666663,0.032776873324823784,0.2508199233333333,0.02455836067991669,3.0
0.116827962316982,81000,0.24763923333333335,0.005579603047318378,0.22874893666666665,0.011281060668073037,3.0
0.116827962316982,82000,0.21322568,0.01353696823401139,0.2030639,0.0036475110821673046,3.0
0.116827962316982,83000,0.19729982000000001,0.01318423324157053,0.20114782666666667,0.018696218049827025,3.0
0.116827962316982,84000,0.22433776000000002,0.017999382673995604,0.22164550000000002,0.023707870176257927,3.0
0.116827962316982,85000,0.20654587666666668,0.016515483911881335,0.20866976,0.006916608365191234,3.0
0.116827962316982,86000,0.22377884000000003,0.01140804575780766,0.2106633033333333,0.022117351796399086,3.0
0.116827962316982,87000,0.21952416,0.020276949313657457,0.21294678,0.01512019366593233,3.0
0.116827962316982,88000,0.23927042666666665,0.01515184211914549,0.22957549666666666,0.005627944246218547,3.0
0.116827962316982,89000,0.20979079666666667,0.021507705920957985,0.23034413666666667,0.02236782774584763,3.0
0.116827962316982,90000,0.2103249833333333,0.010258064056159807,0.19781190999999998,0.008871476204151893,3.0
0.116827962316982,91000,0.22580825000000002,0.007472247535790913,0.20377776,0.00882575931986213,3.0
0.116827962316982,92000,0.24615299666666665,0.028537275246214574,0.21290204999999998,0.016880546035964006,3.0
0.116827962316982,93000,0.21143552666666668,0.013098793955470771,0.19922135333333335,0.0054110800796185275,3.0
0.116827962316982,94000,0.22280415666666667,0.01083322446255705,0.21304629666666666,0.01039740584022819,3.0
0.116827962316982,95000,0.20318354333333333,0.014313336148064081,0.20408950666666667,0.012261141720967277,3.0
0.116827962316982,96000,0.20123932,0.01179371698755316,0.20038116333333333,0.0031951674925807068,3.0
0.116827962316982,97000,0.25654867333333337,0.014131474376158033,0.23518939000000003,0.02212483724154599,3.0
0.116827962316982,98000,0.22365266333333333,0.007319174009304455,0.20241932333333335,0.01125971471256463,3.0
0.116827962316982,99000,0.2253640733333333,0.011442887479504945,0.20561165999999997,0.004052445780945134,3.0


==> data/dim100/variance_plot_dim100_sigmat0.4280.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
0.427979731978361,0,0.19533836000000002,0.017020570069700956,0.16524602333333335,0.0069840875835342885,3.0
0.427979731978361,1000,0.50444367,0.030643720019887168,0.37300680333333336,0.026603801871355606,3.0
0.427979731978361,2000,0.43632752666666663,0.014699640748043636,0.38272072,0.0075790685428553765,3.0
0.427979731978361,3000,0.38332545,0.029050172467058332,0.31748730666666664,0.02576379046585623,3.0
0.427979731978361,4000,0.39821649000000003,0.019387923137856547,0.32457651000000004,0.024655330106231263,3.0
0.427979731978361,5000,0.37142570666666663,0.002752155476042572,0.32988244333333333,0.010485579537520941,3.0
0.427979731978361,6000,0.36205713,0.035521008201472824,0.31007859,0.023281182499143672,3.0
0.427979731978361,7000,0.37427699999999997,0.02654310601865011,0.3401379500000001,0.008337254031408255,3.0
0.427979731978361,8000,0.3719623266666667,0.029992301709472785,0.30368204,0.012236654140901153,3.0
0.427979731978361,9000,0.34503902000000003,0.006575782554573513,0.29360108,0.014210125975987455,3.0
0.427979731978361,10000,0.34272064666666663,0.024376924387883272,0.31472001666666666,0.03224609506289112,3.0
0.427979731978361,11000,0.32648948000000005,0.01962698258344449,0.2828138433333333,0.0062618986635213925,3.0
0.427979731978361,12000,0.31777688666666665,0.009200439709248194,0.2832846466666667,0.0030985437404547297,3.0
0.427979731978361,13000,0.30304427666666667,0.013972604479750532,0.28601198666666666,0.0061358117092941405,3.0
0.427979731978361,14000,0.32446621000000003,0.009473658817913672,0.2929584166666666,0.010566705913885591,3.0
0.427979731978361,15000,0.3144898866666666,0.029133918459500856,0.2698205533333333,0.020063717996703503,3.0
0.427979731978361,16000,0.2963214166666666,0.00914873043861338,0.26449622,0.019328967075582,3.0
0.427979731978361,17000,0.31967367999999996,0.009490458422069676,0.2546482233333333,0.0061355439348366745,3.0
0.427979731978361,18000,0.28982655333333335,0.0068580144413800965,0.2545514566666666,0.023154624196209225,3.0
0.427979731978361,19000,0.3202080333333333,0.005325077482182242,0.26649693333333335,0.009632182958459865,3.0
0.427979731978361,20000,0.30328795000000003,0.013583500476226062,0.26249796666666664,0.012145632014362653,3.0
0.427979731978361,21000,0.29498937666666664,0.005079912397149307,0.25978460666666664,0.0142127683077123,3.0
0.427979731978361,22000,0.3122627533333333,0.029012189894259573,0.24384796333333333,0.01637593019142458,3.0
0.427979731978361,23000,0.2864442166666667,0.014385310464913321,0.25529489333333333,0.0213359320875445,3.0
0.427979731978361,24000,0.28596861,0.006916121158657749,0.25825761333333336,0.003540893380044718,3.0
0.427979731978361,25000,0.3166185066666667,0.018258949507867217,0.26155611666666667,0.021938100430175002,3.0
0.427979731978361,26000,0.3045496966666667,0.017335299218888933,0.25681933,0.01443425974102009,3.0
0.427979731978361,27000,0.3017116766666666,0.006181176158106523,0.25910457000000003,0.009679729881050399,3.0
0.427979731978361,28000,0.3148417866666667,0.026135362906369683,0.26957048,0.01726763351371963,3.0
0.427979731978361,29000,0.26804570666666666,0.01692332239899161,0.25688041333333334,0.009825059124256933,3.0
0.427979731978361,30000,0.26995885000000003,0.005479890631965197,0.23988690666666668,0.015554593574343589,3.0
0.427979731978361,31000,0.2906033,0.01277436233871708,0.25903408999999994,0.008255160298045893,3.0
0.427979731978361,32000,0.28887284333333335,0.008513800152490333,0.24509240333333335,0.014906705750728793,3.0
0.427979731978361,33000,0.2931881533333333,0.010648628754046758,0.25224780666666663,0.014111186700469626,3.0
0.427979731978361,34000,0.29147886,0.005133036467865123,0.26252655,0.002617099241074619,3.0
0.427979731978361,35000,0.28540139000000003,0.023559909149855264,0.24189214666666667,0.010081903403326726,3.0
0.427979731978361,36000,0.28180618333333335,0.011585172286490943,0.2496161,0.0048760060898888746,3.0
0.427979731978361,37000,0.2835321066666667,0.013404444742031568,0.2529592033333334,0.012616542990027459,3.0
0.427979731978361,38000,0.2848926733333333,0.007758046704614354,0.25174155000000004,0.016470223596497812,3.0
0.427979731978361,39000,0.29393909,0.014822345087685457,0.2482070633333333,0.015775867406318565,3.0
0.427979731978361,40000,0.2875332366666667,0.014033231527207524,0.24496875333333334,0.011687577775777344,3.0
0.427979731978361,41000,0.29281775000000004,0.03000014762926843,0.24783132333333335,0.0031806156234096884,3.0
0.427979731978361,42000,0.27449217,0.004549321961578458,0.24115027666666666,0.006455214548978556,3.0
0.427979731978361,43000,0.25652573666666667,0.012622988676506495,0.22825808333333333,0.004522804780989827,3.0
0.427979731978361,44000,0.29233474666666664,0.01717179665694626,0.24703302333333332,0.02489663935837682,3.0
0.427979731978361,45000,0.28060631999999996,0.017328698970800825,0.23794310333333332,0.022622852551524325,3.0
0.427979731978361,46000,0.2957241566666666,0.0194778814693867,0.2505520766666666,0.012918003860329102,3.0
0.427979731978361,47000,0.26643288666666665,0.011496791530504407,0.25433259999999996,0.005476528384892508,3.0
0.427979731978361,48000,0.2777149566666666,0.0026009603445287404,0.23317839666666665,0.01604553810848397,3.0
0.427979731978361,49000,0.27938072999999997,0.023281651547607907,0.25706414,0.013376190963010858,3.0
0.427979731978361,50000,0.32012927333333335,0.018957369144817483,0.25229462,0.006774832188433403,3.0
0.427979731978361,51000,0.27463423,0.007106753175248186,0.24866604666666667,0.011976408255729728,3.0
0.427979731978361,52000,0.3128896566666667,0.00414238515244672,0.25119130666666667,0.009757714452876654,3.0
0.427979731978361,53000,0.2777601766666667,0.008231725553989943,0.24263337,0.02407842367837715,3.0
0.427979731978361,54000,0.27343274,0.016745876847849252,0.24817471000000002,0.025162080455669804,3.0
0.427979731978361,55000,0.27577638666666665,0.01509534382898839,0.23309968,0.005593614047807856,3.0
0.427979731978361,56000,0.2873938166666667,0.0027061874830736354,0.24009211,0.007569962832817178,3.0
0.427979731978361,57000,0.29146653333333333,0.004323665729992441,0.24435627666666668,0.0132086557414754,3.0
0.427979731978361,58000,0.29241927333333334,0.015980990608871662,0.26123143,0.010805072844161361,3.0
0.427979731978361,59000,0.29480544999999997,0.00964528270403897,0.2585412366666667,0.01315762923265477,3.0
0.427979731978361,60000,0.28208943000000003,0.002330740393658924,0.24625649333333333,0.009743198917606291,3.0
0.427979731978361,61000,0.28892940333333333,0.00827463952960355,0.2539919466666667,0.007135637668539356,3.0
0.427979731978361,62000,0.2693312233333333,0.013553486031788194,0.23704870333333336,0.008450510768417765,3.0
0.427979731978361,63000,0.2958479666666667,0.010937252116379349,0.25917372,0.012170708946104985,3.0
0.427979731978361,64000,0.28807984000000003,0.011052752788307234,0.25206517,0.011746615986327019,3.0
0.427979731978361,65000,0.29993218666666666,0.011041577806058526,0.24587579333333331,0.00847068430196234,3.0
0.427979731978361,66000,0.2673929666666666,0.015191099003914911,0.24608751999999998,0.011129933141164871,3.0
0.427979731978361,67000,0.28218144333333334,0.018976022954047673,0.24464615666666667,0.018159364120875612,3.0
0.427979731978361,68000,0.2843582433333333,0.015956734098257017,0.25711452999999995,0.004668604395491229,3.0
0.427979731978361,69000,0.28370841333333335,0.02765553801756249,0.25349147666666666,0.0050659856085344115,3.0
0.427979731978361,70000,0.30192459,0.01523742400609216,0.23258606333333334,0.0028606195636163216,3.0
0.427979731978361,71000,0.28834416999999996,0.011386200750992401,0.23767888666666667,0.00666711037667077,3.0
0.427979731978361,72000,0.2972272833333333,0.0040766418093096035,0.25190952666666666,0.008720350405699177,3.0
0.427979731978361,73000,0.29547202333333333,0.012413304574396966,0.2539343033333334,0.012867731504654497,3.0
0.427979731978361,74000,0.3029294433333333,0.011303276422265557,0.25974064999999996,0.010510573748803325,3.0
0.427979731978361,75000,0.29262249333333334,0.011109079412212532,0.24586984999999997,0.004518836910824881,3.0
0.427979731978361,76000,0.28981287666666666,0.005542264022480157,0.25782806666666663,0.010929212631379774,3.0
0.427979731978361,77000,0.3251483666666667,0.016886852061132576,0.25943981666666666,0.014779477808403042,3.0
0.427979731978361,78000,0.28077013333333334,0.018807061704130653,0.25562631333333335,0.010979174591990559,3.0
0.427979731978361,79000,0.29257294333333334,0.010328153698776195,0.2638774566666667,0.012412132188006395,3.0
0.427979731978361,80000,0.29145767,0.013089554654465273,0.2593072433333333,0.015902978006671502,3.0
0.427979731978361,81000,0.27609645,0.010726369964523563,0.25044428999999996,0.003946507251764948,3.0
0.427979731978361,82000,0.2923778866666667,0.010510155620059943,0.25829058666666666,0.0056791689509450086,3.0
0.427979731978361,83000,0.28202481,0.007327567740282824,0.24955378000000003,0.016192453996653297,3.0
0.427979731978361,84000,0.28062418333333333,0.008179209641671454,0.23717444666666668,0.005743353201113827,3.0
0.427979731978361,85000,0.29679301666666663,0.016870804833704425,0.2535625133333334,0.012780634737229523,3.0
0.427979731978361,86000,0.28663252,0.005902866120160041,0.2560875166666667,0.006331484145017754,3.0
0.427979731978361,87000,0.27930755333333335,0.012832655518642443,0.24595182666666668,0.011305109627881149,3.0
0.427979731978361,88000,0.2937005366666667,0.005938158112392913,0.24830275,0.014545849380611415,3.0
0.427979731978361,89000,0.2862045266666667,0.015229277513741236,0.2417643766666667,0.005355978163113108,3.0
0.427979731978361,90000,0.2763415333333334,0.00871571684138742,0.24119350666666664,0.013196139595018346,3.0
0.427979731978361,91000,0.28521043,0.012644183215061123,0.25282823,0.012912352270637334,3.0
0.427979731978361,92000,0.2867608266666667,0.004735263551751305,0.2706279833333333,0.0022446352019896525,3.0
0.427979731978361,93000,0.29077631333333337,0.01322399433391482,0.24745250333333332,0.009450535733978853,3.0
0.427979731978361,94000,0.29986413333333334,0.011700841292239538,0.23429836666666667,0.006978010679943895,3.0
0.427979731978361,95000,0.28322886333333336,0.017486330859464994,0.25682809999999995,0.010537881287091514,3.0
0.427979731978361,96000,0.29622243666666664,0.013969792850304223,0.25588063333333333,0.004860591558186218,3.0
0.427979731978361,97000,0.30609641000000004,0.021761029739638546,0.27413611,0.02989588061797868,3.0
0.427979731978361,98000,0.27875616333333336,0.015675788897724124,0.22547067666666668,0.005340566111485231,3.0
0.427979731978361,99000,0.27430503333333334,0.013744878425509791,0.2571281033333333,0.0073811634474932955,3.0


==> data/dim100/variance_plot_dim100_sigmat1.4071.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
1.4070512065025698,0,0.30465760000000003,0.03678897724151399,0.18573480333333334,0.012828896770460993,3.0
1.4070512065025698,1000,0.66868032,0.06965744521942885,0.32692646333333336,0.02532841598294712,3.0
1.4070512065025698,2000,0.7296611866666667,0.017339081840614022,0.3834465933333333,0.024657681748372948,3.0
1.4070512065025698,3000,0.6081041933333333,0.043777668384498786,0.36028137333333327,0.03263384443943452,3.0
1.4070512065025698,4000,0.7508167866666667,0.06634704887749603,0.40235234000000003,0.031201443378542606,3.0
1.4070512065025698,5000,0.7275991666666667,0.05602113242438945,0.42141788333333335,0.013013539971317468,3.0
1.4070512065025698,6000,0.6648434766666665,0.04485887514986538,0.4229443466666667,0.028900349342949896,3.0
1.4070512065025698,7000,0.6687638866666666,0.018399289384543577,0.4065191566666666,0.0203575233016137,3.0
1.4070512065025698,8000,0.6239395533333334,0.0608127144672352,0.3801390466666667,0.010689327453426515,3.0
1.4070512065025698,9000,0.5742837666666668,0.023146521478711327,0.39039544666666665,0.01491997112086719,3.0
1.4070512065025698,10000,0.5870445833333333,0.021191023752883648,0.37564145666666665,0.011508800601041999,3.0
1.4070512065025698,11000,0.6485733699999999,0.033945976263570606,0.41291663,0.025374607337309358,3.0
1.4070512065025698,12000,0.5545637166666667,0.030041912889305352,0.40367457333333334,0.011361837685693483,3.0
1.4070512065025698,13000,0.6130891266666666,0.03507934013257014,0.39530611,0.011464070198367603,3.0
1.4070512065025698,14000,0.6213855466666667,0.05930749372238028,0.40657666333333337,0.028049165142968957,3.0
1.4070512065025698,15000,0.6084827666666667,0.030842698507228226,0.4230589466666666,0.021439450091932807,3.0
1.4070512065025698,16000,0.5641383833333333,0.01395183113418969,0.38779775,0.010889722699905324,3.0
1.4070512065025698,17000,0.5446898333333333,0.013184530759483924,0.40008233000000004,0.010706461874196972,3.0
1.4070512065025698,18000,0.5169484166666667,0.029288113743008645,0.3431464233333334,0.016319732838706174,3.0
1.4070512065025698,19000,0.5598302033333332,0.04834839435266019,0.38088669,0.022014215455460437,3.0
1.4070512065025698,20000,0.5982352999999999,0.0236523050024559,0.40932123,0.01803746313490065,3.0
1.4070512065025698,21000,0.5593821200000001,0.03269470043930718,0.39244855666666667,0.022670188702104153,3.0
1.4070512065025698,22000,0.5205509300000001,0.00825716713765884,0.37457605,0.012504258667695313,3.0
1.4070512065025698,23000,0.53765059,0.057075607634374796,0.4182840333333333,0.03225783172570518,3.0
1.4070512065025698,24000,0.51284254,0.018364059584060764,0.34981287666666666,0.0124776383438084,3.0
1.4070512065025698,25000,0.5976104366666667,0.04986092255207155,0.4009075933333333,0.00967740094339441,3.0
1.4070512065025698,26000,0.5505824133333332,0.013432171590755942,0.36582498999999996,0.010906549422298203,3.0
1.4070512065025698,27000,0.5729932833333333,0.013423886053857319,0.40075779333333333,0.017970352152180485,3.0
1.4070512065025698,28000,0.5578696533333333,0.035160907493609665,0.3647176433333333,0.010405088862690119,3.0
1.4070512065025698,29000,0.5341668666666667,0.002099618240167602,0.34928781666666664,0.01334830857444534,3.0
1.4070512065025698,30000,0.5032225333333332,0.014448040727417377,0.3697831166666667,0.01752878992334452,3.0
1.4070512065025698,31000,0.5361454600000001,0.03566875844791349,0.39418482999999993,0.007642098296024464,3.0
1.4070512065025698,32000,0.5613215666666667,0.06533002811626579,0.4292289166666667,0.027145384060033938,3.0
1.4070512065025698,33000,0.62493769,0.03978337304298158,0.37890049,0.001207708571234525,3.0
1.4070512065025698,34000,0.5339757866666667,0.024231941751075407,0.34757847000000003,0.009339484514438329,3.0
1.4070512065025698,35000,0.49374645999999994,0.022277010645275847,0.38436103,0.020029790129380623,3.0
1.4070512065025698,36000,0.47731211,0.005676164357357308,0.3498119833333333,0.01224218421410757,3.0
1.4070512065025698,37000,0.49991871,0.028309548059681784,0.36784290999999997,0.014167335480537625,3.0
1.4070512065025698,38000,0.4788294533333333,0.03486923666490055,0.33970176,0.014132788452534774,3.0
1.4070512065025698,39000,0.5406029,0.013395081869601744,0.37030526,0.011960491781266082,3.0
1.4070512065025698,40000,0.55121083,0.005669379047382524,0.32341906333333337,0.00731621519277633,3.0
1.4070512065025698,41000,0.5126048533333334,0.011204639023277126,0.3505245666666667,0.02430495608777376,3.0
1.4070512065025698,42000,0.5048696300000001,0.011887430600480215,0.3540748266666667,0.019155866372581827,3.0
1.4070512065025698,43000,0.48558520666666666,0.024511053023935515,0.35475091333333336,0.016207781905329025,3.0
1.4070512065025698,44000,0.47395008666666666,0.019177929425146796,0.32306983,0.013866354342956673,3.0
1.4070512065025698,45000,0.5200248666666666,0.005053668761844653,0.32158445666666663,0.02483008654411977,3.0
1.4070512065025698,46000,0.47183200666666664,0.0336127060473473,0.3229591366666667,0.020565029328612157,3.0
1.4070512065025698,47000,0.4960988966666666,0.018580396170929145,0.33399617666666664,0.0046216726325589595,3.0
1.4070512065025698,48000,0.47955609,0.01814716894922457,0.31997589333333337,0.014778610941623626,3.0
1.4070512065025698,49000,0.46379736666666666,0.02148797874137175,0.33865966,0.025094550369905676,3.0
1.4070512065025698,50000,0.5292942166666667,0.014566500210538279,0.3386921299999999,0.00738518352418092,3.0
1.4070512065025698,51000,0.4807341333333333,0.02277074823511468,0.3730964666666667,0.014216901112203665,3.0
1.4070512065025698,52000,0.5367768833333333,0.004080487002831611,0.3561566666666667,0.03192477924432699,3.0
1.4070512065025698,53000,0.50586232,0.028708388088712556,0.29709429,0.014842936428666435,3.0
1.4070512065025698,54000,0.43245801333333334,0.022038033439204845,0.3408261166666667,0.005960340243107866,3.0
1.4070512065025698,55000,0.45141037000000006,0.011927914489232107,0.34209386666666664,0.010800744095753061,3.0
1.4070512065025698,56000,0.52878115,0.046948934271725855,0.33113875666666664,0.021983216742677694,3.0
1.4070512065025698,57000,0.4930963133333333,0.01468535382763649,0.33054848,0.008745190087608153,3.0
1.4070512065025698,58000,0.5259260800000001,0.017851292127174793,0.33650360333333335,0.030602017391846537,3.0
1.4070512065025698,59000,0.49568693999999996,0.00982740961906713,0.32841893333333333,0.012856716743473476,3.0
1.4070512065025698,60000,0.49815214,0.019937185267614902,0.32754588333333334,0.024996468360150622,3.0
1.4070512065025698,61000,0.47908455,0.011702344718444245,0.3306853633333333,0.008590352947534291,3.0
1.4070512065025698,62000,0.48403798666666664,0.02413794553211279,0.33749998,0.005661263627975051,3.0
1.4070512065025698,63000,0.4535959766666667,0.001294693908926388,0.31266845666666665,0.005305108274246416,3.0
1.4070512065025698,64000,0.49222211666666665,0.03274688503626583,0.32086945666666666,0.011201684498542067,3.0
1.4070512065025698,65000,0.5053998666666667,0.04605904361240484,0.3468837333333333,0.032915076890471406,3.0
1.4070512065025698,66000,0.4908441833333333,0.03817876865971116,0.34808879,0.019429125694093902,3.0
1.4070512065025698,67000,0.4628274666666667,0.04855805407281142,0.37555837666666664,0.019865961252734404,3.0
1.4070512065025698,68000,0.46803381000000005,0.012279163839123305,0.31636055333333335,0.03219062316065675,3.0
1.4070512065025698,69000,0.5222273266666667,0.019690270114836195,0.3197784733333333,0.010059600908336828,3.0
1.4070512065025698,70000,0.49051143,0.007711286755250385,0.32162175666666665,0.022867739415518198,3.0
1.4070512065025698,71000,0.5125765333333333,0.01846352780535123,0.3253229766666667,0.013476793277760031,3.0
1.4070512065025698,72000,0.49473676333333333,0.004998274023034807,0.32353904666666666,0.0052963831459633195,3.0
1.4070512065025698,73000,0.5159371033333333,0.055501207006403715,0.35143937999999997,0.034295584436819744,3.0
1.4070512065025698,74000,0.5274425166666666,0.05835542290453029,0.36015267333333334,0.0036495133382700596,3.0
1.4070512065025698,75000,0.4788988266666667,0.00928871755141928,0.32231345,0.025125002300868216,3.0
1.4070512065025698,76000,0.51905811,0.01470412828327813,0.32146510666666667,0.010498820356645363,3.0
1.4070512065025698,77000,0.5275742433333334,0.030366226891517877,0.34077609999999997,0.010566967740304372,3.0
1.4070512065025698,78000,0.47075576666666663,0.01664252390460488,0.3147376866666666,0.019008449407539214,3.0
1.4070512065025698,79000,0.47618848333333336,0.023609987445473383,0.32287541,0.006078335679364315,3.0
1.4070512065025698,80000,0.4889673833333334,0.029941796836867988,0.33061985999999993,0.015968061323145447,3.0
1.4070512065025698,81000,0.47523872666666667,0.016586951227472294,0.32122122999999997,0.006907884452848063,3.0
1.4070512065025698,82000,0.4505458166666667,0.0057102387097164725,0.3016266933333333,0.013906515027948025,3.0
1.4070512065025698,83000,0.48174265,0.018515426667366674,0.32647634333333336,0.007378778934205695,3.0
1.4070512065025698,84000,0.4978044133333333,0.012446454648487022,0.32514639666666667,0.02082949380831288,3.0
1.4070512065025698,85000,0.52677978,0.01896662390601711,0.35876526333333336,0.01583418595700806,3.0
1.4070512065025698,86000,0.5194999633333334,0.01604603315793899,0.34269671333333335,0.004852214004161166,3.0
1.4070512065025698,87000,0.43182213666666663,0.015548693396555159,0.3005686033333333,0.014616155704792697,3.0
1.4070512065025698,88000,0.48308612666666667,0.04069351091380924,0.3356250433333334,0.038132113433948435,3.0
1.4070512065025698,89000,0.5037685900000001,0.024672925966952128,0.34917903,0.01085642709350702,3.0
1.4070512065025698,90000,0.47328196,0.057708579407026644,0.32782025333333337,0.03647072987000643,3.0
1.4070512065025698,91000,0.4638735866666666,0.0033083067196847276,0.28530289000000003,0.014691263602067494,3.0
1.4070512065025698,92000,0.52535939,0.02817299836312127,0.34681943333333337,0.01274691703000158,3.0
1.4070512065025698,93000,0.49773276666666666,0.021798312874878878,0.3043164,0.01963203716677751,3.0
1.4070512065025698,94000,0.45114614666666664,0.027175510430312886,0.3076914,0.006325502421518251,3.0
1.4070512065025698,95000,0.48145042666666665,0.047001346245358185,0.30263417666666664,0.014415196281998529,3.0
1.4070512065025698,96000,0.4752205733333333,0.014681096293911827,0.35637622333333335,0.02038751890295002,3.0
1.4070512065025698,97000,0.5003261533333333,0.024958018145061996,0.32958497333333336,0.020709216918614073,3.0
1.4070512065025698,98000,0.50264124,0.01999514032840063,0.31452061333333337,0.013345925006116198,3.0
1.4070512065025698,99000,0.4849165766666667,0.03704522269124425,0.3702385833333333,0.017898821327564502,3.0


==> data/dim100/variance_plot_dim100_sigmat15.2084.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
15.208392203513576,0,4.703326700000001,0.876535891366121,0.4987730766666667,0.05146688243648996,3.0
15.208392203513576,1000,2.4942767999999997,0.16702052396149808,0.39358267999999996,0.03417610494230923,3.0
15.208392203513576,2000,2.3571199333333333,0.14166314372154498,0.3624624566666667,0.04425320832852925,3.0
15.208392203513576,3000,2.2253232,0.3537359111001737,0.34394449,0.03301491132455505,3.0
15.208392203513576,4000,2.7039573333333333,0.48557817698714023,0.3289131966666667,0.029666696031122375,3.0
15.208392203513576,5000,2.0375457666666663,0.15583607967700475,0.3080398733333333,0.02878426118761046,3.0
15.208392203513576,6000,1.9182453,0.09576405455660278,0.31733012666666666,0.029643278324947658,3.0
15.208392203513576,7000,1.6846369,0.01924640564789525,0.29188955666666666,0.0383491250218091,3.0
15.208392203513576,8000,1.8317392666666665,0.14242287795816994,0.31150178999999995,0.01442047463138552,3.0
15.208392203513576,9000,1.7839208,0.07613484164358214,0.2960439733333334,0.009389028946711031,3.0
15.208392203513576,10000,2.1006855666666664,0.11385404993543757,0.30384378666666667,0.011294655832645424,3.0
15.208392203513576,11000,1.9564857666666668,0.24151738624175234,0.28250518666666663,0.004681385893946853,3.0
15.208392203513576,12000,1.5656944,0.042498702052650994,0.27743509666666666,0.01954089488507826,3.0
15.208392203513576,13000,1.7109449666666665,0.21093623184752885,0.28581824,0.013517498871152164,3.0
15.208392203513576,14000,1.5821819666666668,0.11136643969521418,0.26784472666666664,0.019566348431640082,3.0
15.208392203513576,15000,1.9178400333333332,0.07340546500368879,0.2716613266666667,0.012913044085389446,3.0
15.208392203513576,16000,1.5003415666666668,0.09365986579291997,0.26111486666666667,0.00906780609883179,3.0
15.208392203513576,17000,1.7417107333333333,0.1012716485175118,0.26483703,0.012215499102952505,3.0
15.208392203513576,18000,1.5841921666666667,0.1303147021939624,0.24876834333333334,0.018995526830059516,3.0
15.208392203513576,19000,1.7552491000000001,0.06886495025746653,0.24303739666666666,0.02026557974966941,3.0
15.208392203513576,20000,1.9972122333333333,0.08484613227602726,0.27618151333333335,0.00977768636548943,3.0
15.208392203513576,21000,2.185162866666667,0.24464670651605172,0.27388409666666663,0.015385184192662247,3.0
15.208392203513576,22000,1.8843566333333335,0.10235017981261411,0.2702216333333333,0.010077962982020612,3.0
15.208392203513576,23000,1.5799917666666665,0.08939578740858606,0.24517519666666665,0.004173319518969415,3.0
15.208392203513576,24000,1.4998813333333334,0.06610326803192954,0.28126411,0.01184648353078246,3.0
15.208392203513576,25000,1.5636661333333333,0.04838312420711495,0.26101372666666667,0.01564267765109428,3.0
15.208392203513576,26000,1.5086202333333334,0.085824257370558,0.2581798766666667,0.008857651646296805,3.0
15.208392203513576,27000,2.0133665,0.4617835963834178,0.2586407466666667,0.026817071074979038,3.0
15.208392203513576,28000,1.6157854666666667,0.26429164106282504,0.2550282,0.02537182641437216,3.0
15.208392203513576,29000,1.5230244666666668,0.0864252756237112,0.23980036333333332,0.015536675974942146,3.0
15.208392203513576,30000,1.7226831333333334,0.17374904821122839,0.27238016,0.015286211412725298,3.0
15.208392203513576,31000,1.7044412333333334,0.050260814711341265,0.24165675,0.010199329638265451,3.0
15.208392203513576,32000,1.388943066666667,0.033245449144523695,0.24662209666666668,0.002997288081195701,3.0
15.208392203513576,33000,1.8186042999999998,0.11921368055581258,0.26323012333333334,0.0135644790697448,3.0
15.208392203513576,34000,1.5486441333333332,0.13053564849126253,0.25421472,0.013701608680112462,3.0
15.208392203513576,35000,1.3227948,0.11683524433718621,0.22657777666666667,0.009202206054119724,3.0
15.208392203513576,36000,1.6782484999999998,0.17155286311551324,0.23320257,0.01471742952473813,3.0
15.208392203513576,37000,1.5795431666666666,0.06647988548572001,0.2592622866666667,0.013534921184354119,3.0
15.208392203513576,38000,1.4377865333333333,0.037144037471817416,0.22991706,0.01664031792953588,3.0
15.208392203513576,39000,1.5172728666666666,0.15064254591565793,0.23249041999999998,0.009382591205106044,3.0
15.208392203513576,40000,1.468951,0.11096892000731558,0.23725085,0.009931752117914543,3.0
15.208392203513576,41000,1.2365186999999997,0.06290487696482686,0.24641477,0.014348651734557967,3.0
15.208392203513576,42000,1.3377461333333331,0.09546722309886142,0.24545344666666669,0.014334564916965952,3.0
15.208392203513576,43000,1.4445311666666667,0.08777714518510941,0.24849088,0.0165620220638695,3.0
15.208392203513576,44000,1.45191,0.03705313715265329,0.24029669,0.011130538655718033,3.0
15.208392203513576,45000,1.352924866666667,0.070027010180985,0.25474201,0.024008928231960564,3.0
15.208392203513576,46000,1.4970957,0.21796717159664972,0.24780495,0.02178613043112291,3.0
15.208392203513576,47000,1.3932033666666666,0.06985619546335484,0.22932665,0.005547861530130324,3.0
15.208392203513576,48000,1.3738988666666667,0.056771739609578424,0.23607124333333332,0.016015836833237217,3.0
15.208392203513576,49000,1.4100166333333333,0.11528696981297488,0.24128212000000002,0.016772125736967083,3.0
15.208392203513576,50000,1.4258540999999998,0.12018874467340938,0.21671437999999998,0.005506525773552687,3.0
15.208392203513576,51000,1.3212965666666667,0.09467137815231055,0.23603833,0.007213042772050737,3.0
15.208392203513576,52000,1.2923710666666668,0.05903275594451309,0.24443999333333333,0.003457839695268972,3.0
15.208392203513576,53000,1.4075557333333333,0.06798185125539838,0.23953011333333332,0.011841114940637035,3.0
15.208392203513576,54000,1.328797566666667,0.09269012988095218,0.23352912666666667,0.007500497894383038,3.0
15.208392203513576,55000,1.2917140666666667,0.049422090560137626,0.23562802333333335,0.013081698322384516,3.0
15.208392203513576,56000,1.4043180333333334,0.11169320377483934,0.23857715999999998,0.025888204697130573,3.0
15.208392203513576,57000,1.2641154666666665,0.01759814376814908,0.21808231,0.01644675088923139,3.0
15.208392203513576,58000,1.2401887333333332,0.059263135594744845,0.23670032333333335,0.014644755464504836,3.0
15.208392203513576,59000,1.3707570666666669,0.06258728746940374,0.23581561666666664,0.015793515397363067,3.0
15.208392203513576,60000,1.3155836666666667,0.08414574583220343,0.23219401333333334,0.0037053350579775947,3.0
15.208392203513576,61000,1.2948923333333333,0.04185869840504417,0.23158045333333332,0.018339858498292134,3.0
15.208392203513576,62000,1.3835185333333335,0.13439633252011668,0.24133496333333335,0.01115487783100639,3.0
15.208392203513576,63000,1.3674297333333332,0.08534488283348397,0.22753658333333335,0.021173849601182057,3.0
15.208392203513576,64000,1.3481525666666665,0.10612133309004267,0.23323063333333335,0.009119570116575921,3.0
15.208392203513576,65000,1.4618842666666667,0.04588583405374449,0.22544802,0.006657266600469999,3.0
15.208392203513576,66000,1.2889195666666666,0.05272436068258933,0.2501675433333333,0.010606147391711618,3.0
15.208392203513576,67000,1.4517680000000002,0.11874290633559267,0.23940082666666665,0.00826663608488227,3.0
15.208392203513576,68000,1.3069417666666665,0.027504197224201585,0.22637023333333336,0.008371384877086418,3.0
15.208392203513576,69000,1.2786019333333334,0.03576454518813915,0.2421856533333333,0.014207508343062043,3.0
15.208392203513576,70000,1.2738818,0.020421638207303524,0.23544309666666666,0.011146605831337676,3.0
15.208392203513576,71000,1.2422753666666666,0.13469528613663923,0.22619261000000002,0.011329005813887636,3.0
15.208392203513576,72000,1.2890280666666667,0.05641441638701737,0.22743627666666666,0.003422775780514671,3.0
15.208392203513576,73000,1.2162271666666664,0.029863440947158846,0.22910154000000002,0.016452219163578925,3.0
15.208392203513576,74000,1.2807625999999999,0.08455174533032027,0.21784085666666667,0.012574246048332727,3.0
15.208392203513576,75000,1.2140444333333333,0.13668127208261235,0.21196470666666667,0.009897822623507212,3.0
15.208392203513576,76000,1.5236490666666667,0.12600982090516244,0.24616651999999997,0.007812716506851714,3.0
15.208392203513576,77000,1.2843401666666667,0.10757918435788484,0.24942148,0.010053429553064626,3.0
15.208392203513576,78000,1.1780210999999998,0.13653754509384344,0.23739815333333336,0.00953315403501613,3.0
15.208392203513576,79000,1.1565024333333334,0.038352633340286414,0.23848120333333334,0.0014455659799807769,3.0
15.208392203513576,80000,1.3083304333333332,0.049933899293677385,0.22846299666666667,0.012976258324762872,3.0
15.208392203513576,81000,1.2176071000000002,0.08107886528442536,0.22782374333333333,0.014204444725240453,3.0
15.208392203513576,82000,1.3558070333333332,0.04887132148361086,0.23445834666666665,0.005254704322849939,3.0
15.208392203513576,83000,1.3814219333333335,0.10704102277105931,0.22861334666666666,0.0016989980906928002,3.0
15.208392203513576,84000,1.3285119333333333,0.06745317342211887,0.23086303,0.004438194936288849,3.0
15.208392203513576,85000,1.3089312666666666,0.022625255730439383,0.2204177833333333,0.010806047470844484,3.0
15.208392203513576,86000,1.2611903,0.03539349253313851,0.2308835466666667,0.009375591957759846,3.0
15.208392203513576,87000,1.2869064000000001,0.07355228053414344,0.22001462666666663,0.01262775476465014,3.0
15.208392203513576,88000,1.6254429333333331,0.024242176538719573,0.23337721,0.006604094518254062,3.0
15.208392203513576,89000,1.2387096,0.1023724953050867,0.23426600666666667,0.01571738470869579,3.0
15.208392203513576,90000,1.3843027666666667,0.10579850730299135,0.22226758333333332,0.0055551693983662154,3.0
15.208392203513576,91000,1.2863620333333332,0.2037248319451292,0.23343600333333334,0.0052737796393236185,3.0
15.208392203513576,92000,1.2724316666666666,0.10345531506543186,0.23230033000000003,0.008613305401383374,3.0
15.208392203513576,93000,1.1106939999999998,0.017839150305250875,0.21597349666666665,0.0017162895016316804,3.0
15.208392203513576,94000,1.1179405,0.0541787036402989,0.22869183,0.013000331529789277,3.0
15.208392203513576,95000,1.2172568000000001,0.020868786450821696,0.2360726833333333,0.0034923156953342283,3.0
15.208392203513576,96000,1.1814567,0.0339624947700155,0.22811071333333333,0.008406360534058585,3.0
15.208392203513576,97000,1.1952521333333335,0.04542277247748218,0.22936795666666665,0.014665198204757111,3.0
15.208392203513576,98000,1.2951082666666667,0.05195568103907833,0.21837635666666666,0.00990903305060982,3.0
15.208392203513576,99000,1.2262088666666668,0.07412502004524367,0.21767905666666665,0.005063772533471905,3.0


==> data/dim100/variance_plot_dim100_sigmat4.6259.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
4.625903868317851,0,0.6506693666666666,0.044694212760903906,0.20443323000000002,0.0028089890915238536,3.0
4.625903868317851,1000,1.2905451000000001,0.10446169726154816,0.46905096333333335,0.03666106354804431,3.0
4.625903868317851,2000,1.1142491333333333,0.028461052732013322,0.45236624,0.0332789968195938,3.0
4.625903868317851,3000,1.0496324000000001,0.08246013239343808,0.41505311333333333,0.013741436204762031,3.0
4.625903868317851,4000,1.0739392,0.04160047979559051,0.42610133666666666,0.017086168227031212,3.0
4.625903868317851,5000,1.0926076333333332,0.06029152838449016,0.46165502999999997,0.03502092382322365,3.0
4.625903868317851,6000,1.1376129666666666,0.019984742588812887,0.42417968333333333,0.024821076540548055,3.0
4.625903868317851,7000,1.0052678000000002,0.008730243552158186,0.4307137233333333,0.024239449142210538,3.0
4.625903868317851,8000,0.87960052,0.023977010579338997,0.45841145,0.05066644894323559,3.0
4.625903868317851,9000,0.9136932533333333,0.03888510499976624,0.4538220966666667,0.0557650045926357,3.0
4.625903868317851,10000,1.0412819433333333,0.06901533103509304,0.42299457999999995,0.03787370954815139,3.0
4.625903868317851,11000,0.9689965666666668,0.1129915490238147,0.376472,0.012425371503130209,3.0
4.625903868317851,12000,0.8991054066666667,0.09146436327289194,0.3954916233333334,0.041943499825958866,3.0
4.625903868317851,13000,0.9047589500000001,0.02292694909386113,0.40898175,0.03927631408610029,3.0
4.625903868317851,14000,0.9262475466666666,0.0416256465892144,0.41842790333333335,0.0028392955787562017,3.0
4.625903868317851,15000,1.0789562833333333,0.12479249074138482,0.41484990666666666,0.02491861898538275,3.0
4.625903868317851,16000,0.8056663166666667,0.0833869405396529,0.3963365433333333,0.009681026024387992,3.0
4.625903868317851,17000,0.8749708333333334,0.03529509095706908,0.40737397666666664,0.01326560830305987,3.0
4.625903868317851,18000,0.9394855666666667,0.086877643157764,0.40006441,0.01650240446660526,3.0
4.625903868317851,19000,0.9068248200000001,0.023119728864883646,0.38070183333333335,0.009293816517049271,3.0
4.625903868317851,20000,0.91522529,0.05447478490117638,0.3748768466666667,0.015190512487021112,3.0
4.625903868317851,21000,0.9597242233333333,0.04795583854619315,0.40165399333333335,0.022237609034622206,3.0
4.625903868317851,22000,0.9405212666666668,0.018536658444132943,0.4026523233333334,0.02925599328304107,3.0
4.625903868317851,23000,0.82524141,0.04832205487629263,0.3859666,0.02650459537944568,3.0
4.625903868317851,24000,0.83022315,0.04326017735181901,0.38215071333333334,0.021737932810753764,3.0
4.625903868317851,25000,0.8165222,0.07571037880900698,0.33232209,0.007861590510770277,3.0
4.625903868317851,26000,0.7704025666666666,0.05580477576006477,0.34670102666666663,0.022116398366471827,3.0
4.625903868317851,27000,0.8672671233333332,0.059461635572559554,0.38088611,0.034051275684083164,3.0
4.625903868317851,28000,0.7618620866666667,0.012338935337304329,0.3193254266666667,0.014376723999201316,3.0
4.625903868317851,29000,0.7949562333333332,0.06844512747406968,0.36164199999999996,0.0214977060127354,3.0
4.625903868317851,30000,0.81409725,0.05644494237631778,0.36583763666666663,0.010417257726884961,3.0
4.625903868317851,31000,0.8879240199999999,0.04834512231272565,0.3494686466666666,0.04028688722170086,3.0
4.625903868317851,32000,0.9376150666666666,0.06628438024332059,0.32892755999999995,0.01191131164529892,3.0
4.625903868317851,33000,0.8575014333333334,0.07213985845015068,0.32930491,0.01506346737492512,3.0
4.625903868317851,34000,0.8609741599999999,0.0799041162984367,0.34649604333333334,0.024851604581062326,3.0
4.625903868317851,35000,0.8740567566666666,0.04397019031345149,0.33157165,0.017394669621474075,3.0
4.625903868317851,36000,0.77635101,0.023943784835965976,0.3111488433333333,0.003721186361687773,3.0
4.625903868317851,37000,0.8410140533333333,0.01381919883187315,0.3190324133333333,0.004663636745378488,3.0
4.625903868317851,38000,0.8698318166666668,0.05385064920381133,0.34053731,0.01928434506291134,3.0
4.625903868317851,39000,0.7416105566666668,0.03183220856572072,0.34298930333333333,0.0018618142328235762,3.0
4.625903868317851,40000,0.77580794,0.020736154100324387,0.33310172666666665,0.02257669721209705,3.0
4.625903868317851,41000,0.7077435133333334,0.017483221345588596,0.3269137833333333,0.0007691345849358512,3.0
4.625903868317851,42000,0.7030762899999999,0.06234734427407823,0.3267224733333334,0.009856604604690759,3.0
4.625903868317851,43000,0.8827235266666666,0.06187865537349052,0.34696458,0.014465337575542435,3.0
4.625903868317851,44000,0.7464772666666667,0.030173215726166464,0.3332490533333334,0.02265363915077467,3.0
4.625903868317851,45000,0.7076593899999999,0.058628356444134035,0.3488717866666667,0.017849754418483688,3.0
4.625903868317851,46000,0.7862084666666668,0.061531042119387015,0.35051725,0.021112886064498633,3.0
4.625903868317851,47000,0.7304313333333333,0.019249398529247015,0.3163703,0.023071429815469467,3.0
4.625903868317851,48000,0.7082889866666666,0.020763984153517136,0.3144556733333333,0.00538824779836121,3.0
4.625903868317851,49000,0.7338058933333333,0.05486870544677399,0.3158083666666667,0.013510134658881505,3.0
4.625903868317851,50000,0.7760666133333333,0.06378034866511402,0.31349383000000003,0.008337077989937488,3.0
4.625903868317851,51000,0.64807102,0.019130132549559958,0.3398488966666667,0.016650458656431805,3.0
4.625903868317851,52000,0.7167412400000001,0.07171446144924838,0.32037152333333335,0.012098148247323266,3.0
4.625903868317851,53000,0.6894103666666668,0.018689657122375063,0.32043142,0.010297346394542637,3.0
4.625903868317851,54000,0.7318682466666666,0.05084153421440693,0.29979384,0.015064476186188268,3.0
4.625903868317851,55000,0.7428584166666666,0.06451846594742168,0.2822169466666667,0.011168119132783476,3.0
4.625903868317851,56000,0.7077294233333333,0.04137885101085911,0.30734777333333335,0.011689384608553094,3.0
4.625903868317851,57000,0.7364653533333333,0.0477766183792537,0.27017861000000004,0.0078203068900843,3.0
4.625903868317851,58000,0.6934021866666668,0.04476556456762471,0.3133506333333333,0.01436832186515104,3.0
4.625903868317851,59000,0.7006465666666667,0.007576665765434757,0.28759878333333333,0.006231107406719754,3.0
4.625903868317851,60000,0.7554355233333334,0.0353928243011849,0.2990444933333333,0.013092509755206509,3.0
4.625903868317851,61000,0.7600456333333333,0.012598095855106217,0.2919884533333333,0.01768889292553978,3.0
4.625903868317851,62000,0.6691712133333333,0.06089980317522253,0.31892686666666664,0.00792464159028309,3.0
4.625903868317851,63000,0.7583983166666667,0.07521742229742133,0.30970526666666665,0.017631248153421007,3.0
4.625903868317851,64000,0.7301382333333333,0.04431028388723977,0.28618531,0.017990428325207645,3.0
4.625903868317851,65000,0.8153772466666668,0.04735497026096463,0.3111522133333333,0.011339685165155364,3.0
4.625903868317851,66000,0.7216446466666667,0.03118540253092,0.30473840999999996,0.006555940161184617,3.0
4.625903868317851,67000,0.7673151166666666,0.0261489847561101,0.2992088533333333,0.002858126667273139,3.0
4.625903868317851,68000,0.7070818166666667,0.025078807698173056,0.29262406,0.007941765810808906,3.0
4.625903868317851,69000,0.6868072166666667,0.03599391811225816,0.3338623266666667,0.003784944599992333,3.0
4.625903868317851,70000,0.6412292766666666,0.048761056190255087,0.28452005333333336,0.013384496643676134,3.0
4.625903868317851,71000,0.6884034333333333,0.018351646310284474,0.2860783333333334,0.014232357762800385,3.0
4.625903868317851,72000,0.6564937000000001,0.09022348490969817,0.28887245,0.018809567656940807,3.0
4.625903868317851,73000,0.6895144733333334,0.06236842471562709,0.29380845,0.014684487683405918,3.0
4.625903868317851,74000,0.7056311366666667,0.04029321821811968,0.3084576133333333,0.010813630695161749,3.0
4.625903868317851,75000,0.6556811633333334,0.02539135542941099,0.29715071,0.0035833823717311107,3.0
4.625903868317851,76000,0.6928223033333333,0.05214933377298069,0.30657621333333335,0.015524165688132087,3.0
4.625903868317851,77000,0.7182616466666666,0.04695664047494783,0.29025027,0.003965119682821683,3.0
4.625903868317851,78000,0.6291297533333333,0.02984224815480302,0.29999850666666666,0.007800566332067024,3.0
4.625903868317851,79000,0.6746957533333333,0.024596555771943827,0.30394805333333336,0.010216076506267508,3.0
4.625903868317851,80000,0.5703266666666665,0.02022311301954058,0.29411461,0.001584005740551466,3.0
4.625903868317851,81000,0.6615552466666667,0.02517748132678971,0.3126013366666667,0.01073745552481954,3.0
4.625903868317851,82000,0.6170948766666666,0.0325615852396677,0.27775581666666666,0.0018180341939425854,3.0
4.625903868317851,83000,0.6608156433333333,0.0198058406722582,0.28564134333333335,0.01460129659589669,3.0
4.625903868317851,84000,0.6931347333333333,0.0235719974563275,0.28471820666666664,0.002358411765696941,3.0
4.625903868317851,85000,0.6473560333333332,0.01389164318386339,0.2805165766666667,0.008738631912270037,3.0
4.625903868317851,86000,0.6806837133333333,0.017149622013487954,0.27646733999999995,0.0007491076106942278,3.0
4.625903868317851,87000,0.6700304333333333,0.04960019494912407,0.28799584666666667,0.0130106876505386,3.0
4.625903868317851,88000,0.7060086766666668,0.019394799096335347,0.2827617633333333,0.010100540860013938,3.0
4.625903868317851,89000,0.6780589333333333,0.024298052310373443,0.27337000333333333,0.008738870184870068,3.0
4.625903868317851,90000,0.6643533666666667,0.0308881195404929,0.27120897666666666,0.006065817919721231,3.0
4.625903868317851,91000,0.6650310033333334,0.041038463087636985,0.2825853033333333,0.006873840294348645,3.0
4.625903868317851,92000,0.74028864,0.03669731432780515,0.30607228,0.0013543714808476005,3.0
4.625903868317851,93000,0.65201286,0.05434608208941196,0.27301639,0.002789476107163012,3.0
4.625903868317851,94000,0.6438478866666667,0.053161281380350915,0.29465135666666664,0.007818625064921016,3.0
4.625903868317851,95000,0.6220533666666667,0.02478093616852703,0.2774378966666667,0.01728559044349593,3.0
4.625903868317851,96000,0.6746726666666666,0.01250700182712112,0.2823890666666667,0.006425465055289326,3.0
4.625903868317851,97000,0.6657373033333334,0.025852173996610255,0.29050834,0.008052005659177927,3.0
4.625903868317851,98000,0.6481155166666667,0.11286941125889811,0.29476013333333334,0.00195565913108031,3.0
4.625903868317851,99000,0.6928879866666667,0.06214597680243546,0.28137873666666663,0.0023018989474079344,3.0


==> data/dim100/variance_plot_dim100_sigmat50.0000.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
50.0,0,67.69108066666666,11.90495810146843,1.9107369666666667,0.36740636676562155,3.0
50.0,1000,18.798607666666665,5.593856095353316,0.6428594466666667,0.19593129962649708,3.0
50.0,2000,7.3573659000000005,0.44183581647157494,0.24704747000000002,0.024755463046844832,3.0
50.0,3000,7.590639833333333,1.2500053039938916,0.26488972,0.039619154846787595,3.0
50.0,4000,8.611897533333334,2.843735270951679,0.2674547366666667,0.06684703710810584,3.0
50.0,5000,14.658163333333334,3.4310154733582077,0.43812698,0.10578273355738987,3.0
50.0,6000,10.728751333333333,2.5659519027417703,0.29792152,0.07018564353877818,3.0
50.0,7000,7.0050527,1.572876857601011,0.23457230999999998,0.026068568957969288,3.0
50.0,8000,9.357709,2.4446059411907957,0.25845909333333333,0.03761202440082885,3.0
50.0,9000,6.407552533333333,0.5301171469492549,0.19412337666666668,0.019710353122277587,3.0
50.0,10000,16.049558333333334,4.237438128244799,0.45274206,0.1172885237379729,3.0
50.0,11000,9.2912909,2.4496066489738393,0.31311707666666666,0.07705919797218247,3.0
50.0,12000,6.686422666666666,0.9061354606474858,0.20982653333333334,0.031227730289521173,3.0
50.0,13000,6.474819766666667,1.4398455199144184,0.21154953666666665,0.05825639822790293,3.0
50.0,14000,5.102490566666667,0.3039395145479461,0.17579011333333336,0.014908164809130976,3.0
50.0,15000,5.312338666666666,0.6631932620371263,0.18333856,0.03971315360090953,3.0
50.0,16000,8.164612866666667,2.5399694974017346,0.28800460666666666,0.05694963738831509,3.0
50.0,17000,6.469330766666666,0.8537885236668121,0.22282723333333335,0.03917559905267961,3.0
50.0,18000,6.769467966666667,1.7304123860851306,0.2099584733333333,0.04364796231414296,3.0
50.0,19000,6.8133382000000005,1.2617093085127968,0.18606303,0.01864921441262429,3.0
50.0,20000,4.656608466666666,0.14127860335126632,0.15998153333333334,0.010851979704221925,3.0
50.0,21000,8.570479666666666,2.2629219373347325,0.25877139666666665,0.07883257272366975,3.0
50.0,22000,7.107989,0.9331736199766547,0.20417684666666666,0.005475048790435063,3.0
50.0,23000,6.520425133333333,1.849464953505117,0.20301741333333334,0.04047082170259964,3.0
50.0,24000,6.1638688,1.0002770696974783,0.21143862000000002,0.027284779993493317,3.0
50.0,25000,6.620057,1.1716004394622825,0.21878844666666666,0.04191011140374493,3.0
50.0,26000,5.650178666666666,0.946954758430119,0.19490042666666665,0.027809903188900375,3.0
50.0,27000,7.422025033333334,0.8123322689407544,0.25072411,0.02282289642965006,3.0
50.0,28000,6.250539533333334,0.8028115537638651,0.20453649666666665,0.008681944161999538,3.0
50.0,29000,4.8911004,0.5767570973714528,0.16271792999999998,0.01861903799096326,3.0
50.0,30000,6.839064866666667,2.2435664040463386,0.22276185666666662,0.05275756185006605,3.0
50.0,31000,4.594779433333333,0.353477145497062,0.15519053666666668,0.008981718906026715,3.0
50.0,32000,4.9768897999999995,0.09713030787850581,0.17720191999999999,0.011079845301466683,3.0
50.0,33000,4.840007033333333,0.4783929363304686,0.17629063666666667,0.015183576015155692,3.0
50.0,34000,4.824868133333333,0.825240994081673,0.19581302333333336,0.028553495166509447,3.0
50.0,35000,6.382884166666667,0.7787531834910861,0.1954690166666667,0.007401530666993448,3.0
50.0,36000,4.8038281666666665,0.5907311491141246,0.15504504666666666,0.013604497672002124,3.0
50.0,37000,7.532978499999999,1.8247846254845392,0.23454224999999998,0.037905471993951396,3.0
50.0,38000,5.2281583666666664,0.25961056340213595,0.18136682333333334,0.01138384961376764,3.0
50.0,39000,4.345806866666667,0.0947525121669839,0.14555212,0.005295097676162358,3.0
50.0,40000,5.6210038,0.48670293664349634,0.20280561333333336,0.03185907085912862,3.0
50.0,41000,4.899410166666667,0.1620139708133051,0.18526383333333332,0.010248942051786504,3.0
50.0,42000,5.550756466666666,0.9641979613336887,0.18357891999999998,0.027363978563005664,3.0
50.0,43000,5.584785933333333,0.7431686136187791,0.18392524666666665,0.0239894988515297,3.0
50.0,44000,4.7770820333333335,0.2313426037568547,0.17759192,0.015066321072365342,3.0
50.0,45000,4.3154631,0.2943058203066043,0.1492405933333333,0.01123633121957123,3.0
50.0,46000,7.2342677,1.753697386852938,0.2340000633333333,0.052080940041658336,3.0
50.0,47000,4.800202466666667,0.2162819658192004,0.16645916333333333,0.016413669648413315,3.0
50.0,48000,6.0861277,1.0771149686914998,0.16889378,0.022194626709715875,3.0
50.0,49000,7.195153666666666,2.390538724297819,0.24582749,0.0740535898466822,3.0
50.0,50000,6.4005920000000005,1.8613227191145545,0.21158677999999997,0.05859464767835114,3.0
50.0,51000,5.856283433333332,1.2971603655215194,0.1900556733333333,0.036744662315546524,3.0
50.0,52000,4.8111855,0.13659700093370783,0.15316396666666668,0.005840483466224732,3.0
50.0,53000,5.1272948666666665,0.9803187953828173,0.17080803333333336,0.029364343793299344,3.0
50.0,54000,4.948340966666667,0.211192286291903,0.1753141933333333,0.0075299505959010886,3.0
50.0,55000,5.256321799999999,0.4040643927709708,0.18211473333333336,0.010172202156174332,3.0
50.0,56000,4.411573866666667,0.4198561523712035,0.15920732,0.01733623166157032,3.0
50.0,57000,5.9467001999999995,1.0867122768067177,0.199989695,0.04405360921409343,3.0
50.0,58000,6.188689433333333,1.7271451385067171,0.1449042633333333,0.013974419489298217,3.0
50.0,59000,5.155532866666666,0.7127099741142426,0.20282195666666666,0.036788979382422995,3.0
50.0,60000,4.409810666666666,0.3192526324038344,0.14124939666666667,0.008809941185502384,3.0
50.0,61000,4.483121633333333,0.34418489061991264,0.15908698333333335,0.012375374002596628,3.0
50.0,62000,4.2116405666666665,0.3122554154450292,0.15294287666666664,0.012008276653209285,3.0
50.0,63000,4.260652333333333,0.1823496070834752,0.14241016999999997,0.004024366675569381,3.0
50.0,64000,4.4655605,0.4246911898113891,0.14530567333333333,0.006217292155556502,3.0
50.0,65000,5.416716133333334,0.6838205990302461,0.16775160999999997,0.007119592612546965,3.0
50.0,66000,4.9372587,0.6913431593828518,0.15580154666666668,0.009234235838361384,3.0
50.0,67000,4.9501281666666666,0.6235925289911096,0.15793380666666668,0.016796404114927235,3.0
50.0,68000,3.8495075666666665,0.1855071306354227,0.14679545000000002,0.0027181010014775625,3.0
50.0,69000,4.316138766666667,0.84662171485728,0.14854791999999997,0.011138323503657696,3.0
50.0,70000,4.7971295666666665,0.5259435632566051,0.17180005666666667,0.027616419849602964,3.0
50.0,71000,4.367977066666667,0.48751927461105016,0.15460215,0.017630126825194235,3.0
50.0,72000,4.8203118,0.4164987206166946,0.1675759,0.0204940312982325,3.0
50.0,73000,4.49781,0.293896555224935,0.16228977333333333,0.009200137524778877,3.0
50.0,74000,4.604015266666667,0.38260162912637274,0.14913335666666666,0.0057271843098254775,3.0
50.0,75000,4.3530950666666675,0.48215050533241294,0.15925745666666666,0.013281000875039924,3.0
50.0,76000,4.451914066666666,0.4276305395814099,0.14176909000000001,0.015225392252386583,3.0
50.0,77000,5.205124433333333,0.6842109139290466,0.17366873666666663,0.016329852524896778,3.0
50.0,78000,5.0820742333333335,0.4819901156815227,0.14676103333333332,0.011467272690471979,3.0
50.0,79000,4.933073666666667,0.7941263946553709,0.17589823000000002,0.021101733351112022,3.0
50.0,80000,4.9771841666666665,0.3809680469282971,0.16096219666666667,0.010477238705858736,3.0
50.0,81000,4.395625866666666,0.30718755484006455,0.15355757666666667,0.005963877981093988,3.0
50.0,82000,3.903147366666667,0.2020283540754806,0.1388692433333333,0.004462660016217286,3.0
50.0,83000,4.3595764,0.5099384765790902,0.15364453999999997,0.009878089028283766,3.0
50.0,84000,5.674484166666667,1.0466002260060243,0.21282346666666666,0.02776548407254489,3.0
50.0,85000,5.865660766666667,1.6094084797296844,0.19213607000000002,0.04532897068614766,3.0
50.0,86000,4.327868033333333,0.29468900520640595,0.14806836,0.010108262717307068,3.0
50.0,87000,4.910731766666667,0.3647346029339525,0.15331764666666667,0.007482139090372332,3.0
50.0,88000,6.264655233333333,1.1343251724977519,0.20276006666666668,0.022316806125940402,3.0
50.0,89000,5.458638100000001,0.2786215993891059,0.17614966666666665,0.007004714869034841,3.0
50.0,90000,4.566044533333333,0.5485802662296873,0.16100369,0.011310771573665224,3.0
50.0,91000,6.5835319666666665,2.0525078195189908,0.23825470999999998,0.06637481359963054,3.0
50.0,92000,4.3196262333333335,0.6422605423394941,0.14771365333333333,0.021511408244576754,3.0
50.0,93000,4.448767133333333,0.538022563408157,0.16241267666666667,0.015728140741620135,3.0
50.0,94000,4.5075026,0.250481385674152,0.14534295333333333,0.006580682601398157,3.0
50.0,95000,4.588627766666666,0.32250743867587683,0.15361176666666668,0.008176846377669758,3.0
50.0,96000,4.6179806333333335,0.4536342913867674,0.16641884666666665,0.024276161520850274,3.0
50.0,97000,4.6399817,0.2563439788903249,0.15237514666666666,0.010434758860975715,3.0
50.0,98000,6.1608122,1.07711592201876,0.19881819666666667,0.02853669070076413,3.0
50.0,99000,4.0733209666666665,0.37542141728274886,0.14823440333333335,0.008530361501328325,3.0


==> data/dim5/variance_plot_dim5_sigmat0.0010.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
0.001,0,0.11748244333333334,0.0024763164330939454,0.11886980200000001,0.006478697007383811,3.0
0.001,1000,0.40687247,0.08054718362370115,0.42050790666666665,0.04067684229093598,3.0
0.001,2000,0.6364549,0.2523874654493034,0.5820993233333334,0.19776555976058255,3.0
0.001,3000,0.61619907,0.18441832640732114,0.6476207399999999,0.20452895091746434,3.0
0.001,4000,0.63412862,0.1945365516698364,0.7194387533333333,0.23178900718012901,3.0
0.001,5000,0.7942667733333334,0.26525305051254905,0.8310173466666667,0.2250714404945539,3.0
0.001,6000,0.8154324333333335,0.21084918242970493,0.8287865999999999,0.21724066232918585,3.0
0.001,7000,0.9131774,0.16667336239199515,0.8892856966666667,0.1509463724582666,3.0
0.001,8000,0.9262049266666667,0.1794982828477751,0.9210679333333333,0.26623116752282744,3.0
0.001,9000,1.0167922133333331,0.27020736994560335,0.9756996,0.19544244587541199,3.0
0.001,10000,0.9511655866666667,0.17997544752767675,1.0011522333333334,0.21333986645963396,3.0
0.001,11000,0.9384203666666666,0.1921136428471903,1.1139913866666666,0.2683779938258665,3.0
0.001,12000,1.0959119833333333,0.2830558093832238,0.9892789,0.14958801488946233,3.0
0.001,13000,1.1057074800000002,0.2110273333719159,0.9797368333333333,0.2133529418495898,3.0
0.001,14000,1.1124615,0.2635614951155865,1.1073572533333333,0.26539185558255207,3.0
0.001,15000,0.9926009666666666,0.19993124560276826,1.1556603233333334,0.16275400987140648,3.0
0.001,16000,1.2291611,0.24120227179113246,1.1795436466666667,0.26445039818947436,3.0
0.001,17000,1.0512939,0.11211944088485876,1.1208166833333333,0.19227011222132337,3.0
0.001,18000,1.27257632,0.2341393820008538,1.2330662,0.17072366907734263,3.0
0.001,19000,1.0407280333333333,0.11082742132940046,1.1527539666666666,0.14731521666820815,3.0
0.001,20000,1.2722536,0.13796752322916436,1.3056715333333333,0.19973242608762298,3.0
0.001,21000,1.3242145666666667,0.15822124608431842,1.2547309333333334,0.1545745897776036,3.0
0.001,22000,1.2388732666666666,0.13960485632818953,1.2484153333333334,0.11630969847595594,3.0
0.001,23000,1.24845692,0.19684922359353552,1.1162396833333335,0.09701163818708529,3.0
0.001,24000,1.23508,0.24839344699731916,1.1902568866666667,0.14545679130112665,3.0
0.001,25000,1.2036130166666668,0.15695062386557102,1.1955647666666667,0.14749823164208145,3.0
0.001,26000,1.1159667133333333,0.1916096584598652,1.1658016333333332,0.10298757511131028,3.0
0.001,27000,1.2279234666666667,0.14483487062686637,1.2399213999999998,0.19785928538110953,3.0
0.001,28000,1.2892197333333335,0.17662636992481548,1.2201472999999998,0.13001878917180906,3.0
0.001,29000,1.1607346333333333,0.1435725167439128,1.0289815166666667,0.07171706453878521,3.0
0.001,30000,1.2749064466666666,0.20321486772778094,1.1432357133333333,0.16248846331270678,3.0
0.001,31000,1.191353,0.19307351794879418,1.3003640333333333,0.09461458783551532,3.0
0.001,32000,1.5839589333333333,0.2162110756673236,1.1856580333333333,0.10996768831298183,3.0
0.001,33000,1.2922304999999998,0.23686653267514035,1.3688758333333333,0.16207066005071505,3.0
0.001,34000,1.2840199833333334,0.26772230354524434,1.2659964,0.1631126157304006,3.0
0.001,35000,1.2422434333333332,0.22055455782814326,1.3383122,0.09400315480994953,3.0
0.001,36000,1.2625735666666669,0.10445962543895981,1.4174167333333332,0.15908048921662615,3.0
0.001,37000,1.2810151333333333,0.11061717256725762,1.2944388,0.19932853262300407,3.0
0.001,38000,1.3528148,0.22585627843447253,1.2510184666666666,0.12128763122020228,3.0
0.001,39000,1.2628393133333333,0.2310768274622696,1.2762715333333332,0.1507696063722209,3.0
0.001,40000,1.2069203999999998,0.15331995455051942,1.3282645000000002,0.23737439941209615,3.0
0.001,41000,1.4244957999999999,0.23961602130286141,1.2205537,0.19020338723251834,3.0
0.001,42000,1.2597052,0.23693717650266138,1.3210552666666666,0.26927629096652345,3.0
0.001,43000,1.183546,0.16080627519939428,1.2023982999999998,0.22339361723411735,3.0
0.001,44000,1.1778966233333332,0.20432159170910097,1.3086137666666666,0.20450019881084333,3.0
0.001,45000,1.1955171666666666,0.1962261651423372,1.3648866333333334,0.15794320784426844,3.0
0.001,46000,1.3260273666666667,0.22832745135346247,1.2822984,0.0799335966468001,3.0
0.001,47000,1.0372436666666667,0.09196062020688231,1.3631925666666664,0.2398039117546969,3.0
0.001,48000,1.4103286333333331,0.27226784117823716,1.1619884999999999,0.22899433129451774,3.0
0.001,49000,1.2951772000000001,0.3679604998612895,1.1965634833333334,0.2213280462839236,3.0
0.001,50000,1.2150062866666667,0.22771400411989343,1.2869195,0.3103490691185062,3.0
0.001,51000,1.1564442333333333,0.15847713792862295,1.2190968866666667,0.2286787656935077,3.0
0.001,52000,1.2493416666666668,0.20535004592916734,1.2539174666666666,0.21697857447218405,3.0
0.001,53000,1.3201934666666666,0.18095715080088562,1.2056939433333334,0.22254877832214567,3.0
0.001,54000,1.1559859333333333,0.24447339160452844,1.23066292,0.20794156739736705,3.0
0.001,55000,1.172855,0.2912162381905468,1.2735614433333333,0.3148796856307721,3.0
0.001,56000,1.1509063333333334,0.2742839365121256,1.1512004766666666,0.13294485842629344,3.0
0.001,57000,1.0784091166666665,0.2111807380304454,1.1798912533333334,0.18677609888046395,3.0
0.001,58000,1.2618766499999998,0.2735565775576645,1.1288869466666667,0.26587194290028027,3.0
0.001,59000,1.3086714833333335,0.3105932051508859,1.2904722333333334,0.3342106874654187,3.0
0.001,60000,1.1866814,0.28524133690670317,1.1589418333333332,0.2648880109746528,3.0
0.001,61000,1.1371330666666666,0.29896829222403243,1.1871604666666666,0.3022802873103611,3.0
0.001,62000,1.1199181466666668,0.23461211094108117,1.22550731,0.3514497684255581,3.0
0.001,63000,1.0777413166666667,0.23171840262103402,1.2613659000000002,0.23525157998719162,3.0
0.001,64000,1.2543283533333331,0.24737257381525982,1.2471168333333333,0.3028676935134787,3.0
0.001,65000,1.25502978,0.3130248285670543,1.4372078333333331,0.4351433475439879,3.0
0.001,66000,1.0330020866666667,0.25059737387794956,1.2135974333333335,0.27507464409303123,3.0
0.001,67000,1.1419473,0.31795410503328936,1.2426567433333335,0.33305005606277743,3.0
0.001,68000,1.2041159533333332,0.3707225883311215,1.2074561166666666,0.38172758646290583,3.0
0.001,69000,1.1295126666666666,0.2221245581311706,1.2026367333333334,0.2473595698533772,3.0
0.001,70000,1.0994285833333333,0.23599215621298436,0.9893191366666666,0.1512143853950025,3.0
0.001,71000,1.3170348666666667,0.2593464667658969,1.14421908,0.31763404225924174,3.0
0.001,72000,1.2677650666666667,0.2734192562402555,1.1248176666666667,0.2694994092776107,3.0
0.001,73000,1.11660701,0.2819306858561416,1.0966232266666667,0.2485403001103856,3.0
0.001,74000,1.1912288,0.3562664615587234,1.2589040333333334,0.3324820265650728,3.0
0.001,75000,1.1925089,0.37861392302831387,1.0758333133333333,0.25376527526510695,3.0
0.001,76000,1.1810271866666666,0.3090694412715092,1.2173951,0.2787768808172108,3.0
0.001,77000,1.12073012,0.27593815482948664,1.2354664333333334,0.3312107430056396,3.0
0.001,78000,1.0226529533333333,0.21438379128744986,1.0413596666666667,0.1995464513951771,3.0
0.001,79000,1.1156544466666667,0.20270544899919402,1.1099296,0.2319680616812582,3.0
0.001,80000,1.0838231333333335,0.2456062597833189,1.1161085666666668,0.2185849078924277,3.0
0.001,81000,1.0959951333333333,0.21078609580046104,1.2299468333333332,0.28767857079792675,3.0
0.001,82000,1.2268049666666665,0.30272223148970706,1.1349699666666666,0.32126096382370795,3.0
0.001,83000,1.0287899133333334,0.26005554390269175,1.0316350666666667,0.20523191359699508,3.0
0.001,84000,1.1645566333333333,0.32116123566844296,1.0789676233333332,0.25802095644911843,3.0
0.001,85000,1.2207495533333335,0.4232522888871335,1.1850866833333333,0.25755992826667923,3.0
0.001,86000,1.0005101099999998,0.27276529525480586,1.2200422,0.3112228865196828,3.0
0.001,87000,1.1249713666666665,0.20832234044946096,1.2027212666666667,0.33933974855968635,3.0
0.001,88000,1.1623513666666667,0.2990578631487132,1.0947504866666666,0.2661216735703217,3.0
0.001,89000,1.0095532333333332,0.2706041035314033,0.9598439133333333,0.2563655302957079,3.0
0.001,90000,1.1204309,0.22939003878338599,0.9734168333333333,0.20841318870044614,3.0
0.001,91000,1.1444959466666667,0.293415575988338,1.1418739666666669,0.298885475408025,3.0
0.001,92000,1.0583606333333333,0.27586096579546093,1.1430218666666667,0.26795549853335304,3.0
0.001,93000,1.0731783866666667,0.2759526983693393,1.1051865333333335,0.22625472185549583,3.0
0.001,94000,1.0931267,0.23353875357747372,1.0375390866666667,0.18946330754984245,3.0
0.001,95000,1.0738775466666668,0.2802285210822568,1.0916176433333333,0.33769250950220464,3.0
0.001,96000,1.03332487,0.27304348654138083,1.0893356333333333,0.29403896179367306,3.0
0.001,97000,1.1770552333333333,0.282555905807661,1.05966131,0.28369430535788065,3.0
0.001,98000,1.1109224133333333,0.2673768719732247,1.10520782,0.3060690169566407,3.0
0.001,99000,1.1127473333333333,0.2608129022652659,1.057537,0.29250168535667165,3.0


==> data/dim5/variance_plot_dim5_sigmat0.0033.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
0.0032876585066269,0,0.11365034666666667,0.007610331738370176,0.11686891333333334,0.015677695960552088,3.0
0.0032876585066269,1000,0.41296596,0.06464670924559836,0.38759385333333335,0.06317343730496895,3.0
0.0032876585066269,2000,0.5503757333333333,0.17089342044426725,0.5734048066666667,0.17350803039980736,3.0
0.0032876585066269,3000,0.52423129,0.1286999673726145,0.6010236033333333,0.18121322571886894,3.0
0.0032876585066269,4000,0.65412722,0.19530252296576306,0.6318611833333333,0.1835581414568064,3.0
0.0032876585066269,5000,0.7576031133333334,0.24885790262278226,0.6876945866666667,0.1552131620696803,3.0
0.0032876585066269,6000,0.7645934466666665,0.11550799112651691,0.8419093833333333,0.1910031956960283,3.0
0.0032876585066269,7000,0.84709505,0.12282444764860874,0.76913433,0.11235817602183044,3.0
0.0032876585066269,8000,0.85223054,0.18327793005047585,0.9093015000000001,0.2467399847893595,3.0
0.0032876585066269,9000,0.93899898,0.20693972876797664,0.9182251133333333,0.21645569905092243,3.0
0.0032876585066269,10000,0.9407156133333333,0.23160089988248933,0.8692342466666667,0.18158644541568122,3.0
0.0032876585066269,11000,0.9841061466666666,0.20972975999429883,1.0492363033333334,0.2771380230453196,3.0
0.0032876585066269,12000,1.06611525,0.21441330554921456,0.9088293433333335,0.12238518899552435,3.0
0.0032876585066269,13000,0.8757311,0.1172575553881426,0.9076386,0.20411064990353475,3.0
0.0032876585066269,14000,1.0234148466666666,0.1827302611088254,1.00002582,0.1768627587633994,3.0
0.0032876585066269,15000,1.0464868666666665,0.19097512092896926,0.8849200333333332,0.12363276039238595,3.0
0.0032876585066269,16000,1.04285895,0.24144519241728027,1.0624670400000003,0.1819305204078866,3.0
0.0032876585066269,17000,1.0371407333333333,0.09056655805938771,1.0786028200000002,0.15038668402415292,3.0
0.0032876585066269,18000,1.19879519,0.16471013698370063,1.1830022666666666,0.18530801010672593,3.0
0.0032876585066269,19000,0.9831523999999999,0.09142064425753807,1.0474781333333334,0.17285420997835468,3.0
0.0032876585066269,20000,1.1486632666666665,0.03659266353475484,1.1398822333333334,0.08271140958945412,3.0
0.0032876585066269,21000,1.0937300233333334,0.19385236567787237,0.9672282433333333,0.024603614539889806,3.0
0.0032876585066269,22000,1.0416893166666668,0.1621205545686921,1.1402142,0.058895640854905375,3.0
0.0032876585066269,23000,1.1473678333333335,0.12087039940203632,1.1305734166666668,0.17483912538771257,3.0
0.0032876585066269,24000,1.1534993466666668,0.15111505662947305,1.2263255,0.10785023594375366,3.0
0.0032876585066269,25000,1.3026270999999998,0.1799901622842297,1.1773087666666668,0.22564260803153835,3.0
0.0032876585066269,26000,1.1698013,0.15277177986690904,1.2577027666666667,0.06018886040293874,3.0
0.0032876585066269,27000,1.1567733133333336,0.09365326902098425,1.0565139666666665,0.11106578823948342,3.0
0.0032876585066269,28000,1.0342606099999998,0.043485321810128444,1.1351921666666667,0.0974028690193695,3.0
0.0032876585066269,29000,1.0886208,0.04897407166923461,1.2011143666666666,0.2275020903482745,3.0
0.0032876585066269,30000,1.1325675866666665,0.1548510935538962,1.1090875166666667,0.17072738729739179,3.0
0.0032876585066269,31000,1.04737332,0.12578898066565977,1.1565179499999998,0.13969222242891988,3.0
0.0032876585066269,32000,1.1743095133333332,0.14927383183407436,1.2334434333333333,0.13415738897486956,3.0
0.0032876585066269,33000,1.2558729,0.1802807620669863,1.10608615,0.18591638569383145,3.0
0.0032876585066269,34000,1.1888355333333334,0.11679121714366104,1.2428784,0.21978142396035957,3.0
0.0032876585066269,35000,1.2976367333333332,0.1115934939194087,1.20356358,0.16857712908149117,3.0
0.0032876585066269,36000,1.2180041333333333,0.09811156401961207,1.2670928166666668,0.15927480309604408,3.0
0.0032876585066269,37000,1.0807772333333334,0.08498619363326679,1.2382343199999999,0.24069098470875414,3.0
0.0032876585066269,38000,1.1773604333333332,0.04725970372146985,1.2571046333333333,0.11879616671445159,3.0
0.0032876585066269,39000,1.1185671866666667,0.11385450267246719,1.1548874333333332,0.13775179069158336,3.0
0.0032876585066269,40000,1.08421502,0.0955726315263339,1.3036974333333333,0.20736611207045008,3.0
0.0032876585066269,41000,0.9981844866666667,0.07198855264332085,1.0803615966666664,0.16890344010590314,3.0
0.0032876585066269,42000,1.1535342333333334,0.15749613597552517,1.3406886333333332,0.28080755626171183,3.0
0.0032876585066269,43000,1.1188148,0.19167020611412888,1.1667606333333334,0.21234916298698814,3.0
0.0032876585066269,44000,1.1638091,0.23304283244187107,1.206293,0.20397484197613688,3.0
0.0032876585066269,45000,1.2122870333333333,0.18048654931148686,1.1072314666666667,0.11693723821672226,3.0
0.0032876585066269,46000,1.2062793666666665,0.1300859920156706,1.1542716333333334,0.19116283122484293,3.0
0.0032876585066269,47000,1.2227957666666667,0.175988998446658,1.14108801,0.1669808489219331,3.0
0.0032876585066269,48000,1.0052481866666667,0.20225732124765766,1.19321741,0.3208952465638989,3.0
0.0032876585066269,49000,1.0198393833333332,0.163181455864952,1.1229886333333334,0.18573041140865376,3.0
0.0032876585066269,50000,1.2199126666666666,0.09390975236797532,1.09861509,0.2500663101501669,3.0
0.0032876585066269,51000,1.1768277466666668,0.18091926438259925,1.23213278,0.2391445671487725,3.0
0.0032876585066269,52000,1.1053087333333333,0.15907356347684273,1.1218342333333335,0.15888045172368162,3.0
0.0032876585066269,53000,1.1519674,0.2431820149153099,1.1036749666666668,0.18129176545381512,3.0
0.0032876585066269,54000,1.1678375,0.21149291242791882,1.1521761133333335,0.1686825678015549,3.0
0.0032876585066269,55000,1.10224302,0.20233741978719044,1.1055196533333334,0.18866678601854167,3.0
0.0032876585066269,56000,1.1891099333333333,0.28389603626082527,1.26012195,0.24463240843928638,3.0
0.0032876585066269,57000,1.1246127466666669,0.19795530273336165,1.1420854333333335,0.23606578088261995,3.0
0.0032876585066269,58000,1.1308613,0.19655685071557116,1.0664643533333333,0.16227716634519732,3.0
0.0032876585066269,59000,1.1191915633333334,0.24732783054089844,1.1550340333333333,0.1899572897940423,3.0
0.0032876585066269,60000,1.2461035999999999,0.32070257528684326,1.1768105,0.23795168900533856,3.0
0.0032876585066269,61000,1.06213735,0.16314984850026934,1.1398328833333333,0.16884412868589857,3.0
0.0032876585066269,62000,1.0875915466666666,0.15346233776180238,1.00363881,0.17922989071554474,3.0
0.0032876585066269,63000,1.0167021433333334,0.16385587403099475,1.1717829,0.18401121260216727,3.0
0.0032876585066269,64000,1.0924110666666667,0.15985272528418498,1.0562673666666667,0.0804040327666951,3.0
0.0032876585066269,65000,1.1967160333333333,0.20949003846866115,1.0777925833333335,0.25087635139435116,3.0
0.0032876585066269,66000,1.1175233433333334,0.21806300486382496,1.1157179333333334,0.22685279632074432,3.0
0.0032876585066269,67000,1.0771858300000001,0.2982184561737859,1.1511915766666665,0.19160825113175808,3.0
0.0032876585066269,68000,0.9922392666666667,0.18879620112469012,1.2511913333333335,0.30267503190045447,3.0
0.0032876585066269,69000,1.0195737,0.21089686899791407,1.1208866333333332,0.20427734983982218,3.0
0.0032876585066269,70000,1.0728493666666667,0.24800898445150688,1.1340440866666668,0.1915925996381685,3.0
0.0032876585066269,71000,1.1045966999999999,0.2406445380571587,0.9993718666666668,0.16506116967211817,3.0
0.0032876585066269,72000,1.1804127833333333,0.26657868824229675,1.1891328333333335,0.2447956225389548,3.0
0.0032876585066269,73000,1.1207229466666666,0.29993698485307796,0.9662601233333333,0.2255755761831894,3.0
0.0032876585066269,74000,1.06583736,0.282723234981056,1.0914269833333334,0.2553964608320959,3.0
0.0032876585066269,75000,1.06957682,0.26974567112386016,1.0743117666666666,0.21910102946362695,3.0
0.0032876585066269,76000,1.1282021166666667,0.384454045394696,1.1370628333333332,0.29221894884410066,3.0
0.0032876585066269,77000,0.9536887799999999,0.17240200522182375,1.1185312666666667,0.28257080256426786,3.0
0.0032876585066269,78000,0.9977977333333334,0.21181948976026999,1.0768112433333334,0.30613875128759327,3.0
0.0032876585066269,79000,1.0655924333333333,0.23137150097037545,1.0842449,0.25739463127288287,3.0
0.0032876585066269,80000,1.01425861,0.20977837764159693,1.0260840199999999,0.2045876322277613,3.0
0.0032876585066269,81000,0.9156478,0.15074584556800674,0.97917558,0.1651660964976239,3.0
0.0032876585066269,82000,1.1760719466666665,0.3001325763690565,1.0017746,0.17182464095880814,3.0
0.0032876585066269,83000,0.9922433666666667,0.2519912027484315,1.0293979166666667,0.2238369868292108,3.0
0.0032876585066269,84000,0.9955474500000001,0.1958282844485252,1.0236048333333334,0.16541465163603591,3.0
0.0032876585066269,85000,1.0068272533333333,0.25362512528947556,1.16074348,0.24099911559179715,3.0
0.0032876585066269,86000,0.9321548666666666,0.14148652756217145,1.0471379533333334,0.2408292055608764,3.0
0.0032876585066269,87000,1.0747968666666667,0.22433390800409062,0.9457486333333334,0.1626159281830487,3.0
0.0032876585066269,88000,0.8782283666666667,0.19648041226864776,1.0211045433333334,0.26060737537388673,3.0
0.0032876585066269,89000,0.91205701,0.1461734890136481,0.8986925,0.1208342038539723,3.0
0.0032876585066269,90000,1.0772352433333332,0.26769958312360376,0.9607003500000001,0.18520775852238436,3.0
0.0032876585066269,91000,1.1171193333333334,0.3127092099513878,1.0719347333333333,0.31782788293512126,3.0
0.0032876585066269,92000,0.9959847533333335,0.2311974046223116,1.0443011866666667,0.16771898056809442,3.0
0.0032876585066269,93000,1.0589049133333333,0.303192521364355,0.94829279,0.23531082080528534,3.0
0.0032876585066269,94000,0.9027227166666667,0.17710599334135646,1.0154995500000001,0.2386024297347071,3.0
0.0032876585066269,95000,1.0594237533333333,0.21821928868956458,1.0276155333333332,0.21052419361217795,3.0
0.0032876585066269,96000,1.0894064333333333,0.27307318529616026,1.1107833666666667,0.2581337990998811,3.0
0.0032876585066269,97000,1.0826567466666666,0.3049660386322738,0.9358062333333335,0.14730456328537295,3.0
0.0032876585066269,98000,0.9772298666666668,0.2319012573604862,1.0276862666666666,0.306800405772278,3.0
0.0032876585066269,99000,0.9913165999999999,0.25546040771529593,1.0288780533333333,0.19303157958209888,3.0


==> data/dim5/variance_plot_dim5_sigmat0.0108.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
0.0108086984561963,0,0.111454825,0.008794317108972986,0.11432557666666666,0.013751367650946983,3.0
0.0108086984561963,1000,0.43133065333333337,0.08715764794348312,0.4086312733333333,0.08505185122547018,3.0
0.0108086984561963,2000,0.52525142,0.16188741938085902,0.5533994799999999,0.14872737588014429,3.0
0.0108086984561963,3000,0.5649376266666667,0.15297645321118994,0.5541482,0.14237593179784053,3.0
0.0108086984561963,4000,0.54579712,0.1323640805626879,0.66411145,0.1988883885140755,3.0
0.0108086984561963,5000,0.6869776133333333,0.16465593069421716,0.60672782,0.12625907608764503,3.0
0.0108086984561963,6000,0.7885691466666667,0.08843160525671527,0.7311856966666667,0.11701210984485047,3.0
0.0108086984561963,7000,0.7728035266666667,0.0902722307048235,0.7775250333333332,0.04570479813824558,3.0
0.0108086984561963,8000,0.8789079433333334,0.1319910916862165,0.8746304666666666,0.1803652067891729,3.0
0.0108086984561963,9000,0.7449389633333334,0.16798047604913502,0.8424280166666668,0.18671173323862186,3.0
0.0108086984561963,10000,0.9204870833333333,0.15850316499088785,0.9387394666666667,0.12475606471362871,3.0
0.0108086984561963,11000,0.8828017666666668,0.13244500959690572,0.8860213900000001,0.12128685520473947,3.0
0.0108086984561963,12000,0.9641982533333334,0.18463546288507035,0.8865638099999998,0.14852212137821794,3.0
0.0108086984561963,13000,0.8577246133333333,0.12793046574732508,0.8161268433333332,0.11094657726051706,3.0
0.0108086984561963,14000,0.8897995700000001,0.09128079235262641,0.8323858666666667,0.14418241752569708,3.0
0.0108086984561963,15000,0.8837756666666666,0.19415751143839624,0.9439336466666667,0.13497961473009487,3.0
0.0108086984561963,16000,0.9329881066666667,0.04794180543754635,0.9078440666666667,0.11783585672652637,3.0
0.0108086984561963,17000,0.9166265,0.163575369010323,1.0131207,0.13357316100060418,3.0
0.0108086984561963,18000,0.9504112,0.10153335262400234,0.98332072,0.10948985604482453,3.0
0.0108086984561963,19000,1.04675278,0.12347822541598877,1.09233731,0.07318288903828163,3.0
0.0108086984561963,20000,1.0879936166666666,0.07880957705012938,1.0620920133333334,0.06711417902336918,3.0
0.0108086984561963,21000,1.0809688333333334,0.12018095304050656,1.1556479566666666,0.12838546876339968,3.0
0.0108086984561963,22000,1.0198098,0.09021265964543629,1.1297395000000001,0.060608488945883957,3.0
0.0108086984561963,23000,1.0637621499999999,0.06214537448737306,1.0112166,0.07810201376669708,3.0
0.0108086984561963,24000,0.99292109,0.059422484386342365,1.1620286,0.07372587236963248,3.0
0.0108086984561963,25000,1.0024296133333335,0.0863896434140238,1.1524069333333333,0.08441301053906189,3.0
0.0108086984561963,26000,1.0377632099999998,0.10100110089574485,1.0493579133333333,0.03125097380988595,3.0
0.0108086984561963,27000,1.0436750333333333,0.047910900447265425,1.0884157333333333,0.06775516873273296,3.0
0.0108086984561963,28000,1.0143757333333332,0.10761356101833904,1.0666717133333334,0.043094388952942694,3.0
0.0108086984561963,29000,1.0091287333333334,0.09662611849736995,1.1116569666666667,0.14510237723720376,3.0
0.0108086984561963,30000,1.1483139,0.17752568945562033,1.0395487666666667,0.08616457243098494,3.0
0.0108086984561963,31000,1.1222329,0.14685139094419006,1.0593926233333333,0.07472702896778523,3.0
0.0108086984561963,32000,1.0833198533333332,0.16626142322365553,1.1370729233333332,0.09516558793393513,3.0
0.0108086984561963,33000,1.1419439500000002,0.20075263000273708,1.1142304333333335,0.07376068737137541,3.0
0.0108086984561963,34000,1.0736471666666667,0.10447682675930797,1.0333713333333332,0.13850084804277474,3.0
0.0108086984561963,35000,1.0158807333333335,0.16401679666978558,1.0640544566666668,0.11619311586210634,3.0
0.0108086984561963,36000,0.9574755333333332,0.061132902616739676,1.0573888,0.02576873285534232,3.0
0.0108086984561963,37000,1.1799332766666666,0.18951296879766447,1.0460962333333335,0.03107486812266647,3.0
0.0108086984561963,38000,1.0645527433333333,0.09971952110215035,1.0984282333333333,0.08134167318040471,3.0
0.0108086984561963,39000,1.0849634333333333,0.1034229440757116,1.0479496566666666,0.09311808497281938,3.0
0.0108086984561963,40000,1.0507278333333334,0.03607587824277847,1.0243418133333335,0.10920974877861184,3.0
0.0108086984561963,41000,1.0260771533333333,0.13184226129874105,0.9979661000000001,0.15244395951832052,3.0
0.0108086984561963,42000,1.0180301333333335,0.08085294731293216,1.1263853766666667,0.12305053404367333,3.0
0.0108086984561963,43000,1.1615968333333333,0.16377137733398686,1.0998319466666666,0.10370187144186059,3.0
0.0108086984561963,44000,1.0564447766666667,0.11642077169750488,1.0645809666666668,0.12927358788724444,3.0
0.0108086984561963,45000,1.0720731,0.04621749577692413,1.01078289,0.10545899031543697,3.0
0.0108086984561963,46000,1.0297609,0.17668435130798463,1.0545248333333335,0.08204290847754266,3.0
0.0108086984561963,47000,1.1507686000000001,0.13386709604553068,1.05761545,0.22944318327129665,3.0
0.0108086984561963,48000,1.0602334333333332,0.1131836377289334,1.0326513666666666,0.10607605264749646,3.0
0.0108086984561963,49000,1.1800241,0.11443898953522502,1.0017819133333334,0.13646139996512877,3.0
0.0108086984561963,50000,0.9788292333333333,0.09841349743777247,1.06674648,0.16880201995133154,3.0
0.0108086984561963,51000,0.9527139433333334,0.07887986132416319,1.15701698,0.15077156237701372,3.0
0.0108086984561963,52000,1.0741703233333333,0.12812115152570974,0.9790136633333333,0.16255099808259996,3.0
0.0108086984561963,53000,1.04988161,0.1275878335657653,0.9539933266666667,0.1048671529311612,3.0
0.0108086984561963,54000,0.9771943033333333,0.10323031718094905,1.0205550033333333,0.16750310722073397,3.0
0.0108086984561963,55000,1.1101064166666668,0.19590282827752117,1.1307549666666665,0.11739017134248413,3.0
0.0108086984561963,56000,0.9819761333333332,0.17359583838908052,1.04980508,0.1662389068995154,3.0
0.0108086984561963,57000,0.9133986666666667,0.03157162826892387,0.97988562,0.18729911358761347,3.0
0.0108086984561963,58000,1.0498036,0.14785456439068764,1.0605461,0.19499648954735058,3.0
0.0108086984561963,59000,1.0396602666666668,0.08823739603056319,1.0670740766666666,0.13165221743070343,3.0
0.0108086984561963,60000,1.0497329166666667,0.1924229146436315,0.9643329999999999,0.1907389696321738,3.0
0.0108086984561963,61000,0.9020568866666666,0.11253237092682643,1.00258958,0.1280887043048907,3.0
0.0108086984561963,62000,0.9336192666666667,0.15462158891954397,0.9862313833333333,0.11861785874577918,3.0
0.0108086984561963,63000,1.0349742333333334,0.17735040309790048,1.0332617666666666,0.16311131515502264,3.0
0.0108086984561963,64000,0.9383409566666666,0.0950611950803615,1.0914243333333333,0.16636895873081148,3.0
0.0108086984561963,65000,0.94860465,0.1964926624298157,1.0170404166666667,0.21047065647635288,3.0
0.0108086984561963,66000,0.9196484366666665,0.15557244810752754,0.9553701,0.1477285614727042,3.0
0.0108086984561963,67000,1.0383597333333332,0.16583891969175324,1.0424709833333334,0.1852702517762326,3.0
0.0108086984561963,68000,0.9804890666666667,0.07298742157706199,0.9809353866666667,0.15590304977324265,3.0
0.0108086984561963,69000,0.9758892,0.1768033001801814,0.9753180666666666,0.1228498382263259,3.0
0.0108086984561963,70000,1.0026699,0.20407992439755065,1.0947206333333332,0.2194636008067726,3.0
0.0108086984561963,71000,0.9767823533333333,0.15121326981505356,1.0029296133333334,0.17065169621079318,3.0
0.0108086984561963,72000,0.9592540533333334,0.15938728714702283,0.9851900800000001,0.1182569991759039,3.0
0.0108086984561963,73000,0.9275403333333333,0.2082889982295619,1.0006679,0.2364326077438206,3.0
0.0108086984561963,74000,1.0985028666666665,0.18978148355412455,1.0123363666666665,0.19294766391196458,3.0
0.0108086984561963,75000,1.00553769,0.23707641957311662,0.9524557333333333,0.19417424298015032,3.0
0.0108086984561963,76000,0.8993700866666666,0.15604323016037844,0.9588683533333334,0.21664939192524751,3.0
0.0108086984561963,77000,0.9775017866666665,0.20020594331171634,0.9250199366666667,0.16524083038889736,3.0
0.0108086984561963,78000,0.9827085666666667,0.16014549485496343,1.01742662,0.1769067338013463,3.0
0.0108086984561963,79000,1.0207169533333333,0.18323093523963738,0.92627202,0.20116687930054095,3.0
0.0108086984561963,80000,1.1007249333333333,0.2263053256871664,0.9639379666666666,0.20707746074724737,3.0
0.0108086984561963,81000,0.9688047333333333,0.1613500051872774,0.9634984000000001,0.1509167920828671,3.0
0.0108086984561963,82000,0.9210144566666667,0.14972746451239852,1.0074194666666667,0.22989089390118184,3.0
0.0108086984561963,83000,0.8987645333333333,0.1692863127650149,0.9602604133333333,0.13978833758481493,3.0
0.0108086984561963,84000,0.9246263333333333,0.21080418319239885,0.9143030133333333,0.15953670425104233,3.0
0.0108086984561963,85000,0.9577262833333333,0.15059376054761348,0.9478263299999999,0.17051813287064296,3.0
0.0108086984561963,86000,0.9517522133333335,0.18674902944000776,0.9352608333333333,0.15595770584964513,3.0
0.0108086984561963,87000,0.8913757333333333,0.16138883101616558,0.9636150200000001,0.15217091046310302,3.0
0.0108086984561963,88000,0.9723567033333333,0.20226798464648166,0.8446944366666665,0.14457288974378202,3.0
0.0108086984561963,89000,1.0619824666666666,0.19685334920375233,0.9521848133333334,0.17759063463553149,3.0
0.0108086984561963,90000,0.85430453,0.1335258287024508,0.9221057666666667,0.19381836831479046,3.0
0.0108086984561963,91000,1.03051529,0.25269472823049377,0.8379140466666666,0.16836267038478822,3.0
0.0108086984561963,92000,0.9354482000000001,0.19498472283296966,0.8847639133333334,0.11212954819132281,3.0
0.0108086984561963,93000,1.0088397633333333,0.17128480269092106,0.8708675533333334,0.12286087992092594,3.0
0.0108086984561963,94000,0.7889986433333332,0.08896314566921078,0.9915187333333334,0.19699516494527927,3.0
0.0108086984561963,95000,0.96287908,0.21103727237261288,0.8105623,0.18802641580890528,3.0
0.0108086984561963,96000,0.8608048866666667,0.12792094091677944,0.90920376,0.16975681598155473,3.0
0.0108086984561963,97000,0.9100946333333333,0.1864508979974561,0.9056487466666668,0.18418501969268342,3.0
0.0108086984561963,98000,0.9833722000000001,0.1400368534068562,0.9278948533333334,0.07507268570675253,3.0
0.0108086984561963,99000,0.9275994000000001,0.17946769285554806,0.9587610866666667,0.17877114972836314,3.0


==> data/dim5/variance_plot_dim5_sigmat0.0355.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
0.0355353094250793,0,0.11086576999999999,0.00810707830047702,0.11280268500000001,0.015749262338935914,3.0
0.0355353094250793,1000,0.42842095,0.06930622398387103,0.41031855666666667,0.053396227472018526,3.0
0.0355353094250793,2000,0.5066535600000001,0.12817423352574003,0.47590179,0.12276484689174436,3.0
0.0355353094250793,3000,0.5223988033333334,0.11610771339731918,0.5203241566666666,0.13460672358304845,3.0
0.0355353094250793,4000,0.5658866466666667,0.15589601008998974,0.5847736666666666,0.15762321129350507,3.0
0.0355353094250793,5000,0.6934879866666667,0.1677040178288858,0.5880960933333333,0.13194254153744367,3.0
0.0355353094250793,6000,0.7178631000000001,0.043492110539987604,0.70718061,0.11414376651818574,3.0
0.0355353094250793,7000,0.7886015766666666,0.07245404168314706,0.7408145166666666,0.10134350512679775,3.0
0.0355353094250793,8000,0.72439929,0.05727077852720007,0.7088156666666667,0.049517504275502874,3.0
0.0355353094250793,9000,0.7320690033333334,0.04743367544387017,0.7550266533333333,0.07919812548892921,3.0
0.0355353094250793,10000,0.8323393,0.0735853302436249,0.7095538666666666,0.05568017715363622,3.0
0.0355353094250793,11000,0.7785990333333332,0.06670740542162051,0.8752343666666667,0.12138717216918402,3.0
0.0355353094250793,12000,0.7934672333333334,0.051626138504357565,0.7980643066666667,0.07532455179863233,3.0
0.0355353094250793,13000,0.7774631,0.04597196314824213,0.7972729666666667,0.14501663689557018,3.0
0.0355353094250793,14000,0.7939565133333333,0.05874095164559542,0.78830694,0.12221552840472336,3.0
0.0355353094250793,15000,0.8100182166666666,0.04149134478810342,0.8092174866666667,0.06794063674881802,3.0
0.0355353094250793,16000,0.87787397,0.05683520746730528,0.8589118766666667,0.05251989918074428,3.0
0.0355353094250793,17000,0.9438475266666666,0.02767648687430381,0.9335228266666666,0.04397407239968658,3.0
0.0355353094250793,18000,0.9229879533333335,0.03242343325139261,0.8808519666666667,0.03830424137717796,3.0
0.0355353094250793,19000,0.9220989233333334,0.058399437537738436,0.9082950466666667,0.08465087339638921,3.0
0.0355353094250793,20000,0.8915676133333332,0.0636132118278023,0.9008659099999999,0.02684345427472839,3.0
0.0355353094250793,21000,0.8898119333333333,0.025504924281814906,0.9716095666666668,0.046515227410864536,3.0
0.0355353094250793,22000,0.8427865200000001,0.020210675765489218,0.89694591,0.08283272896253689,3.0
0.0355353094250793,23000,0.9644145999999999,0.08538795220523403,0.8825153533333333,0.058153110038766144,3.0
0.0355353094250793,24000,0.9423298133333334,0.0737103493363642,0.8976834966666667,0.010916957571442612,3.0
0.0355353094250793,25000,0.84778677,0.0374321582917002,0.8792228999999999,0.05362296159877161,3.0
0.0355353094250793,26000,0.90379339,0.053866924142511596,0.9287682666666667,0.09599527068633959,3.0
0.0355353094250793,27000,0.8859048399999999,0.06820238743321039,0.8758481133333333,0.005727505076399123,3.0
0.0355353094250793,28000,0.9427840666666666,0.047055726399746284,0.9027374633333333,0.08190167874464528,3.0
0.0355353094250793,29000,0.9764615000000001,0.06504496349193531,0.9294787633333333,0.037766853889317796,3.0
0.0355353094250793,30000,0.8634719766666666,0.03763203674416092,0.8921869533333333,0.04241285574999846,3.0
0.0355353094250793,31000,0.9188617666666667,0.0616012579526948,0.8863285733333334,0.018970734978088682,3.0
0.0355353094250793,32000,0.8700070933333334,0.029682666205433954,0.90613738,0.06503339793970787,3.0
0.0355353094250793,33000,0.9677635666666667,0.041340136727008786,0.9372825333333333,0.040434307038293336,3.0
0.0355353094250793,34000,0.95749,0.06290268090481785,0.82975451,0.04638223504773063,3.0
0.0355353094250793,35000,1.0025645,0.10137636812375617,0.9154839199999999,0.05547424122011701,3.0
0.0355353094250793,36000,0.87834679,0.020413067332628713,0.9145942166666666,0.06487786534100269,3.0
0.0355353094250793,37000,0.9528699333333334,0.10272579711692571,0.8550479566666667,0.049176960258779136,3.0
0.0355353094250793,38000,0.9101408133333333,0.040041419523815326,0.8944097466666667,0.05521477355308248,3.0
0.0355353094250793,39000,0.9623283333333333,0.06590025209188839,0.88211959,0.08195402226135108,3.0
0.0355353094250793,40000,0.8789591533333333,0.02352206649954133,0.9678558,0.03196570253772,3.0
0.0355353094250793,41000,0.7949293333333335,0.04084850880221264,0.9846063099999999,0.07489613086876008,3.0
0.0355353094250793,42000,0.9641243166666668,0.06780662086110724,0.9385844466666667,0.11775667066363947,3.0
0.0355353094250793,43000,0.8668228233333334,0.00594974685779245,0.9817274666666668,0.08073281388093972,3.0
0.0355353094250793,44000,0.9209931833333332,0.13343633968433014,1.0050339633333334,0.11080253715605676,3.0
0.0355353094250793,45000,0.85283258,0.042340505504037576,0.8945900133333332,0.048456754188570136,3.0
0.0355353094250793,46000,0.9577363566666666,0.06703607875075537,0.8414883866666667,0.02767521847264884,3.0
0.0355353094250793,47000,0.8965271333333334,0.08733345851652606,0.8961803666666667,0.060901225853696714,3.0
0.0355353094250793,48000,0.9241477566666666,0.034276755370983,0.9315062766666667,0.09246916076518273,3.0
0.0355353094250793,49000,0.9653141633333333,0.0713534278590623,0.9337734666666666,0.10181762775987166,3.0
0.0355353094250793,50000,0.8835733433333334,0.06545629250571114,0.8982806333333334,0.05345954693767159,3.0
0.0355353094250793,51000,0.9966347666666667,0.04609424979648883,0.8520823233333333,0.03762822696953106,3.0
0.0355353094250793,52000,0.9847885333333334,0.009586426217893256,0.88502899,0.06797876856563698,3.0
0.0355353094250793,53000,0.9708302266666667,0.1142162371834607,0.8976754333333333,0.17216327350642405,3.0
0.0355353094250793,54000,0.8314499766666668,0.01972627835868212,0.9001498566666667,0.11582368222920511,3.0
0.0355353094250793,55000,0.8824247666666666,0.011505559249674818,0.87138572,0.07184948801811838,3.0
0.0355353094250793,56000,0.8748323166666667,0.06453065124472718,0.9309631999999999,0.11773462416056711,3.0
0.0355353094250793,57000,0.9321276599999999,0.1314423663289038,0.9156837566666667,0.08277767826135185,3.0
0.0355353094250793,58000,0.8132492533333333,0.07463036789528897,0.88393568,0.1395592226203834,3.0
0.0355353094250793,59000,0.9218583133333333,0.05552925047956419,0.9609639200000001,0.10389618410845386,3.0
0.0355353094250793,60000,0.8794448666666667,0.08421357197588626,0.8238749633333334,0.09037276340899253,3.0
0.0355353094250793,61000,0.8871329266666667,0.0878224289547504,0.9136431533333332,0.028776869142018293,3.0
0.0355353094250793,62000,0.8867203533333333,0.06077827198834172,0.9328802033333333,0.06432288464099757,3.0
0.0355353094250793,63000,0.9693924833333334,0.12826162821426867,0.9458198000000001,0.10155223719176912,3.0
0.0355353094250793,64000,0.7913231333333334,0.05577578717305965,0.9691751466666666,0.07307511405157145,3.0
0.0355353094250793,65000,0.8780082,0.13523359430008508,0.84770828,0.06159930583201191,3.0
0.0355353094250793,66000,0.99381061,0.15294031001413952,0.7892668233333334,0.10812683007860513,3.0
0.0355353094250793,67000,0.92395135,0.12073670200231505,0.93126374,0.11592460646245664,3.0
0.0355353094250793,68000,0.88176212,0.09398320881577589,0.9528351233333333,0.12703969317665464,3.0
0.0355353094250793,69000,0.9127551333333334,0.16446542798225947,0.9528934333333335,0.1922368958850714,3.0
0.0355353094250793,70000,0.91037015,0.11273124909266506,0.8488184866666666,0.042324289308467364,3.0
0.0355353094250793,71000,0.7969433533333333,0.04370834233757719,0.9565356333333334,0.07833722760283118,3.0
0.0355353094250793,72000,0.8467786999999999,0.08927872754251147,0.9072877833333334,0.09678294432578817,3.0
0.0355353094250793,73000,0.8398425666666668,0.08994849380666567,0.9232320533333334,0.15591267869559822,3.0
0.0355353094250793,74000,0.8604460133333333,0.15376968864759025,0.9264398433333332,0.0725816546511799,3.0
0.0355353094250793,75000,0.9079532866666667,0.13835965836493255,0.9212284666666667,0.08457361309418232,3.0
0.0355353094250793,76000,0.8769323199999999,0.0803458906931632,0.8458776366666667,0.07157107472214606,3.0
0.0355353094250793,77000,0.8889823133333333,0.09706218091638395,0.8395433866666666,0.05520400247585475,3.0
0.0355353094250793,78000,0.8460817033333333,0.10185084472624506,0.8804910766666666,0.10578895567893129,3.0
0.0355353094250793,79000,0.9244514,0.18235312526608696,0.8972391466666667,0.07842688763788548,3.0
0.0355353094250793,80000,0.8342994899999999,0.07201291806554871,0.8899859666666666,0.1121320963419831,3.0
0.0355353094250793,81000,0.8424461466666667,0.18138454507713217,0.8579724,0.14168919847808914,3.0
0.0355353094250793,82000,0.8529872,0.14856598348454467,0.8183838,0.0701755988315977,3.0
0.0355353094250793,83000,0.8659827866666667,0.08854679990998834,0.8107230099999999,0.10280963766100648,3.0
0.0355353094250793,84000,0.9483339466666667,0.12456664446444525,0.9499277999999999,0.06130167932327249,3.0
0.0355353094250793,85000,0.8043860199999999,0.04742491573164609,0.8650215666666666,0.10592888433341074,3.0
0.0355353094250793,86000,0.8972315866666666,0.09204572647234732,0.9148356866666667,0.10285074848971289,3.0
0.0355353094250793,87000,0.8952538533333335,0.12657188983716797,0.8042019333333332,0.13199825156006595,3.0
0.0355353094250793,88000,0.9143654666666666,0.11508690362183677,0.7683617533333335,0.0768288507131675,3.0
0.0355353094250793,89000,0.8496678866666668,0.06703954596808896,0.8128059333333333,0.03923478758136006,3.0
0.0355353094250793,90000,0.8804607866666667,0.10999153714073727,0.8399997566666667,0.05793782111988518,3.0
0.0355353094250793,91000,0.7853067666666668,0.07826157339576757,0.8896487766666666,0.09558155487041357,3.0
0.0355353094250793,92000,0.82478789,0.050729317041145944,0.8243276433333334,0.10504584417544185,3.0
0.0355353094250793,93000,0.8885586799999999,0.10067583848479433,0.7505324333333333,0.10628361573448174,3.0
0.0355353094250793,94000,0.7416628,0.11388939505967419,0.9166500000000001,0.12532267062622793,3.0
0.0355353094250793,95000,0.8380666,0.1289268673266101,0.8204068033333334,0.0933035903063686,3.0
0.0355353094250793,96000,0.90410716,0.13259079710684335,0.8519462466666666,0.09800521962557326,3.0
0.0355353094250793,97000,0.8404643666666667,0.120439754310974,0.81675902,0.11040683059590894,3.0
0.0355353094250793,98000,0.8258340999999999,0.039462761507696495,0.8726220666666666,0.1398404214616829,3.0
0.0355353094250793,99000,0.7666458066666667,0.12886129720075576,0.7390295133333332,0.10130314923396104,3.0


==> data/dim5/variance_plot_dim5_sigmat0.1168.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
0.116827962316982,0,0.11867241866666667,0.00813175003001989,0.11282977000000001,0.0076422875203501755,3.0
0.116827962316982,1000,0.3914430066666667,0.06868336778773093,0.40034792333333336,0.07126416605879525,3.0
0.116827962316982,2000,0.5055835066666666,0.13829563757419183,0.4887362566666667,0.13718267464740538,3.0
0.116827962316982,3000,0.50616922,0.11388653683067958,0.5112493100000001,0.11190534978772657,3.0
0.116827962316982,4000,0.5079622466666667,0.11092237663829382,0.5283386233333334,0.13517071187194662,3.0
0.116827962316982,5000,0.5754332799999999,0.1322016405099034,0.5629165033333333,0.12930731821785474,3.0
0.116827962316982,6000,0.6333864666666666,0.0676320650215644,0.6282528433333333,0.07830059566869937,3.0
0.116827962316982,7000,0.65514538,0.09122371358986507,0.6836347666666667,0.12268112337602029,3.0
0.116827962316982,8000,0.6124840333333333,0.03307863972295585,0.7228073766666667,0.029334476941069616,3.0
0.116827962316982,9000,0.6792246999999999,0.017385725703672333,0.6763985699999999,0.03178941047489294,3.0
0.116827962316982,10000,0.64891575,0.022131033482551896,0.7056866099999999,0.026196415319499372,3.0
0.116827962316982,11000,0.6596187533333334,0.029190950639770386,0.7630906666666667,0.006348913584840919,3.0
0.116827962316982,12000,0.8221090666666667,0.017405436078927874,0.7523439433333334,0.04660755544460374,3.0
0.116827962316982,13000,0.7040256233333332,0.035057271455679634,0.7845041666666667,0.04342468898098919,3.0
0.116827962316982,14000,0.7284802300000001,0.036741893512654354,0.7228336166666667,0.030320527389492157,3.0
0.116827962316982,15000,0.7246204333333334,0.03908362996670659,0.7412991566666666,0.05929868558173846,3.0
0.116827962316982,16000,0.8148937833333333,0.02086766989418827,0.8595828866666667,0.09350377916790412,3.0
0.116827962316982,17000,0.8242037166666667,0.06272307609999114,0.8443829866666667,0.08134119914149804,3.0
0.116827962316982,18000,0.8675888,0.07522745285519108,0.8127999966666667,0.037993781449750574,3.0
0.116827962316982,19000,0.8824875833333333,0.11279778667348463,0.8803375333333333,0.08957076250632481,3.0
0.116827962316982,20000,0.8686070866666666,0.04833183774905361,0.8536202333333334,0.11286773243979485,3.0
0.116827962316982,21000,0.8598363800000001,0.10448638823179669,0.8629501033333332,0.047342716898104605,3.0
0.116827962316982,22000,0.8575779333333333,0.11683620017289638,0.7974619199999999,0.05640807245290695,3.0
0.116827962316982,23000,0.9492171666666668,0.15197080549029074,0.7745452,0.08824489148239859,3.0
0.116827962316982,24000,0.9128822133333333,0.07540381489408991,0.8726065133333334,0.07452198453877563,3.0
0.116827962316982,25000,0.8255084666666667,0.043402790274573486,0.8781552766666666,0.0537973341876765,3.0
0.116827962316982,26000,0.8634722,0.08435553383276051,0.81831672,0.05740301731406578,3.0
0.116827962316982,27000,0.80878785,0.0505768741309784,0.8012842133333332,0.019174856492488068,3.0
0.116827962316982,28000,0.7314428266666666,0.07044722752063097,0.88476666,0.047267669077049206,3.0
0.116827962316982,29000,0.85633196,0.06612233034096296,0.8352899633333334,0.049673593888393854,3.0
0.116827962316982,30000,0.9127432799999999,0.03427151025726376,0.9087131666666668,0.05813422222106165,3.0
0.116827962316982,31000,0.8404195166666666,0.06435676690789359,0.89224052,0.05719558780631946,3.0
0.116827962316982,32000,0.9126974033333334,0.07123180951420802,0.86849952,0.05670304352664325,3.0
0.116827962316982,33000,0.89245105,0.09896859133814881,0.79741579,0.05149449688812809,3.0
0.116827962316982,34000,0.8607708566666666,0.029843338009499048,0.83388322,0.10449073453527703,3.0
0.116827962316982,35000,0.8922304899999999,0.029184119535778912,0.8773415800000001,0.0913053464691183,3.0
0.116827962316982,36000,0.9731766500000001,0.059179665387790376,0.8686511233333333,0.05865483099795115,3.0
0.116827962316982,37000,0.8845770166666668,0.0803875586192827,0.8788062333333334,0.05781387702291823,3.0
0.116827962316982,38000,0.8791448366666668,0.02394104750094305,0.9303354533333333,0.04299164004731822,3.0
0.116827962316982,39000,0.9036349466666667,0.055167822897168775,0.8547635666666666,0.07018617372375498,3.0
0.116827962316982,40000,0.8962448433333333,0.050912433840466495,0.8495962333333335,0.03016722744891291,3.0
0.116827962316982,41000,0.8938121666666666,0.013259050513056266,0.8670435,0.04064561812151465,3.0
0.116827962316982,42000,0.7655336666666667,0.06205787276401205,0.7906938966666667,0.038485960590165576,3.0
0.116827962316982,43000,0.8237324866666667,0.0323720412554956,0.8660248133333334,0.042738960879859705,3.0
0.116827962316982,44000,0.8951696333333333,0.055449223347802126,0.8618568133333334,0.0987888366015151,3.0
0.116827962316982,45000,0.9278142666666667,0.09957198086048663,0.8725571966666666,0.05829100375571185,3.0
0.116827962316982,46000,0.8491059499999999,0.02770143967568896,0.8434714900000001,0.043540056683443046,3.0
0.116827962316982,47000,0.8498309433333334,0.07294700726482578,0.7977168366666666,0.0065438863391981805,3.0
0.116827962316982,48000,0.7953563,0.033381512877689264,0.81542039,0.07073001825685779,3.0
0.116827962316982,49000,0.8570181533333333,0.024339611153416367,0.7945591,0.07164959508917919,3.0
0.116827962316982,50000,0.8729965533333334,0.03552986333171263,0.8063932500000001,0.03509956680581449,3.0
0.116827962316982,51000,0.77042975,0.02059133654454788,0.8464247733333333,0.05462301535724825,3.0
0.116827962316982,52000,0.85665165,0.09123004930148203,0.8705812666666667,0.035735813817597745,3.0
0.116827962316982,53000,0.7949392666666667,0.034521841271593724,0.8382034100000001,0.09136805302170505,3.0
0.116827962316982,54000,0.8321647200000001,0.09223941893522386,0.72155648,0.018734564945728865,3.0
0.116827962316982,55000,0.8331051,0.04308709824185578,0.8817476000000001,0.08415321796332763,3.0
0.116827962316982,56000,0.86199751,0.022677901361173154,0.8469540866666666,0.030386263855457434,3.0
0.116827962316982,57000,0.8455159666666666,0.06856239143422783,0.6812512333333333,0.0739812547663333,3.0
0.116827962316982,58000,0.8656081466666666,0.05702734114458472,0.8834154666666666,0.047189639077037986,3.0
0.116827962316982,59000,0.81281941,0.03448175535138886,0.9247886666666667,0.0285441156673136,3.0
0.116827962316982,60000,0.8195738833333334,0.08352843555453801,0.8588982833333333,0.08180248530006252,3.0
0.116827962316982,61000,0.8363711433333333,0.019991799535821617,0.82432558,0.043090781882908574,3.0
0.116827962316982,62000,0.8990622899999999,0.06799262458007801,0.7322001766666667,0.031415902925140925,3.0
0.116827962316982,63000,0.8934812933333333,0.06948389140904658,0.80244062,0.06944089041578985,3.0
0.116827962316982,64000,0.8409270966666668,0.0646179046440975,0.7771231133333334,0.05301763586489101,3.0
0.116827962316982,65000,0.9029333666666667,0.08703451556176499,0.8431664366666668,0.06679508672689692,3.0
0.116827962316982,66000,0.86394581,0.07718413270942698,0.8675294,0.09800920158808153,3.0
0.116827962316982,67000,0.8772488233333333,0.033240530971271255,0.8427935333333334,0.05751262495534738,3.0
0.116827962316982,68000,0.8439664666666666,0.08673681632404497,0.9076819,0.09954175829998851,3.0
0.116827962316982,69000,0.80521046,0.027674441970557132,0.8784158666666667,0.04112109967811873,3.0
0.116827962316982,70000,0.8699767666666666,0.03860249721604088,0.8190745866666668,0.059197536227607005,3.0
0.116827962316982,71000,0.8459823666666667,0.05729285864329962,0.7933755000000001,0.06845798017518874,3.0
0.116827962316982,72000,0.8766288333333333,0.022831720010990805,0.8569312266666667,0.015249635326683875,3.0
0.116827962316982,73000,0.7918004466666666,0.07493732271789658,0.7975996,0.05269864353228207,3.0
0.116827962316982,74000,0.9449397233333333,0.0519673105441765,0.8353798866666667,0.07168542563666282,3.0
0.116827962316982,75000,0.75046365,0.07868677550469226,0.7224446266666668,0.017385301058677277,3.0
0.116827962316982,76000,0.7307412133333333,0.02665510320259225,0.8519438333333333,0.004868032289105937,3.0
0.116827962316982,77000,0.8283409,0.04363560528365034,0.7375499333333333,0.07823990911298258,3.0
0.116827962316982,78000,0.7450527533333333,0.053448173641913885,0.7695619300000001,0.057478235084600794,3.0
0.116827962316982,79000,0.8432070166666666,0.017306745426863977,0.7411491333333333,0.030188927261074486,3.0
0.116827962316982,80000,0.8456137866666668,0.05756333728090749,0.8225547466666666,0.03417799199480339,3.0
0.116827962316982,81000,0.7765688033333333,0.03339745225419265,0.85283599,0.06137530457794107,3.0
0.116827962316982,82000,0.81826167,0.04113080997523512,0.8259961333333333,0.053580815686659525,3.0
0.116827962316982,83000,0.7918890199999998,0.03227325284110254,0.84619962,0.028994984760156942,3.0
0.116827962316982,84000,0.7762574666666667,0.04937822730616178,0.7292721666666666,0.018597809429275372,3.0
0.116827962316982,85000,0.7938602166666667,0.08998847879377789,0.8746490666666666,0.08130990183764693,3.0
0.116827962316982,86000,0.8174915500000001,0.07040342127802338,0.84465913,0.06151868666199674,3.0
0.116827962316982,87000,0.8272164100000001,0.05173734074989199,0.7087912333333333,0.03838045752924848,3.0
0.116827962316982,88000,0.9153796666666668,0.029337130961310985,0.77882091,0.06610452709179378,3.0
0.116827962316982,89000,0.7829226533333333,0.0581175563927245,0.8479142166666667,0.050766956812579145,3.0
0.116827962316982,90000,0.8162377633333332,0.05653894402143841,0.7519945333333333,0.0431506828100604,3.0
0.116827962316982,91000,0.7746577333333334,0.07111341755989357,0.7874007000000001,0.053812106163414856,3.0
0.116827962316982,92000,0.8139134966666667,0.04741436772346556,0.8009394466666667,0.05005989693999423,3.0
0.116827962316982,93000,0.8101338333333334,0.05115939797308321,0.8066106366666667,0.08318966762184878,3.0
0.116827962316982,94000,0.7745661533333333,0.03237972988818023,0.7628414099999999,0.06217463639253898,3.0
0.116827962316982,95000,0.7863918533333334,0.10472218748046747,0.75343678,0.03690316935508022,3.0
0.116827962316982,96000,0.7165185466666667,0.09756670901619148,0.7875268366666667,0.048056229679963584,3.0
0.116827962316982,97000,0.7692272866666667,0.08805066930707293,0.8849560166666667,0.10270330644613447,3.0
0.116827962316982,98000,0.8546124966666667,0.04120880493494497,0.7937300666666666,0.05814911004886012,3.0
0.116827962316982,99000,0.7638172,0.02399474371134923,0.7536736666666667,0.05934412319003834,3.0


==> data/dim5/variance_plot_dim5_sigmat0.4280.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
0.427979731978361,0,0.12153696666666665,0.012666075198056065,0.10844761666666668,0.009538007746918521,3.0
0.427979731978361,1000,0.4794105933333333,0.11782101641258254,0.37872552,0.07202203367960948,3.0
0.427979731978361,2000,0.5403613799999999,0.13997000971889562,0.47860103000000004,0.1305819387065811,3.0
0.427979731978361,3000,0.5472141666666667,0.13495219944924566,0.46802252666666666,0.127112822237958,3.0
0.427979731978361,4000,0.5653661133333334,0.12878094683080069,0.48114777333333336,0.12060589724661634,3.0
0.427979731978361,5000,0.6064754333333333,0.12190816841061601,0.5133854166666667,0.106583774221798,3.0
0.427979731978361,6000,0.6014119,0.08296089132563207,0.5646862300000001,0.04914391259022729,3.0
0.427979731978361,7000,0.7037287600000001,0.11797105421965354,0.6487128833333333,0.0969820315411328,3.0
0.427979731978361,8000,0.7225085766666668,0.08357914854766037,0.62486572,0.04119194766564739,3.0
0.427979731978361,9000,0.7208298166666666,0.06972326516737637,0.66872545,0.06961011168929507,3.0
0.427979731978361,10000,0.70246978,0.054096767792580755,0.64880257,0.09502039599470337,3.0
0.427979731978361,11000,0.7695201566666666,0.101916989262258,0.6553434166666666,0.07230840254034758,3.0
0.427979731978361,12000,0.8151915933333335,0.11533492420065793,0.67060372,0.06009407763935143,3.0
0.427979731978361,13000,0.6865014033333333,0.051075131040980645,0.69717231,0.05701680566216799,3.0
0.427979731978361,14000,0.8277521433333334,0.11112206960979243,0.6478076533333333,0.05981465635468321,3.0
0.427979731978361,15000,0.8724604833333333,0.13646134226054138,0.7400258900000001,0.07920340633613579,3.0
0.427979731978361,16000,0.8809654333333333,0.18140885240849677,0.8120696766666667,0.14939429077656377,3.0
0.427979731978361,17000,0.8980330666666667,0.13268148522448203,0.6847091333333332,0.1042162996785425,3.0
0.427979731978361,18000,0.9252334833333334,0.18028439500129684,0.7681553499999999,0.10528323584660808,3.0
0.427979731978361,19000,0.8494342466666667,0.10156811816806581,0.7793906366666666,0.06253349967659477,3.0
0.427979731978361,20000,0.9339369333333333,0.20948560277885717,0.77728589,0.17904567969375704,3.0
0.427979731978361,21000,0.9140152,0.12680729027013127,0.795461,0.15568154404798065,3.0
0.427979731978361,22000,0.8869013999999998,0.12404323918002626,0.8326878999999999,0.12860308740699036,3.0
0.427979731978361,23000,0.8424098966666667,0.16890753011024312,0.7739080333333334,0.11509212557463598,3.0
0.427979731978361,24000,0.94569615,0.2303093220293037,0.80531144,0.13931054298669374,3.0
0.427979731978361,25000,0.9387952766666666,0.14564089270460936,0.7997,0.18455086390329722,3.0
0.427979731978361,26000,0.9403758533333333,0.22843871215404987,0.8125552233333333,0.15901129238282902,3.0
0.427979731978361,27000,0.9938928333333333,0.12630204368139802,0.7767608133333334,0.08684100732610629,3.0
0.427979731978361,28000,0.9544977666666666,0.17626948649218274,0.7829901166666667,0.11892296817415862,3.0
0.427979731978361,29000,0.9330382400000001,0.19298891903160514,0.8068776333333334,0.12670155665581928,3.0
0.427979731978361,30000,0.9608266466666667,0.1147533795830382,0.8442522,0.1377531132915333,3.0
0.427979731978361,31000,0.97613469,0.17157894908209878,0.8165591666666666,0.1401392428556248,3.0
0.427979731978361,32000,0.9152839466666668,0.12648578761868673,0.8016114833333333,0.13894228053197824,3.0
0.427979731978361,33000,0.9848222133333332,0.1126378975067991,0.7950796766666667,0.09577863140966543,3.0
0.427979731978361,34000,1.0321551233333333,0.1901648644674024,0.82864733,0.1270159970377954,3.0
0.427979731978361,35000,1.06515502,0.20694876219527802,0.7752519466666667,0.11187802780025596,3.0
0.427979731978361,36000,1.00679214,0.10544308546119911,0.8353241666666668,0.13135849888251536,3.0
0.427979731978361,37000,1.0010538,0.07555852372044687,0.82022583,0.12392694981304066,3.0
0.427979731978361,38000,1.0060299933333334,0.12395703848717324,0.9367198666666665,0.11003920344969931,3.0
0.427979731978361,39000,0.9226521166666667,0.00697957767348982,0.8075616166666665,0.08495327529149152,3.0
0.427979731978361,40000,1.0014028333333334,0.08518653309145238,0.8539052333333332,0.04900567500206256,3.0
0.427979731978361,41000,0.9258191333333333,0.07830019925105201,0.7790002966666666,0.05257070895323755,3.0
0.427979731978361,42000,1.0838465,0.09931784984263069,0.8710441033333334,0.0926676243619673,3.0
0.427979731978361,43000,1.0403504533333334,0.18896336725519453,0.81566867,0.07671825531611907,3.0
0.427979731978361,44000,1.0445635033333334,0.12991815694617012,0.8106941666666666,0.1084321789273574,3.0
0.427979731978361,45000,0.9265154733333333,0.11788034065396787,0.7351388533333333,0.055510812681526384,3.0
0.427979731978361,46000,0.9685882566666667,0.10071197101203949,0.8248511166666667,0.08000159921982984,3.0
0.427979731978361,47000,0.9446530466666667,0.08427767508356832,0.76899829,0.06698527448555715,3.0
0.427979731978361,48000,0.92958164,0.05174113528622787,0.8257523166666667,0.07881657227751626,3.0
0.427979731978361,49000,0.9583884,0.12106793450638915,0.8200034466666667,0.04589214386583878,3.0
0.427979731978361,50000,0.9575145666666667,0.08862845623091067,0.7431369766666668,0.061092068154880365,3.0
0.427979731978361,51000,0.9134706666666665,0.0946257282895854,0.7885567433333334,0.08498923117967874,3.0
0.427979731978361,52000,1.0092924333333333,0.060071927189337855,0.7784816,0.09335124218650405,3.0
0.427979731978361,53000,0.8311620566666668,0.08071676373249785,0.7800695533333334,0.11065446737185468,3.0
0.427979731978361,54000,0.9025734333333332,0.07707308928223765,0.7684845866666666,0.0738627726252644,3.0
0.427979731978361,55000,1.02502152,0.18656633948177714,0.7168515333333333,0.06640286763108287,3.0
0.427979731978361,56000,1.0259070133333335,0.09939135782301285,0.7507117533333334,0.07585685152531407,3.0
0.427979731978361,57000,0.9848294866666666,0.03846192235529634,0.7777425766666667,0.04943114701810805,3.0
0.427979731978361,58000,0.9475300666666667,0.11704185137874588,0.7368515966666666,0.03564673590269399,3.0
0.427979731978361,59000,0.8555971233333334,0.05031800614793355,0.784936,0.04873513300990707,3.0
0.427979731978361,60000,0.91041112,0.09259853443667673,0.7582743500000001,0.10402754916379524,3.0
0.427979731978361,61000,0.9868115866666667,0.05726335662240599,0.8014358600000001,0.09686842991686763,3.0
0.427979731978361,62000,0.85327103,0.019206038275699465,0.79629874,0.07376999250244258,3.0
0.427979731978361,63000,0.9294887333333333,0.07807330700592303,0.8231868133333333,0.08814956973817199,3.0
0.427979731978361,64000,0.8486121,0.09104453624501585,0.7901050333333334,0.06322324357782595,3.0
0.427979731978361,65000,1.0141886566666667,0.08368125176712651,0.79490093,0.04029620434370503,3.0
0.427979731978361,66000,0.8966449333333332,0.053451693808345434,0.7469093766666667,0.07226633238121477,3.0
0.427979731978361,67000,0.9171352699999998,0.07352017913783875,0.7727462833333334,0.0553266524312675,3.0
0.427979731978361,68000,0.88576628,0.08852702243598694,0.7494398166666666,0.05733477560973455,3.0
0.427979731978361,69000,0.8798842333333333,0.13664999985662074,0.7548508933333334,0.07112540174113262,3.0
0.427979731978361,70000,0.9204202466666667,0.09341949872968798,0.8035177866666667,0.025782156031284736,3.0
0.427979731978361,71000,0.8721845566666667,0.07789468205817184,0.7814795666666666,0.0342241934811391,3.0
0.427979731978361,72000,0.9407513,0.10851906671984671,0.7089749466666667,0.0479335359586255,3.0
0.427979731978361,73000,0.9353287,0.07430215284303678,0.75540181,0.06452254938519635,3.0
0.427979731978361,74000,0.8452148333333334,0.0335411017597481,0.7731346099999999,0.07006992196714722,3.0
0.427979731978361,75000,0.9447193466666667,0.09310241120411171,0.7134124633333333,0.035427597762056603,3.0
0.427979731978361,76000,0.86035713,0.07493893997156774,0.7041830899999999,0.061489135701973424,3.0
0.427979731978361,77000,0.8402027200000001,0.048176231606610075,0.7476909333333334,0.10641012990836184,3.0
0.427979731978361,78000,0.8775771933333333,0.0767089913384488,0.7239988333333334,0.0922153492420565,3.0
0.427979731978361,79000,0.9335010766666666,0.08079017039536772,0.7898164900000001,0.07891759184252924,3.0
0.427979731978361,80000,0.85006251,0.06171815433684726,0.6978059700000001,0.029694610527899405,3.0
0.427979731978361,81000,0.91244625,0.0864053740560495,0.7082950433333334,0.09372651747448607,3.0
0.427979731978361,82000,0.8941365333333332,0.1011444080066109,0.7555947066666667,0.08049347738684305,3.0
0.427979731978361,83000,0.9080010000000001,0.11006863875582366,0.7658089700000001,0.06160936322565128,3.0
0.427979731978361,84000,0.8968668900000001,0.14430413695971242,0.7440270466666666,0.07091334540670169,3.0
0.427979731978361,85000,0.9189533666666666,0.046523891502407384,0.8081337999999999,0.09304692582664943,3.0
0.427979731978361,86000,0.8740733833333333,0.048185012723359115,0.7052263066666667,0.07374178115585162,3.0
0.427979731978361,87000,0.8966420500000001,0.12706496027763056,0.73526968,0.10016145043314038,3.0
0.427979731978361,88000,0.8332755466666667,0.10214443609353789,0.7008516933333334,0.05843292105219036,3.0
0.427979731978361,89000,0.9056578666666667,0.09653841736677224,0.6912934766666666,0.018511712303958917,3.0
0.427979731978361,90000,0.8832072666666667,0.030905132713317657,0.6984989566666666,0.09569023706453483,3.0
0.427979731978361,91000,0.8438596333333334,0.11659783067968194,0.7500860766666667,0.07047198674782446,3.0
0.427979731978361,92000,0.8269005166666666,0.09344454518856066,0.7393291,0.059966290014418354,3.0
0.427979731978361,93000,0.91597602,0.09042508406722335,0.723488,0.056551783027092385,3.0
0.427979731978361,94000,0.90075816,0.023994404606395934,0.70289373,0.09118586878581737,3.0
0.427979731978361,95000,0.8430985666666667,0.10596320495427228,0.7201908,0.06491858271951104,3.0
0.427979731978361,96000,0.7806192799999999,0.05378557137268696,0.7150892833333332,0.06552401483096568,3.0
0.427979731978361,97000,0.8747583766666667,0.10043131840127302,0.7832558566666666,0.03907074909643033,3.0
0.427979731978361,98000,0.8798218666666667,0.026213714295659135,0.7302916566666666,0.08594728563574619,3.0
0.427979731978361,99000,0.8733403766666666,0.11825779994677539,0.67675495,0.06487802251409512,3.0


==> data/dim5/variance_plot_dim5_sigmat1.4071.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
1.4070512065025698,0,0.21355813666666668,0.01430695678008236,0.10665961666666667,0.007088366036674301,3.0
1.4070512065025698,1000,0.6722090533333334,0.17589881437779561,0.3361006166666667,0.07821953772774258,3.0
1.4070512065025698,2000,0.8387635666666666,0.27250599226658623,0.41327008,0.11819212734736538,3.0
1.4070512065025698,3000,0.8973059633333333,0.2983359214065571,0.44942695666666665,0.12017277759745429,3.0
1.4070512065025698,4000,0.8663279,0.22509057215787606,0.4228695566666667,0.071767376331389,3.0
1.4070512065025698,5000,0.8890906099999999,0.2031546250304517,0.4762129133333333,0.09704151526189972,3.0
1.4070512065025698,6000,0.87693605,0.14812408794971815,0.48438719,0.06348270717474722,3.0
1.4070512065025698,7000,0.9246319333333334,0.21101604803047827,0.56990814,0.11457291390887522,3.0
1.4070512065025698,8000,0.9167496866666666,0.23437034596362125,0.5106590233333334,0.05762496787436972,3.0
1.4070512065025698,9000,1.0237481566666666,0.22201312034524193,0.6460518766666666,0.09582621408733909,3.0
1.4070512065025698,10000,0.9889031833333334,0.24552142049646836,0.5442314066666667,0.08290043949899772,3.0
1.4070512065025698,11000,0.9159977666666667,0.1982278083841361,0.5952428966666666,0.11062621304912537,3.0
1.4070512065025698,12000,1.0839606666666668,0.2965653741621698,0.61398047,0.08902509278703899,3.0
1.4070512065025698,13000,1.0808930666666667,0.28172087977004434,0.6260206333333334,0.10289583266881014,3.0
1.4070512065025698,14000,1.12246318,0.3129588778234829,0.6069778633333334,0.11690232277271632,3.0
1.4070512065025698,15000,1.11712028,0.27302403578377815,0.6847881833333332,0.11230180713938644,3.0
1.4070512065025698,16000,1.1804081833333335,0.26888983750390594,0.6732585466666667,0.1370600644585073,3.0
1.4070512065025698,17000,1.0608622133333332,0.30874831806462394,0.6793140666666666,0.1486237551556764,3.0
1.4070512065025698,18000,1.2075734866666668,0.20488064077496326,0.6527450566666667,0.16000448981483556,3.0
1.4070512065025698,19000,1.1327204033333333,0.3038541057198203,0.6969556566666667,0.1534597797703505,3.0
1.4070512065025698,20000,1.1021238199999999,0.22714077491255885,0.7408826,0.18164808667316962,3.0
1.4070512065025698,21000,1.1245266333333335,0.27339240440974416,0.6672415866666667,0.13561878764807692,3.0
1.4070512065025698,22000,1.2925217766666666,0.4710610728656468,0.7821788333333334,0.19168012005970034,3.0
1.4070512065025698,23000,1.2963671866666666,0.31710170132047777,0.7083775933333333,0.16380879156454592,3.0
1.4070512065025698,24000,1.2245744666666667,0.33615082451257566,0.7634133566666667,0.22955436259635004,3.0
1.4070512065025698,25000,1.1495626666666665,0.3137682504333219,0.7363053766666666,0.1478208342545568,3.0
1.4070512065025698,26000,1.26513581,0.34226340765198,0.7499567833333334,0.1496462972009619,3.0
1.4070512065025698,27000,1.1776500333333333,0.23945667511878038,0.7495961666666667,0.18260297396603684,3.0
1.4070512065025698,28000,1.1662576666666666,0.30280754383189956,0.8203560166666666,0.2529479067915374,3.0
1.4070512065025698,29000,1.1917847533333334,0.42850338713012237,0.7114332166666667,0.18863673339982137,3.0
1.4070512065025698,30000,1.07481702,0.2621675533063498,0.8094415833333333,0.25908666722718854,3.0
1.4070512065025698,31000,1.1614186333333334,0.29092220147179293,0.6456634133333333,0.1405481277861674,3.0
1.4070512065025698,32000,1.2165044333333335,0.2666476563867403,0.8201042333333334,0.1598228071816862,3.0
1.4070512065025698,33000,1.1607875666666667,0.28611971018614063,0.6795086333333334,0.13314640498820693,3.0
1.4070512065025698,34000,1.1329689733333332,0.23421017186700674,0.80875869,0.18428305906934697,3.0
1.4070512065025698,35000,1.2582009,0.2690861603158426,0.7925051,0.17808935642155413,3.0
1.4070512065025698,36000,1.2727905166666666,0.3008146895726037,0.7840226499999999,0.19266969200014525,3.0
1.4070512065025698,37000,1.1939596766666667,0.32873029784834235,0.7738868333333332,0.17117762612567425,3.0
1.4070512065025698,38000,1.1729337333333334,0.14276269711114234,0.75642361,0.07531034075511431,3.0
1.4070512065025698,39000,1.1508099666666667,0.19042742841801383,0.7074864000000001,0.1067543255275557,3.0
1.4070512065025698,40000,1.2249842999999998,0.14349660663894923,0.6935236733333334,0.14454502277735995,3.0
1.4070512065025698,41000,1.1307058333333335,0.09906165692147376,0.8050985666666666,0.169765428792833,3.0
1.4070512065025698,42000,1.2376390266666666,0.3163858704663645,0.76945102,0.18653189102806456,3.0
1.4070512065025698,43000,1.2719829666666667,0.17954841007336836,0.7522786866666666,0.11270560646506994,3.0
1.4070512065025698,44000,1.2082638166666666,0.2552649893466009,0.7135064333333334,0.141794833375648,3.0
1.4070512065025698,45000,1.207784,0.2568551988167717,0.6967557566666667,0.12286738014590996,3.0
1.4070512065025698,46000,1.1828414333333332,0.19119593969720636,0.7111893,0.10816909106229254,3.0
1.4070512065025698,47000,1.1421968766666666,0.22175269936989242,0.6998092333333333,0.11359342990916234,3.0
1.4070512065025698,48000,1.1317379666666667,0.11768873369347826,0.66382298,0.11707689815322123,3.0
1.4070512065025698,49000,1.1934514666666667,0.15860258640487063,0.7110028866666668,0.06309392489189994,3.0
1.4070512065025698,50000,1.2560505333333334,0.17795283808888177,0.6944969433333333,0.037383877291966544,3.0
1.4070512065025698,51000,1.2212403,0.2557952783022066,0.7157975433333333,0.09805986273711184,3.0
1.4070512065025698,52000,1.1776990333333333,0.14373772791038933,0.6893116233333333,0.050012356079085205,3.0
1.4070512065025698,53000,1.2033699,0.15887208009931553,0.7661338166666667,0.11742256014437892,3.0
1.4070512065025698,54000,1.0828975333333333,0.1256153956465705,0.68494333,0.05283007668549454,3.0
1.4070512065025698,55000,1.2287415333333334,0.2679024758427921,0.74619742,0.07713409346244847,3.0
1.4070512065025698,56000,1.1982154666666667,0.2135612613600005,0.7602303533333333,0.08145904968027089,3.0
1.4070512065025698,57000,1.1196586666666666,0.042216841247869015,0.7262318,0.08786732909978542,3.0
1.4070512065025698,58000,1.1220910933333332,0.14810266082550488,0.6970609333333334,0.09388571279263483,3.0
1.4070512065025698,59000,1.1763606,0.09742116234403762,0.73153246,0.060909594601248174,3.0
1.4070512065025698,60000,1.00580741,0.15572902671085256,0.693401,0.08984349774813165,3.0
1.4070512065025698,61000,1.1830898233333331,0.17802771023943775,0.7147086666666667,0.0331776506423794,3.0
1.4070512065025698,62000,1.2662072666666668,0.14485941861708926,0.7119139200000001,0.0543086303496206,3.0
1.4070512065025698,63000,1.1907492666666666,0.14765735812027037,0.7249753999999999,0.1070480563294044,3.0
1.4070512065025698,64000,1.2035473666666665,0.05371321277613587,0.7414548999999999,0.0735800900509325,3.0
1.4070512065025698,65000,1.2265387333333333,0.07964525778327579,0.66939925,0.09432399146031636,3.0
1.4070512065025698,66000,1.14918339,0.1226725791291481,0.6824700833333334,0.09805487203585016,3.0
1.4070512065025698,67000,1.2375218,0.18832156993922214,0.8074067666666668,0.11033198623835754,3.0
1.4070512065025698,68000,1.1044952,0.08153981264206665,0.6969003133333332,0.10388125756378214,3.0
1.4070512065025698,69000,1.2103137333333336,0.14346127290441296,0.6865561833333333,0.04768464068646156,3.0
1.4070512065025698,70000,1.1426196333333334,0.1473631332701787,0.67891521,0.0833552603653705,3.0
1.4070512065025698,71000,1.1125676,0.09021017281046154,0.6517833733333334,0.08302127701050004,3.0
1.4070512065025698,72000,1.1208002333333333,0.15597407086410586,0.6928596266666666,0.10841885129749243,3.0
1.4070512065025698,73000,1.1736908533333332,0.1303339313756712,0.70569222,0.0380608299183522,3.0
1.4070512065025698,74000,1.1646347,0.12478495768522484,0.7604309833333334,0.13695189944915068,3.0
1.4070512065025698,75000,1.1256422666666666,0.1324244657917151,0.6963860666666667,0.08664287771223772,3.0
1.4070512065025698,76000,1.0956273333333333,0.15797574435286044,0.6833107733333333,0.10962262290974224,3.0
1.4070512065025698,77000,1.1236612,0.2108118801241129,0.7595290100000001,0.11467026584987974,3.0
1.4070512065025698,78000,1.1911067,0.13490653111866008,0.62629622,0.06695473894369043,3.0
1.4070512065025698,79000,1.1211820333333333,0.23794264909459686,0.71498852,0.09364796451083389,3.0
1.4070512065025698,80000,1.2151943666666665,0.11417567121312566,0.7193140766666666,0.0804111129838168,3.0
1.4070512065025698,81000,1.2438576999999997,0.08939041619139042,0.7718658833333333,0.09524768496077028,3.0
1.4070512065025698,82000,1.1679236333333334,0.14213951764846325,0.6837347066666667,0.05238709099688153,3.0
1.4070512065025698,83000,0.9855719466666666,0.07239725191714698,0.7090637366666667,0.10363058277793294,3.0
1.4070512065025698,84000,1.1460370566666667,0.1344252444728812,0.75360142,0.1359506969847074,3.0
1.4070512065025698,85000,1.1595691,0.13782092550963854,0.7223803733333333,0.14191931083741746,3.0
1.4070512065025698,86000,1.1286779,0.10842077519105829,0.6386552866666667,0.04684563636745739,3.0
1.4070512065025698,87000,1.1511948666666667,0.15592319053955528,0.6663705666666666,0.06723661862584242,3.0
1.4070512065025698,88000,1.0964307533333333,0.09884363506047746,0.6568633899999999,0.0844046128165815,3.0
1.4070512065025698,89000,1.2365082,0.15630637752377005,0.7284636766666667,0.053007048785812215,3.0
1.4070512065025698,90000,1.1515998666666667,0.17058995678239028,0.6748341766666667,0.08846947166075167,3.0
1.4070512065025698,91000,1.1100839,0.15293919886717233,0.6465938333333333,0.10517875506167795,3.0
1.4070512065025698,92000,1.1333518666666667,0.1321209948247481,0.7157882466666666,0.07942896100658862,3.0
1.4070512065025698,93000,1.1530855800000002,0.14731063100434313,0.70744139,0.11306845284667796,3.0
1.4070512065025698,94000,1.0756179000000001,0.12292896399471254,0.6707974466666666,0.06575533876012536,3.0
1.4070512065025698,95000,1.1570190333333334,0.14375705892285004,0.7057355,0.12419507907708476,3.0
1.4070512065025698,96000,1.1557747333333335,0.14738680983903474,0.64003507,0.0456728071443899,3.0
1.4070512065025698,97000,1.1800793833333334,0.14638050533329316,0.7499143333333333,0.08195908322216505,3.0
1.4070512065025698,98000,1.1318308333333331,0.13044989543576152,0.73936583,0.1254608852779698,3.0
1.4070512065025698,99000,1.04933631,0.11752387737297233,0.7091998,0.05541202636982336,3.0


==> data/dim5/variance_plot_dim5_sigmat15.2084.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
15.208392203513576,0,0.9732591333333334,0.06881974381433799,0.1534575566666667,0.026990491828181723,3.0
15.208392203513576,1000,4.615566366666667,2.292870602559411,0.4547778833333333,0.19642590756712044,3.0
15.208392203513576,2000,5.911798466666667,3.54632263780455,0.5933651366666667,0.3239959009246275,3.0
15.208392203513576,3000,5.8629150999999995,3.5489866553401166,0.5873438599999999,0.24509498173599747,3.0
15.208392203513576,4000,6.913745466666666,4.916383327128794,0.5987912400000001,0.30134428457709056,3.0
15.208392203513576,5000,4.397810866666666,2.6276479920030402,0.48864431333333336,0.20396812595229666,3.0
15.208392203513576,6000,4.775968633333334,2.9768666310577263,0.4995186933333333,0.22193598797643174,3.0
15.208392203513576,7000,3.4618869333333335,1.4683070395561169,0.47114191666666666,0.1737967129382412,3.0
15.208392203513576,8000,2.869918666666667,0.8914696680129528,0.41803999999999997,0.1061058580205666,3.0
15.208392203513576,9000,4.370078333333334,2.5066354816551275,0.4509311266666667,0.13627258903205117,3.0
15.208392203513576,10000,3.1387194333333333,1.2195668400857391,0.4435376233333334,0.1580851210762755,3.0
15.208392203513576,11000,3.4368994666666666,1.486006793488274,0.41471219,0.09035970764151595,3.0
15.208392203513576,12000,3.9279641,2.3336355985435993,0.5072984533333333,0.2098776631384059,3.0
15.208392203513576,13000,4.0477093,2.096559154366183,0.45978152,0.1637613243768242,3.0
15.208392203513576,14000,3.760870866666666,2.115717330203451,0.46440860666666667,0.170949213172016,3.0
15.208392203513576,15000,3.430403966666667,1.5130005233207318,0.43859845,0.12490992962673479,3.0
15.208392203513576,16000,3.6226564666666667,1.7360985195879433,0.44174357666666664,0.14398508043339148,3.0
15.208392203513576,17000,2.9434265666666675,1.158411725684572,0.43700735666666674,0.11340258824635006,3.0
15.208392203513576,18000,4.006343466666666,2.1851925140947386,0.4938103366666667,0.16655825260057439,3.0
15.208392203513576,19000,3.7462389666666662,1.9586408875435217,0.4555809433333333,0.13545936363580854,3.0
15.208392203513576,20000,3.650781333333333,1.7136461063770456,0.44918729999999996,0.10848433305599171,3.0
15.208392203513576,21000,3.5921188,1.9299147933001637,0.42767424,0.11301133341910097,3.0
15.208392203513576,22000,2.8506762,1.1226776777309342,0.46880815666666664,0.11568743933694162,3.0
15.208392203513576,23000,3.207527633333333,1.4091713423674856,0.44099618,0.12397994252519894,3.0
15.208392203513576,24000,3.0980021333333334,1.2850644110319887,0.46719193,0.13559617249624306,3.0
15.208392203513576,25000,3.0322131,1.2339279353065438,0.44807859666666666,0.11744490603267708,3.0
15.208392203513576,26000,3.4925474333333333,1.704656039305584,0.4969411133333333,0.13061651878903136,3.0
15.208392203513576,27000,3.015628533333333,1.351450757942134,0.4380692633333334,0.14575264381354602,3.0
15.208392203513576,28000,3.3322007666666664,1.672404958546361,0.4468620366666667,0.11742899040051825,3.0
15.208392203513576,29000,4.1270747666666665,2.1997458939066763,0.484733,0.14862726518956923,3.0
15.208392203513576,30000,4.0086724,2.1722878132367542,0.49256711333333336,0.14317195180321524,3.0
15.208392203513576,31000,3.3740861333333334,1.436917798250636,0.4764513066666667,0.11519323155504906,3.0
15.208392203513576,32000,3.5324150333333333,1.8137861097296086,0.4834598033333333,0.1355349715167519,3.0
15.208392203513576,33000,3.6380543,1.7177139463369804,0.4936607800000001,0.1363532360556815,3.0
15.208392203513576,34000,3.2400359,1.3204636079016756,0.5059890266666667,0.13212895564473828,3.0
15.208392203513576,35000,2.998624766666667,1.2136897375398632,0.4524685533333334,0.14512628200127703,3.0
15.208392203513576,36000,3.308691833333333,1.6073115432448313,0.46030974,0.10626770646672362,3.0
15.208392203513576,37000,3.234180633333333,1.3885829028518324,0.4460304766666667,0.10083155344330041,3.0
15.208392203513576,38000,3.0564606,1.2774896717904887,0.44567154000000003,0.09923711094670985,3.0
15.208392203513576,39000,3.2730728333333334,1.5868170744041643,0.4444827333333334,0.13037643994687503,3.0
15.208392203513576,40000,3.410770533333333,1.490701697654218,0.4574647533333333,0.10595294399494921,3.0
15.208392203513576,41000,2.8397066,1.0599955058127792,0.45083297333333333,0.12568944787521683,3.0
15.208392203513576,42000,4.236130066666667,2.3329895050080567,0.4890544433333333,0.12306202427268352,3.0
15.208392203513576,43000,3.212308266666667,1.3821624110431627,0.44611873333333335,0.10772109974670056,3.0
15.208392203513576,44000,3.0551360666666665,1.2388389961306303,0.4614447033333333,0.10868660497443715,3.0
15.208392203513576,45000,2.7381690000000005,1.0183427871528787,0.4343493566666667,0.09464393115402175,3.0
15.208392203513576,46000,2.6804493666666667,0.8555664655407382,0.45857856,0.10558603357142711,3.0
15.208392203513576,47000,2.9124426,1.0044823671585397,0.42589107666666665,0.09335923149357117,3.0
15.208392203513576,48000,2.9850411666666665,0.9652735762157697,0.46805877000000007,0.08051209092407116,3.0
15.208392203513576,49000,3.1737067666666667,1.350009220775491,0.4540318833333334,0.09809207927817146,3.0
15.208392203513576,50000,2.6634472666666666,0.8273212026607208,0.39262837333333334,0.08840999873409516,3.0
15.208392203513576,51000,3.499973966666666,1.5800927172230181,0.4620827033333334,0.07713019672185496,3.0
15.208392203513576,52000,2.6221009666666664,0.9493917540006291,0.4675910966666667,0.08080245379538945,3.0
15.208392203513576,53000,3.0164434,1.2064738292084514,0.42098528333333335,0.06804612788475779,3.0
15.208392203513576,54000,2.8850327,1.1338020526416548,0.4010347333333333,0.06711276558130164,3.0
15.208392203513576,55000,2.5795385,0.6940167544917798,0.4550964066666667,0.1202261965820236,3.0
15.208392203513576,56000,2.6631304333333334,0.8468572603838586,0.44171908,0.09681899100505921,3.0
15.208392203513576,57000,2.7618577,1.0622062819320972,0.4576023333333333,0.10234009085105379,3.0
15.208392203513576,58000,2.9813062333333336,1.224712425293996,0.5031935566666667,0.14430897640692628,3.0
15.208392203513576,59000,2.834627166666667,1.0768361272976255,0.45485366666666666,0.09146229014891571,3.0
15.208392203513576,60000,2.553671233333333,0.8163995437934876,0.43068270999999997,0.06936454817897277,3.0
15.208392203513576,61000,2.881091166666667,1.0935821598764652,0.4192527666666666,0.08589124671739612,3.0
15.208392203513576,62000,2.6454114,0.9209570389993245,0.45868317333333336,0.05738096284815762,3.0
15.208392203513576,63000,3.0720870999999996,1.192657616280315,0.4480387866666667,0.10742674103773732,3.0
15.208392203513576,64000,2.6855616666666666,0.6565919212973721,0.43042986666666666,0.0600998375110486,3.0
15.208392203513576,65000,2.7009393999999998,0.883959639900399,0.4678226833333334,0.10058040613876348,3.0
15.208392203513576,66000,3.219535233333333,1.4905175537891555,0.44274004333333333,0.08268143205729778,3.0
15.208392203513576,67000,2.8049401666666665,0.9356827084730241,0.4313310333333334,0.07625978135939838,3.0
15.208392203513576,68000,2.7066621666666664,1.1048675449303509,0.4150174,0.0894586296437819,3.0
15.208392203513576,69000,2.5353163999999997,0.7039984033914944,0.44677823000000005,0.07203788816666988,3.0
15.208392203513576,70000,2.4389859,0.6242786605642788,0.4514262866666667,0.09298793890481807,3.0
15.208392203513576,71000,2.8782129666666667,1.2631953334664574,0.42968265,0.07863576653639003,3.0
15.208392203513576,72000,2.4788587,0.7958662704251344,0.4271317866666667,0.0637933746816876,3.0
15.208392203513576,73000,2.9979064333333336,1.2496522920821167,0.4299113766666667,0.07473855631275832,3.0
15.208392203513576,74000,2.702090566666666,1.019434345967495,0.39656426000000006,0.10043620115735628,3.0
15.208392203513576,75000,2.8728536666666664,1.2764087184492936,0.38625485333333337,0.07290480512030864,3.0
15.208392203513576,76000,2.559028233333333,0.8647105703146235,0.43128022666666666,0.07071824654008832,3.0
15.208392203513576,77000,2.5218934999999996,0.7313214717788548,0.43835136999999996,0.10383902206551365,3.0
15.208392203513576,78000,2.5322642,0.8160827911623573,0.4302446366666666,0.07990090010895295,3.0
15.208392203513576,79000,2.6284498,0.9543583628365413,0.4488700833333334,0.09632900919846807,3.0
15.208392203513576,80000,2.822952966666667,0.9776639260882313,0.37478753666666664,0.08665610524479245,3.0
15.208392203513576,81000,2.3293237,0.6824773039450202,0.3930114866666667,0.0755526015740789,3.0
15.208392203513576,82000,2.783602933333333,1.2156788132164273,0.3976092233333333,0.08427618490687437,3.0
15.208392203513576,83000,2.7454524333333334,1.0037972749005586,0.41463922333333336,0.06757747854008425,3.0
15.208392203513576,84000,2.3647472,0.6234683459217825,0.43729308666666666,0.07250637750796483,3.0
15.208392203513576,85000,2.5586994666666665,0.9643100091396236,0.4195877666666667,0.0767746252721111,3.0
15.208392203513576,86000,2.4736401333333333,0.8233819921621238,0.3984098433333334,0.08661394341023955,3.0
15.208392203513576,87000,2.4280768333333334,0.783288909146462,0.4048449166666666,0.076937539677652,3.0
15.208392203513576,88000,2.4624972333333335,0.8306413134462559,0.4060484366666666,0.08275920559248506,3.0
15.208392203513576,89000,2.5008959666666666,0.9375468137609847,0.4225256,0.10701716277700508,3.0
15.208392203513576,90000,2.5494549,0.9117044750023461,0.44395532,0.08541208746094664,3.0
15.208392203513576,91000,2.7713623000000003,1.1146563757787915,0.42621164999999994,0.0954325081026305,3.0
15.208392203513576,92000,2.5804566999999996,1.0317132584351445,0.39569268666666674,0.0686556091471373,3.0
15.208392203513576,93000,2.3983142666666666,0.6988061510908785,0.3911873133333333,0.08987339070916843,3.0
15.208392203513576,94000,2.1178235,0.7827688346097014,0.41400882666666666,0.11046066518717368,3.0
15.208392203513576,95000,2.331207366666667,0.8224554419891337,0.3990377333333333,0.07848542922099902,3.0
15.208392203513576,96000,2.2813290333333334,0.6660206390525356,0.43797847333333334,0.09474864273147297,3.0
15.208392203513576,97000,2.758263,1.2088998082413325,0.41746704,0.10291897793775501,3.0
15.208392203513576,98000,2.5036328666666665,0.7345847252027464,0.4234546733333333,0.09903054276468722,3.0
15.208392203513576,99000,2.6005494666666666,1.0256846776778936,0.40677552666666666,0.0911226797308188,3.0


==> data/dim5/variance_plot_dim5_sigmat4.6259.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
4.625903868317851,0,0.39896658999999995,0.03241269834235086,0.11816764,0.0030043732210895476,3.0
4.625903868317851,1000,1.2584901666666666,0.6573606235252315,0.34579483333333333,0.1061712854555677,3.0
4.625903868317851,2000,1.4488505800000002,0.7626604635572214,0.4003171833333334,0.15965201200275747,3.0
4.625903868317851,3000,1.3690491666666667,0.6873261516886927,0.40436385999999996,0.136362739258608,3.0
4.625903868317851,4000,1.2630772133333334,0.4135191624655229,0.4111024333333333,0.12927876713327785,3.0
4.625903868317851,5000,1.4225272699999998,0.6144388579040383,0.4273884266666667,0.10763851375744422,3.0
4.625903868317851,6000,1.3292074333333335,0.3815343860442916,0.44081061,0.06460044950824285,3.0
4.625903868317851,7000,1.3489026199999998,0.3651504576733657,0.43298980666666664,0.08074563457147828,3.0
4.625903868317851,8000,1.4129233466666664,0.39785042502865425,0.5340061899999999,0.10556959092491122,3.0
4.625903868317851,9000,1.4201967,0.4664929121951694,0.5052105100000001,0.08144483363418722,3.0
4.625903868317851,10000,1.42457642,0.4948623011818901,0.50032568,0.10124884134588273,3.0
4.625903868317851,11000,1.4329037,0.4342805506975455,0.5009179933333333,0.056170176021760075,3.0
4.625903868317851,12000,1.6130165666666665,0.6508536204303913,0.5370560466666666,0.09509320173826402,3.0
4.625903868317851,13000,1.3924359466666667,0.4287129172336785,0.5441996866666667,0.06875438889394271,3.0
4.625903868317851,14000,1.5896334333333335,0.506033152412008,0.5597180733333333,0.07432674842617255,3.0
4.625903868317851,15000,1.3905531,0.33592719035770735,0.527433,0.11120526103547682,3.0
4.625903868317851,16000,1.587586,0.5270012202911332,0.56319606,0.08436117256736912,3.0
4.625903868317851,17000,1.5239093,0.5101757098482869,0.5702604466666666,0.0691081649760493,3.0
4.625903868317851,18000,1.5109028666666668,0.4750061567293851,0.5684774266666667,0.09229688252347536,3.0
4.625903868317851,19000,1.6727727666666665,0.6859691841963708,0.5640140066666667,0.08589582007234625,3.0
4.625903868317851,20000,1.5254886333333333,0.47480694062116213,0.6168597433333334,0.1315025323208204,3.0
4.625903868317851,21000,1.48674615,0.46891672039661353,0.5929992766666666,0.10863075099334385,3.0
4.625903868317851,22000,1.4961091666666668,0.5945190693286587,0.6211500433333333,0.13200926882863903,3.0
4.625903868317851,23000,1.5259866166666667,0.4252075772452716,0.57388031,0.09769813254645164,3.0
4.625903868317851,24000,1.3387924666666666,0.33273146924469654,0.6243851533333333,0.1179549269578519,3.0
4.625903868317851,25000,1.491973276666667,0.5376980579452301,0.6360328933333333,0.11990565297420391,3.0
4.625903868317851,26000,1.5225560666666667,0.4165964704677352,0.6034081333333333,0.11741652782205882,3.0
4.625903868317851,27000,1.6226729166666667,0.5249530386950836,0.6234716466666667,0.14935238379550453,3.0
4.625903868317851,28000,1.4593912200000003,0.39612721949347257,0.5899106133333334,0.11434975794985389,3.0
4.625903868317851,29000,1.6795443499999998,0.6698670867149858,0.6481485666666668,0.12375624793603128,3.0
4.625903868317851,30000,1.53364992,0.5605795496093554,0.6322629366666667,0.1618041675801863,3.0
4.625903868317851,31000,1.5860653666666666,0.4836228386986645,0.7116557933333333,0.17130076040624587,3.0
4.625903868317851,32000,1.3704207466666667,0.4068254775614553,0.6055459666666667,0.11117975710060554,3.0
4.625903868317851,33000,1.434075166666667,0.3685014992437358,0.6246283366666666,0.16654761431315876,3.0
4.625903868317851,34000,1.48011899,0.4108882743281323,0.7420345766666667,0.18614830211635255,3.0
4.625903868317851,35000,1.5400740899999998,0.4748293923983428,0.71134321,0.21986350738761182,3.0
4.625903868317851,36000,1.5374718433333332,0.4754948231476349,0.67672058,0.1520550442048393,3.0
4.625903868317851,37000,1.4188498,0.452655088769794,0.6712892733333332,0.16423887864272188,3.0
4.625903868317851,38000,1.6754265666666666,0.486644392937904,0.7488033666666668,0.1359035000932721,3.0
4.625903868317851,39000,1.4656518666666667,0.41177469166335906,0.6430060066666666,0.09348172143574401,3.0
4.625903868317851,40000,1.4653021,0.4162032350333949,0.7156315066666666,0.160683743892084,3.0
4.625903868317851,41000,1.4237046666666666,0.3252394329158615,0.6827611433333334,0.14991862992088925,3.0
4.625903868317851,42000,1.4616478666666666,0.44551041350921056,0.6546675333333334,0.1329622829718375,3.0
4.625903868317851,43000,1.4716752666666666,0.35329837822848986,0.6723795533333333,0.13350026424070047,3.0
4.625903868317851,44000,1.5952141833333335,0.4487425915804445,0.66242414,0.15167454017858636,3.0
4.625903868317851,45000,1.5477606,0.38049609347960894,0.6932836533333333,0.11143229999274978,3.0
4.625903868317851,46000,1.4744354,0.33593584744660693,0.7044196133333332,0.10688831470828875,3.0
4.625903868317851,47000,1.5313803166666666,0.522178377154921,0.6855403866666666,0.09594036907063772,3.0
4.625903868317851,48000,1.524878,0.4088136707382146,0.6176693666666667,0.07842274614699687,3.0
4.625903868317851,49000,1.4398318,0.39492496223686596,0.6728134333333333,0.13011430110529643,3.0
4.625903868317851,50000,1.4539610666666667,0.28059141874363247,0.7253527033333333,0.091308850270395,3.0
4.625903868317851,51000,1.5429767666666667,0.3877872347336416,0.6976917400000001,0.08900464800696142,3.0
4.625903868317851,52000,1.5715977333333333,0.4771284345948699,0.6999975633333332,0.1260211611430798,3.0
4.625903868317851,53000,1.5095702,0.41742388810007425,0.6983860866666666,0.11131789651929072,3.0
4.625903868317851,54000,1.5285845333333334,0.43300381119347114,0.6591234,0.11605954654413399,3.0
4.625903868317851,55000,1.4325725666666667,0.28284741182671463,0.6410847666666667,0.10339454002401503,3.0
4.625903868317851,56000,1.4859769666666667,0.30082794748593605,0.7156315033333334,0.10294364867314877,3.0
4.625903868317851,57000,1.4515479666666666,0.32970664660691085,0.6337104666666667,0.12091195252993664,3.0
4.625903868317851,58000,1.3864337666666664,0.323087574163241,0.6505973666666667,0.14546942350991762,3.0
4.625903868317851,59000,1.4804645,0.2144765010668768,0.64259498,0.10974960238022004,3.0
4.625903868317851,60000,1.4744447999999999,0.35344176779946834,0.6350266999999999,0.1052959712545705,3.0
4.625903868317851,61000,1.4617919666666666,0.3552986777211831,0.6449133066666667,0.13443416975089906,3.0
4.625903868317851,62000,1.3898304466666669,0.3340307173813084,0.6549290133333333,0.08601904240183203,3.0
4.625903868317851,63000,1.5361290333333335,0.3122330093933127,0.6797771833333334,0.12683507594716037,3.0
4.625903868317851,64000,1.3471609666666666,0.279422369235478,0.6414972666666666,0.1316426726781294,3.0
4.625903868317851,65000,1.3301525333333333,0.2031302952398233,0.7610677333333333,0.18703726648364608,3.0
4.625903868317851,66000,1.5596351000000002,0.28456530425254467,0.7177658333333334,0.1458646938209213,3.0
4.625903868317851,67000,1.3977601666666668,0.2642565542738618,0.6727759233333334,0.10964401663394804,3.0
4.625903868317851,68000,1.3675137,0.27728449333460753,0.71756897,0.09947224648226376,3.0
4.625903868317851,69000,1.5126346,0.2817311636979539,0.7602854066666667,0.10225071889737264,3.0
4.625903868317851,70000,1.5466685666666666,0.3781484762221726,0.64734064,0.12623588744717146,3.0
4.625903868317851,71000,1.4389568,0.2364828146390557,0.6041916666666667,0.060274256073726135,3.0
4.625903868317851,72000,1.3645974900000002,0.32489437654478326,0.6696382466666666,0.12881139722600798,3.0
4.625903868317851,73000,1.6062081333333336,0.3330916623943093,0.6694068966666666,0.10686406604451913,3.0
4.625903868317851,74000,1.4011216,0.304534178378361,0.6398275833333332,0.10722070593770722,3.0
4.625903868317851,75000,1.4846990333333334,0.36162681068501334,0.6857177999999999,0.08807934874441342,3.0
4.625903868317851,76000,1.5362745666666668,0.36723094655590754,0.7104415466666666,0.10913590946687242,3.0
4.625903868317851,77000,1.4549320666666665,0.3003758069386544,0.6877391333333334,0.11709733053627275,3.0
4.625903868317851,78000,1.5228857,0.24611403643813165,0.68286419,0.10589853799144681,3.0
4.625903868317851,79000,1.4686709,0.32254663727419847,0.6363648000000001,0.13234359662188877,3.0
4.625903868317851,80000,1.4383534666666666,0.30179229505870614,0.6520810366666666,0.11116319537406141,3.0
4.625903868317851,81000,1.4466428666666669,0.21226906740211693,0.6719655000000001,0.15486660743342706,3.0
4.625903868317851,82000,1.4974342,0.3255837283308909,0.62271732,0.10406846443436359,3.0
4.625903868317851,83000,1.3181779999999998,0.26493259340776354,0.6057274666666667,0.10827050542025582,3.0
4.625903868317851,84000,1.4360895000000002,0.2747505288114353,0.6904238666666668,0.09184310213442515,3.0
4.625903868317851,85000,1.3718818,0.2696931609064642,0.6806801266666667,0.14048405595233474,3.0
4.625903868317851,86000,1.4012001666666667,0.2915220966620789,0.7031712866666666,0.15461196661597548,3.0
4.625903868317851,87000,1.2975142999999998,0.2184927598436693,0.7303495999999999,0.14865728582965584,3.0
4.625903868317851,88000,1.3353886,0.26530534758087704,0.62506284,0.10647624069565254,3.0
4.625903868317851,89000,1.4328910666666665,0.28169471259363,0.6708027,0.10426056739543783,3.0
4.625903868317851,90000,1.4068603333333334,0.26605581056331234,0.67392822,0.12826787741561693,3.0
4.625903868317851,91000,1.4489168999999997,0.2549843327778069,0.6463388666666666,0.10796557761073797,3.0
4.625903868317851,92000,1.4841096666666669,0.32052427948852974,0.6804958033333334,0.09132983116284667,3.0
4.625903868317851,93000,1.3657573333333335,0.2079390834370035,0.6495281166666667,0.13243204984108625,3.0
4.625903868317851,94000,1.4453114000000002,0.300693729956651,0.72051502,0.14966945238032953,3.0
4.625903868317851,95000,1.3398942533333333,0.2917424465544193,0.6568385,0.10869015031640787,3.0
4.625903868317851,96000,1.3099326933333335,0.32942474137889965,0.6043005300000001,0.13539261837850358,3.0
4.625903868317851,97000,1.3592923666666668,0.21874781539785593,0.6866499633333333,0.09571196991029603,3.0
4.625903868317851,98000,1.28473929,0.2427384203011013,0.6295271466666666,0.10255869700091184,3.0
4.625903868317851,99000,1.2814430666666667,0.258171870750361,0.6543712333333332,0.10064967019799144,3.0


==> data/dim5/variance_plot_dim5_sigmat50.0000.csv <==
sigma_t,iterations,variance_norm_w_mean,variance_norm_w_std_err,variance_norm_b_mean,variance_norm_b_std_err,n
50.0,0,15.272483333333334,2.958716522681265,0.5033061466666667,0.15975794570879037,3.0
50.0,1000,20.00903333333333,10.027258288864116,0.7946370633333334,0.5116231631870383,3.0
50.0,2000,23.172166766666667,13.878951864813066,0.7467863666666666,0.4773252790685913,3.0
50.0,3000,25.671550999999997,12.675787117750561,0.7409291466666666,0.26927707056288974,3.0
50.0,4000,22.850284333333335,6.546963885630101,0.76656149,0.2502541690810234,3.0
50.0,5000,21.853780333333333,5.516982082409105,0.70980446,0.1756716373845489,3.0
50.0,6000,19.589316666666665,7.794097505895094,0.62657679,0.24104232991374447,3.0
50.0,7000,13.538653666666667,0.9419817098897291,0.49886154666666666,0.05708908666174453,3.0
50.0,8000,16.487245,2.051307080554331,0.5233256000000001,0.05981764685404495,3.0
50.0,9000,14.873697666666667,1.941090646316252,0.5159528466666666,0.0804206336795231,3.0
50.0,10000,20.145685,4.540983351002438,0.67860223,0.20171518926725351,3.0
50.0,11000,15.914038666666668,0.8367165843124214,0.5466927866666667,0.055690315097458185,3.0
50.0,12000,15.252468,1.875762060019696,0.48460763999999995,0.05598443079388322,3.0
50.0,13000,15.486028333333335,2.9673462007569626,0.5089621933333334,0.10206324686267912,3.0
50.0,14000,16.262874666666665,4.066395691740059,0.5648714033333334,0.1255242158115958,3.0
50.0,15000,12.983253,1.859839334917222,0.44285075,0.07661475767266271,3.0
50.0,16000,15.658375666666666,4.014544933629437,0.5693901833333334,0.14109079658244997,3.0
50.0,17000,15.264648999999999,4.3819726529956045,0.4975323866666667,0.12543428800980025,3.0
50.0,18000,14.291218333333333,1.074881006906707,0.4432659366666667,0.048511532935172005,3.0
50.0,19000,14.053907833333334,2.594808468942238,0.4862594533333333,0.11292262798805464,3.0
50.0,20000,18.133872,3.250721813007433,0.4782747333333333,0.07950857903134927,3.0
50.0,21000,15.052773833333333,1.345860746880546,0.4823768766666667,0.0559856047278186,3.0
50.0,22000,12.673204666666669,2.5689941930841553,0.38515577000000006,0.04351360254301676,3.0
50.0,23000,13.375359666666668,3.0979979120127648,0.42726672,0.05077139829363019,3.0
50.0,24000,13.376514333333335,2.082552688338228,0.4385478733333334,0.051729727151282934,3.0
50.0,25000,14.352917,2.5721803432735824,0.4658248166666667,0.09223189058455727,3.0
50.0,26000,13.646580666666667,1.624112705792954,0.5409472933333334,0.09228400084580234,3.0
50.0,27000,19.523880000000002,5.418897203142476,0.6560005699999999,0.16994626072217622,3.0
50.0,28000,16.117216,3.8546314612705848,0.5185818666666666,0.128172243438415,3.0
50.0,29000,16.431435666666665,6.779957125241879,0.5412898500000001,0.18417116106557646,3.0
50.0,30000,12.681991833333335,3.0210484367040307,0.47330977,0.11455158716369947,3.0
50.0,31000,15.617570333333333,2.1804208670101843,0.5429357366666667,0.09713933408744203,3.0
50.0,32000,15.147382,4.5176353958416495,0.4953618166666667,0.08509606794612748,3.0
50.0,33000,17.139597,6.900313193691742,0.5693395933333333,0.18112724061560165,3.0
50.0,34000,14.100235,3.071674903016648,0.55900987,0.15348912419865424,3.0
50.0,35000,11.001737833333335,1.887389936201189,0.41772426999999995,0.0777419147683438,3.0
50.0,36000,16.064235666666665,3.5496007642635132,0.55182042,0.17861764961492954,3.0
50.0,37000,14.578598,2.321301236774395,0.4248301033333333,0.07182524609916123,3.0
50.0,38000,13.486322666666666,3.109965354379174,0.47902483333333334,0.10217307286471217,3.0
50.0,39000,13.911822533333336,3.242324030731242,0.4845032333333333,0.1185959001488294,3.0
50.0,40000,12.215525999999999,1.9689031584819838,0.4493764433333334,0.07801559254829689,3.0
50.0,41000,12.265825000000001,2.1067780334592285,0.41062776333333334,0.06987263674043184,3.0
50.0,42000,15.690813333333333,4.530639316649117,0.5080971866666667,0.1049818443521776,3.0
50.0,43000,10.519263333333333,1.945267918616982,0.37664593999999996,0.06185313696814092,3.0
50.0,44000,12.694088333333333,1.7203666077772821,0.48653248,0.14273608948844346,3.0
50.0,45000,12.742655,2.4826143585158373,0.4008635466666666,0.05359354916918184,3.0
50.0,46000,13.732790833333334,3.0316070870863245,0.42684206999999996,0.09502991669628745,3.0
50.0,47000,14.056040666666666,1.8247615601129308,0.5252204233333333,0.1304115844212643,3.0
50.0,48000,13.307301666666667,3.3730944628465096,0.4674090266666666,0.09815629309164481,3.0
50.0,49000,16.228246333333335,2.177390276947944,0.5678783766666667,0.10872682320906625,3.0
50.0,50000,15.925151,4.246475668634442,0.48080205000000004,0.1054928385924964,3.0
50.0,51000,12.149942000000001,1.1742488962000346,0.39742914,0.054832809578890786,3.0
50.0,52000,10.883305333333332,1.7597995271092044,0.3670499966666667,0.0572747044609376,3.0
50.0,53000,13.056549166666668,3.6158445642193144,0.40929654,0.11142493793368222,3.0
50.0,54000,14.196357166666667,2.942199434320045,0.51786553,0.12336047046116368,3.0
50.0,55000,12.061828333333333,1.9010615596243707,0.4202820566666667,0.05959602366112367,3.0
50.0,56000,11.571105333333334,2.0251441519590103,0.38180722,0.052309615086044176,3.0
50.0,57000,13.353659333333333,1.3037983485089935,0.48950884,0.11861732118062861,3.0
50.0,58000,16.222348666666665,2.7218765161030807,0.4914547233333333,0.10535032462049282,3.0
50.0,59000,17.198791999999997,4.603738503578839,0.5382866399999999,0.12732627317759102,3.0
50.0,60000,9.649457166666666,1.5726983227013676,0.34172948666666664,0.05737153282491394,3.0
50.0,61000,10.195644,1.6517908605498464,0.36944492,0.04708438178075755,3.0
50.0,62000,11.373245166666665,2.378105131989619,0.31554062666666666,0.04243077949353486,3.0
50.0,63000,10.701751666666667,2.1373668939361146,0.3619198766666667,0.06202495820562245,3.0
50.0,64000,9.716280333333332,1.8777368470381512,0.3449291033333333,0.05986484628245872,3.0
50.0,65000,13.278051666666668,3.834662431479654,0.4118455033333333,0.08777202231419995,3.0
50.0,66000,11.617479333333334,2.8278768329178416,0.4032727933333334,0.07188682483973574,3.0
50.0,67000,10.108974466666666,2.1192749090265326,0.31863325000000003,0.043730578161068276,3.0
50.0,68000,10.41104,0.9488813496725151,0.35211565999999994,0.057205701743361516,3.0
50.0,69000,10.801243,2.3730260427808205,0.3491479533333333,0.07142664965295081,3.0
50.0,70000,9.297651866666666,2.447879649912216,0.3426922666666667,0.09822582112936383,3.0
50.0,71000,10.219054999999999,2.9127366296794386,0.33882976666666664,0.08946782549945767,3.0
50.0,72000,8.425565433333333,1.8787519689575347,0.3206396866666667,0.05950915785592033,3.0
50.0,73000,8.885990766666668,1.919865002969225,0.31442639666666666,0.06173943848325649,3.0
50.0,74000,12.261076666666668,2.105664054693858,0.4490400333333333,0.07153072056913014,3.0
50.0,75000,8.523763333333333,1.1095370871212211,0.35055177,0.09337598782031761,3.0
50.0,76000,8.898558866666667,1.8014633461460394,0.3242282,0.06942060470658286,3.0
50.0,77000,8.461057033333333,1.823939495817549,0.29404562,0.07728726318894294,3.0
50.0,78000,8.622577333333332,1.722944002401155,0.30353164000000005,0.06707037516402703,3.0
50.0,79000,10.287637633333334,3.2696246471884876,0.3950334,0.11252998108221351,3.0
50.0,80000,8.843243033333332,2.0649144417792717,0.3278336333333334,0.06875782920519728,3.0
50.0,81000,9.974970566666665,2.6730720976127986,0.3409134833333334,0.08318892455497993,3.0
50.0,82000,10.603923799999999,2.024733931985478,0.42189583999999997,0.08175486606448228,3.0
50.0,83000,9.251128,1.257802036447045,0.32945349,0.032324288603618696,3.0
50.0,84000,9.857739866666666,1.9286685280443652,0.32059937,0.08259212411808525,3.0
50.0,85000,11.391692766666665,4.734175245952649,0.37039523,0.12929086115777186,3.0
50.0,86000,13.330100666666667,2.13450869411506,0.37635133666666665,0.0571213586398148,3.0
50.0,87000,10.049191766666667,2.510915126977949,0.34939703,0.05807221821695149,3.0
50.0,88000,8.589101333333334,1.8373194985400083,0.2930442366666666,0.07474215864672815,3.0
50.0,89000,9.909977,2.7724106792955476,0.35049472,0.109138611234444,3.0
50.0,90000,10.992784666666665,2.871256504095395,0.36747280666666665,0.07906229004256186,3.0
50.0,91000,11.2899932,2.9714915564072935,0.3665254,0.09000680323850269,3.0
50.0,92000,8.934773,2.670472370625265,0.32219115666666664,0.06536331343242434,3.0
50.0,93000,9.3991199,2.128338553401505,0.2822685466666667,0.03889277842442576,3.0
50.0,94000,8.673768366666668,1.9322509494592055,0.2828832433333333,0.047017819077615076,3.0
50.0,95000,8.825063,1.7394730218559191,0.30950750666666665,0.06000057215805983,3.0
50.0,96000,8.961135933333333,2.01183310584326,0.28895755,0.07058104109401925,3.0
50.0,97000,8.274903133333334,1.8330916776765207,0.2592750833333333,0.04078209186003432,3.0
50.0,98000,9.221991133333333,2.9427088841220805,0.28756931999999996,0.07201940366118634,3.0
50.0,99000,11.218989800000001,4.1495139825985214,0.34651095666666665,0.10960676056657977,3.0


==> data/hist_cv.csv <==
x,pdf
-1.608441,0.013998122149293581
-1.5870095,0.0
-1.5655781,0.004666040716431194
-1.5441467,0.0
-1.5227152,0.0
-1.5012838,0.004666040716431194
-1.4798523,0.009332081432862387
-1.4584209,0.013998122149293581
-1.4369894,0.004666040716431194
-1.415558,0.013998122149293581
-1.3941265,0.0
-1.3726951,0.013998122149293581
-1.3512636,0.013998122149293581
-1.3298322,0.009332081432862387
-1.3084008,0.02333020358215597
-1.2869693,0.013998122149293581
-1.265538,0.013998200012237245
-1.2441065,0.013998122149293581
-1.2226751,0.004666040716431194
-1.2012436,0.02333020358215597
-1.1798122,0.018664162865724775
-1.1583807,0.03266228501501836
-1.1369493,0.04666040716431194
-1.1155179,0.02333020358215597
-1.0940864,0.027996244298587162
-1.072655,0.03732832573144955
-1.0512235,0.027996244298587162
-1.0297921,0.027996244298587162
-1.0083606,0.06065852931360551
-0.9869292,0.027996244298587162
-0.96549773,0.055992488597174324
-0.9440663,0.06999061074646791
-0.92263484,0.013998122149293581
-0.9012034,0.06999061074646791
-0.87977195,0.0793226921793303
-0.8583405,0.06065852931360551
-0.83690906,0.055992488597174324
-0.8154776,0.05132644788074313
-0.79404616,0.10731893647791746
-0.7726147,0.11198497719434865
-0.7511833,0.12131705862721102
-0.7297518,0.135315557113019
-0.70832044,0.09798685504505507
-0.686889,0.11198497719434865
-0.66545755,0.09798685504505507
-0.6440261,0.13998122149293582
-0.62259465,0.16331142507509178
-0.6011632,0.18197558794081656
-0.57973176,0.17730954722438536
-0.5583003,0.16331142507509178
-0.5368689,0.144647262209367
-0.5154374,0.19597371009011014
-0.49400598,0.2519661986872844
-0.47257453,0.21463787295583492
-0.4511431,0.21930421863418986
-0.42971167,0.2286359951051285
-0.40828022,0.32662285015018355
-0.38684878,0.24730015797085325
-0.36541733,0.21930391367226612
-0.3439859,0.21930391367226612
-0.32255444,0.2239699543886973
-0.301123,0.289294524418734
-0.27969158,0.2706307378890003
-0.25826013,0.1959735738308114
-0.23682868,0.25663241783875973
-0.21539724,0.25663223940371566
-0.1939658,0.3172907687173212
-0.17253435,0.2846284837023028
-0.1511029,0.19597384634959836
-0.12967147,0.289294524418734
-0.10824002,0.289294524418734
-0.08680858,0.2659644132983415
-0.06537714,0.34062097229947713
-0.043945692,0.2659643670674517
-0.022514252,0.2939606162324466
-0.0010828096,0.24263415942995598
0.020348633,0.2892945747049475
0.041780077,0.3172908238699424
0.063211516,0.2799624916499492
0.08464296,0.3546190944487707
0.10607441,0.2706304556369089
0.12750584,0.2752964979754763
0.14893728,0.23330203582155967
0.17036873,0.18664162865724776
0.19180018,0.2519661986872844
0.21323162,0.31729098932792116
0.23466305,0.2752964022694404
0.2560945,0.2239701101138267
0.27752593,0.2752964022694404
0.29895738,0.2612982801201469
0.32038882,0.2752964022694404
0.34182027,0.20063975080654134
0.36325172,0.27996244298587164
0.38468316,0.16331142507509178
0.4061146,0.20530579152297251
0.42754602,0.1913079354042933
0.44897747,0.20063975080654134
0.47040892,0.18197558794081656
0.49184036,0.19130766937367893
0.5132718,0.19597371009011014
0.53470325,0.1539793436422294
0.5561347,0.19130766937367893
0.57756615,0.1586453843586606
0.5989976,0.17730954722438536
0.62042904,0.13998122149293582
0.6418605,0.17264350650795415
0.66329193,0.17264350650795415
0.6847234,0.11665101791077984
0.7061548,0.16797793296788566
0.7275862,0.13531518077650462
0.74901766,0.11665101791077984
0.7704491,0.13064914006007344
0.79188055,0.09332081432862388
0.813312,0.13531518077650462
0.83474344,0.11198497719434865
0.8561749,0.10731893647791746
0.87760633,0.12131705862721102
0.8990378,0.1259830993436422
0.9204692,0.09798685504505507
0.9419007,0.13998122149293582
0.9633321,0.10265289576148626
0.98476356,0.13531518077650462
1.006195,0.1119852886452571
1.0276264,0.1259830993436422
1.0490578,0.08865477361219268
1.0704893,0.08398873289576149
1.0919207,0.09798685504505507
1.1133522,0.10265289576148626
1.1347836,0.09798685504505507
1.1562151,0.08865477361219268
1.1776465,0.13064914006007344
1.199078,0.13998122149293582
1.2205094,0.1259830993436422
1.2419409,0.13531518077650462
1.2633723,0.12131705862721102
1.2848037,0.1493133029257982
1.3062352,0.1539793436422294
1.3276666,0.13064914006007344
1.3490981,0.08865477361219268
1.3705295,0.13998122149293582
1.391961,0.144647262209367
1.4133924,0.13064914006007344
1.4348239,0.11665101791077984
1.4562553,0.1586453843586606
1.4776868,0.1493133029257982
1.4991182,0.1259830993436422
1.5205497,0.13531518077650462
1.5419811,0.13998122149293582
1.5634125,0.144647262209367
1.5848439,0.1726444668175927
1.6062753,0.13064914006007344
1.6277068,0.12131705862721102
1.6491382,0.144647262209367
1.6705697,0.17730954722438536
1.6920011,0.1259830993436422
1.7134326,0.16331142507509178
1.734864,0.18664162865724776
1.7562954,0.16331142507509178
1.7777269,0.19597371009011014
1.7991583,0.13531518077650462
1.8205898,0.13064914006007344
1.8420212,0.20063975080654134
1.8634527,0.11665101791077984
1.8848841,0.18664162865724776
1.9063156,0.20063975080654134
1.927747,0.17730954722438536
1.9491785,0.24263411725442205
1.9706099,0.1539793436422294
1.9920413,0.21463787295583492
2.0134728,0.16331142507509178
2.0349042,0.19130766937367893
2.0563357,0.16797746579152298
2.0777671,0.1539793436422294
2.0991986,0.19130766937367893
2.12063,0.11198497719434865
2.1420615,0.19597371009011014
2.163493,0.16331142507509178
2.1849244,0.11665101791077984
2.2063558,0.16797746579152298
2.2277873,0.144647262209367
2.2492187,0.2239699543886973
2.2706501,0.11198497719434865
2.2920816,0.1493133029257982
2.313513,0.13531518077650462
2.3349445,0.1493133029257982
2.356376,0.12131705862721102
2.3778074,0.13998122149293582
2.3992388,0.10731893647791746
2.4206703,0.144647262209367
2.4421017,0.1539793436422294
2.4635332,0.11665101791077984
2.4849646,0.13531518077650462
2.506396,0.13531518077650462
2.5278275,0.13531518077650462
2.549259,0.11198497719434865
2.5706904,0.13998122149293582
2.5921218,0.13531518077650462
2.6135533,0.13998122149293582
2.6349847,0.10731893647791746
2.6564162,0.12131705862721102
2.6778474,0.13065059350977318
2.6992788,0.13531518077650462
2.7207103,0.11198497719434865
2.7421417,0.12131705862721102
2.7635732,0.09798685504505507
2.7850046,0.13531518077650462
2.806436,0.10731893647791746
2.8278675,0.06065852931360551
2.849299,0.0793226921793303
2.8707304,0.0793226921793303
2.8921618,0.10265289576148626
2.9135933,0.06532457003003672
2.9350247,0.11198497719434865
2.9564562,0.09798685504505507
2.9778876,0.09798685504505507
2.999319,0.09332081432862388
3.0207505,0.09332081432862388
3.042182,0.0793226921793303
3.0636134,0.06999061074646791
3.0850449,0.11198497719434865
3.1064763,0.10265289576148626
3.1279078,0.06532457003003672
3.1493392,0.04666040716431194
3.1707706,0.06532457003003672
3.192202,0.05132644788074313
3.2136335,0.08865477361219268
3.235065,0.06999061074646791
3.2564964,0.06065852931360551
3.2779279,0.09332081432862388
3.2993593,0.06065852931360551
3.3207908,0.06999061074646791
3.3422222,0.041994366447880745
3.3636537,0.0793226921793303
3.385085,0.04666040716431194
3.4065166,0.06532457003003672
3.427948,0.0746566514628991
3.4493794,0.041994366447880745
3.470811,0.03266228501501836
3.4922423,0.0793226921793303
3.5136738,0.04666040716431194
3.5351052,0.055992488597174324
3.5565367,0.05132644788074313
3.5779681,0.03732832573144955
3.5993996,0.041994366447880745
3.620831,0.04666040716431194
3.6422625,0.027996244298587162
3.663694,0.055992488597174324
3.6851254,0.041994366447880745
3.7065568,0.06065852931360551
3.7279882,0.041994366447880745
3.7494197,0.06999061074646791
3.7708511,0.1539793436422294
3.7922826,0.13064914006007344
3.813714,0.26596432083657806
3.8351455,0.31262472800089
3.856577,0.4479399087773946
3.8780084,0.6112513338524864
3.8994398,0.9192100211369452
3.9208713,1.0171968761820003
3.9423027,0.9752025097341195
3.9637341,1.227168708421404
3.9851656,1.2318347491378352
4.006597,1.1711892489626095
4.0280285,1.1991724641228168
4.0494595,0.9565383468683947
4.0708914,0.7932269217933029
4.0923223,0.6625777817332295
4.1137543,0.5039323973745689
4.1351852,0.3499530537323395
4.156617,0.24730015797085325
4.178048,0.12131705862721102
4.19948,0.1259830993436422
4.220911,0.0746566514628991
4.242343,0.04666040716431194
4.263774,0.02333020358215597
4.285206,0.03266228501501836
4.306637,0.009332081432862387
4.3280687,0.0
4.3494997,0.0
4.3709316,0.0
4.3923626,0.004666040716431194
4.4137945,0.0
4.4352255,0.004666040716431194
4.4566574,0.009332081432862387
4.4780884,0.0
4.4995203,0.0
4.5209513,0.0
4.542383,0.0
4.563814,0.0
4.585246,0.0
4.606677,0.0
4.628109,0.0
4.64954,0.0
4.670972,0.0
4.692403,0.0
4.713835,0.0
4.7352657,0.0
4.7566977,0.0
4.7781286,0.0
4.7995605,0.004666040716431194

==> data/hist_gg.csv <==
x,pdf
-1.8703141,0.004643672154379283
-1.8487794,0.0
-1.8272448,0.0
-1.8057102,0.0
-1.7841755,0.0
-1.7626408,0.0
-1.7411062,0.0
-1.7195715,0.0
-1.6980369,0.0
-1.6765022,0.0
-1.6549675,0.0
-1.6334329,0.004643672154379283
-1.6118982,0.0
-1.5903635,0.004643672154379283
-1.5688288,0.004643697860444518
-1.5472943,0.0
-1.5257596,0.009287344308758567
-1.5042249,0.004643672154379283
-1.4826902,0.0
-1.4611557,0.0
-1.439621,0.004643672154379283
-1.4180863,0.009287344308758567
-1.3965516,0.004643672154379283
-1.3750169,0.0
-1.3534822,0.004643672154379283
-1.3319476,0.004643697860444518
-1.310413,0.004643672154379283
-1.2888783,0.0
-1.2673436,0.009287344308758567
-1.245809,0.018574688617517134
-1.2242743,0.027862032926275697
-1.2027397,0.004643697860444518
-1.181205,0.023218360771896415
-1.1596704,0.013931016463137848
-1.1381357,0.027862032926275697
-1.116601,0.013931016463137848
-1.0950663,0.018574791441778073
-1.0735317,0.013931016463137848
-1.0519971,0.018574688617517134
-1.0304624,0.023218360771896415
-1.0089277,0.032505705080654985
-0.987393,0.03250579505163428
-0.9658584,0.06036773800693069
-0.9443238,0.05108053508113958
-0.9227891,0.03714937723503427
-0.9012544,0.04179304938941355
-0.87971973,0.06036790509589223
-0.8581851,0.05108039369817212
-0.83665043,0.06036773800693069
-0.8151158,0.06965527511064488
-0.7935811,0.07894242662444782
-0.77204645,0.07894242662444782
-0.75051177,0.1114484401770318
-0.72897714,0.07894242662444782
-0.70744246,0.0835860987788271
-0.68590784,0.12537949519916078
-0.66437316,0.06965508231568926
-0.6428385,0.09751711524196495
-0.6213038,0.15324160524341873
-0.5997692,0.20432157479268848
-0.57823455,0.12073581019178446
-0.5566999,0.15324118109451634
-0.5351652,0.1718158697120335
-0.5136305,0.21360951033931097
-0.4920959,0.20432157479268848
-0.4705612,0.1300230002643295
-0.44902655,0.18574688617517132
-0.4274919,0.18110346465388752
-0.40595722,0.15324139316867405
-0.38442257,0.1671721975576542
-0.36288792,0.23682760762431443
-0.34135324,0.19967817897736315
-0.31981862,0.2136092147199699
-0.29828393,0.19039055832955062
-0.27674925,0.24611496478605227
-0.2552146,0.22289641764584994
-0.23367995,0.19039082181562533
-0.2121453,0.22754009301347178
-0.19061063,0.2693333576903968
-0.16907597,0.19503436544011868
-0.14754131,0.2507584698515812
-0.12600665,0.32041382207995484
-0.104472,0.25075855660922114
-0.08293733,0.2600458205868249
-0.06140267,0.23218388887783672
-0.039868012,0.30183895111065906
-0.01833335,0.2461148796349763
0.0032013108,0.2693332412101615
0.024735972,0.23682750520203855
0.04627063,0.22289649476375212
0.06780529,0.2693332179141265
0.08933996,0.29255164937742467
0.11087461,0.3482757730683627
0.13240927,0.25075855660922114
0.15394393,0.2136090669106062
0.17547859,0.25075864336692116
0.19701326,0.23682744374871553
0.21854791,0.2739770362712657
0.24008256,0.20432171617536243
0.26161724,0.2136092147199699
0.2831519,0.17645954186641277
0.30468655,0.27862071485213463
0.32622123,0.1764597860730186
0.34775588,0.20896524694706772
0.36929053,0.1764597860730186
0.3908252,0.22754025046257662
0.41235983,0.23682760762431443
0.43389452,0.19967790263830917
0.4554292,0.15324139316867405
0.47696382,0.22289657188170772
0.4984985,0.18574688617517132
0.5200331,0.13931055022128977
0.5415678,0.20896524694706772
0.5631025,0.18574688617517132
0.58463717,0.1811037152876767
0.6061718,0.13466649247699922
0.62770647,0.12073547601386138
0.6492411,0.1485979202360424
0.6707758,0.13002282032261994
0.69231045,0.1439538367857578
0.71384513,0.1300231802065371
0.73537976,0.11144813170510279
0.75691444,0.10216078739634424
0.77844906,0.12073581019178446
0.79998374,0.13466649247699922
0.8215184,0.12073581019178446
0.84305304,0.09751711524196495
0.8645877,0.12073547601386138
0.88612235,0.13466686521391344
0.907657,0.11609180385948208
0.9291917,0.12073547601386138
0.9507264,0.11609212518440813
0.972261,0.1439538367857578
0.99379563,0.10216107016227916
1.0153303,0.13931016463137852
1.036865,0.12073547601386138
1.0583997,0.08822977093320639
1.0799344,0.13466649247699922
1.101469,0.1021613529297794
1.1230036,0.11609180385948208
1.1445383,0.12073547601386138
1.166073,0.1068044595507235
1.1876076,0.15324118109451634
1.2091423,0.12537914816824067
1.2306769,0.125379842232002
1.2522116,0.13466649247699922
1.2737463,0.16252852540327492
1.2952809,0.11609180385948208
1.3168156,0.12537914816824067
1.3383503,0.10680505079022391
1.3598849,0.11144813170510279
1.3814195,0.09751711524196495
1.4029542,0.10216078739634424
1.4244889,0.12537914816824067
1.4460236,0.11609180385948208
1.4675581,0.08358656148800132
1.4890928,0.12537914816824067
1.5106275,0.15324118109451634
1.5321622,0.1718158697120335
1.5536969,0.18574688617517132
1.5752316,0.19039055832955062
1.5967662,0.13931093581333556
1.6183008,0.1950342304839299
1.6398355,0.12073547601386138
1.6613702,0.1671721975576542
1.6829048,0.19039055832955062
1.7044394,0.1532420293946691
1.7259741,0.13466649247699922
1.7475088,0.16252852540327492
1.7690434,0.1439538367857578
1.7905781,0.20432157479268848
1.8121128,0.20432157479268848
1.8336475,0.16717312297600265
1.855182,0.19967790263830917
1.8767167,0.14859750894013707
1.8982514,0.1950342304839299
1.9197861,0.14859750894013707
1.9413208,0.20432157479268848
1.9628553,0.21825379944089235
1.98439,0.19039055832955062
2.0059247,0.1996767972897419
2.0274594,0.15788660127100818
2.048994,0.1718158697120335
2.0705285,0.19039055832955062
2.0920634,0.213608919101447
2.1135979,0.17645954186641277
2.1351328,0.16252852540327492
2.1566672,0.15788485324889565
2.1782022,0.13002282032261994
2.1997366,0.13466649247699922
2.2212715,0.18574688617517132
2.242806,0.1671721975576542
2.2643406,0.1857489426717743
2.2858753,0.1718158697120335
2.3074098,0.14859750894013707
2.3289447,0.18110321402079205
2.3504791,0.12073547601386138
2.372014,0.17645954186641277
2.3935485,0.15788485324889565
2.4150834,0.18574688617517132
2.4366179,0.13466649247699922
2.4581528,0.20896524694706772
2.4796872,0.13931016463137852
2.501222,0.14859915413741948
2.5227566,0.14859750894013707
2.544291,0.14859750894013707
2.565826,0.11144813170510279
2.5873604,0.11144813170510279
2.6088953,0.15788485324889565
2.6304297,0.13466649247699922
2.6519647,0.12537914816824067
2.673499,0.13466649247699922
2.695034,0.11144813170510279
2.7165685,0.12073547601386138
2.7381034,0.10216078739634424
2.7596378,0.11609308916985894
2.7811723,0.0835860987788271
2.8027072,0.055724065852551394
2.8242416,0.12073547601386138
2.8457766,0.0835860987788271
2.867311,0.09751711524196495
2.888846,0.0835860987788271
2.9103804,0.07894242662444782
2.9319153,0.07894242662444782
2.9534497,0.13466649247699922
2.9749846,0.032505705080654985
2.996519,0.06036840636832666
3.0180535,0.04643672154379283
3.0395885,0.0835860987788271
3.061123,0.07894242662444782
3.0826578,0.055724065852551394
3.1041923,0.03714937723503427
3.1257272,0.06501141016130997
3.1472616,0.06965508231568926
3.1687965,0.055724065852551394
3.190331,0.032505705080654985
3.211866,0.04179304938941355
3.2334003,0.055724682801532296
3.2549348,0.06036773800693069
3.2764697,0.03714937723503427
3.2980042,0.027862032926275697
3.319539,0.03714937723503427
3.3410735,0.03714937723503427
3.3626084,0.04643672154379283
3.3841429,0.04179304938941355
3.4056778,0.027862032926275697
3.4272122,0.018574688617517134
3.4487472,0.027862032926275697
3.4702816,0.032505705080654985
3.4918163,0.023218617833971788
3.513351,0.018574688617517134
3.5348854,0.018574688617517134
3.5564203,0.04179304938941355
3.5779548,0.013931016463137848
3.5994897,0.013931016463137848
3.6210241,0.009287344308758567
3.642559,0.018574688617517134
3.6640935,0.018574688617517134
3.6856284,0.013931016463137848
3.7071629,0.05108039369817212
3.7286975,0.046437235667943576
3.7502322,0.07429875447006853
3.7717667,0.07894242662444782
3.7933016,0.19967790263830917
3.814836,0.24147095202772276
3.836371,0.32041337865217057
3.8579054,0.4132868217397562
3.8794403,0.6176083965324447
3.9009748,0.7801369219357196
3.9225097,0.9240907587214773
3.944044,1.2073547601386136
3.9655788,1.2538053630344765
3.9871135,1.36059594123313
4.008648,1.3002282032261994
4.030183,1.3698681192152695
4.0517178,1.3281049401031864
4.073252,1.007665701253266
4.0947866,0.9241009897920772
4.1163216,0.6454775757844158
4.137856,0.5015110402550816
4.1593904,0.4272225681450809
4.1809254,0.26468638235684866
4.2024603,0.20432383693895173
4.2239947,0.12073413932066783
4.245529,0.08358702420229845
4.267064,0.060367069660333915
4.288599,0.023218617833971788
4.3101335,0.009287241486205217
4.331668,0.013931170700383074
4.353203,0.0
4.3747373,0.004643620743102608
4.3962717,0.004643723566794359
4.4178066,0.0
4.4393415,0.0
4.460876,0.0
4.4824104,0.0
4.5039454,0.0
4.5254803,0.0
4.5470147,0.004643620743102608
4.568549,0.009287447133588717


==> data/hist_ow.csv <==
x,pdf
-1.8964124,0.0039638459939138485
-1.8711843,0.0
-1.8459562,0.0
-1.8207281,0.0
-1.7955,0.0
-1.770272,0.0
-1.7450439,0.0039638459939138485
-1.7198157,0.0
-1.6945877,0.0
-1.6693597,0.0
-1.6441317,0.003963827263749297
-1.6189035,0.0039638459939138485
-1.5936754,0.0
-1.5684474,0.0039638459939138485
-1.5432193,0.007927654527498594
-1.5179912,0.0
-1.492763,0.01585530905499719
-1.467535,0.0
-1.442307,0.0039638459939138485
-1.417079,0.01189148179124789
-1.3918508,0.015855383975655394
-1.3666227,0.01585530905499719
-1.3413947,0.007927691987827697
-1.3161666,0.01189148179124789
-1.2909385,0.007927691987827697
-1.2657104,0.02378296358249578
-1.2404823,0.011891537981741546
-1.2152543,0.01585530905499719
-1.1900262,0.015855383975655394
-1.1647981,0.019819229969569245
-1.13957,0.027746790846245078
-1.114342,0.027746921957396944
-1.089114,0.035674445373743674
-1.0638858,0.035674613945224636
-1.0386577,0.02378296358249578
-1.0134296,0.03963845993913849
-0.9882016,0.0515298761745228
-0.9629735,0.039638366288094466
-0.93774545,0.07134905931857004
-0.9125173,0.039638366288094466
-0.8872893,0.03567452965928502
-0.86206114,0.04756603954571336
-0.8368331,0.04360230593305234
-0.8116051,0.07531289594737949
-0.78637695,0.07927673257618893
-0.7611489,0.09116824246261727
-0.7359208,0.09909591572023617
-0.71069276,0.10702358897785506
-0.6854646,0.11495126223547394
-0.6602366,0.15062579189475897
-0.63500845,0.1030597523490456
-0.60978043,0.130806917799157
-0.5845524,0.13080660875071173
-0.55932426,0.12287893549309285
-0.53409624,0.14666195526594952
-0.5088681,0.18233648492523455
-0.48364004,0.16648113840999676
-0.45841196,0.1942279948116629
-0.4331839,0.1744090176996691
-0.40795583,0.19026415818285344
-0.38272774,0.22197485121332902
-0.35749966,0.23386636109975734
-0.33227158,0.23386636109975734
-0.3070435,0.2259389547472986
-0.28181544,0.2735047273878518
-0.25658736,0.2457578709861857
-0.23135927,0.19026427056390713
-0.2061312,0.29332391053189905
-0.18090312,0.2536855442438046
-0.15567505,0.2140473043843955
-0.13044697,0.24972178136503986
-0.105218895,0.30125158378951794
-0.07999082,0.2853963215600455
-0.05476274,0.2774686459611554
-0.029534664,0.3250346995544963
-0.004306588,0.2735048081617103
0.02092149,0.32503465155842837
0.046149567,0.2933239971589357
0.07137764,0.26954093056064793
0.09660572,0.2893601593594906
0.121833794,0.3408901514270003
0.14706187,0.2814324006454707
0.17228995,0.22197485121332902
0.19751802,0.19819194850406993
0.2227461,0.2655770541302329
0.24797419,0.23783019772856684
0.27320224,0.27350505048357204
0.29843032,0.28539623727428015
0.3236584,0.19026415818285344
0.3488865,0.24179403435737626
0.37411457,0.2457578709861857
0.39934266,0.1942282242564497
0.4245707,0.23386636109975734
0.4497988,0.19026415818285344
0.47502688,0.20215566806928179
0.500255,0.16648113840999676
0.525483,0.1783726482964251
0.55071115,0.18233648492523455
0.5759392,0.15855383975655396
0.6011672,0.16648113840999676
0.62639534,0.1347704453795212
0.65162337,0.11098742560666451
0.6768515,0.1704449750388062
0.70207953,0.14269811863714008
0.7273077,0.1347704453795212
0.7525357,0.07927673257618893
0.77776384,0.1704449750388062
0.80299187,0.11098768782958778
0.8282199,0.186300321554044
0.85344803,0.1030597523490456
0.87867606,0.09116824246261727
0.9039042,0.10702358897785506
0.9291322,0.11891509886428342
0.95436037,0.13873428200833063
0.9795884,0.11495126223547394
1.0048165,0.1347704453795212
1.0300446,0.1387346097869847
1.0552726,0.09909568159373243
1.0805007,0.1545899937626401
1.1057289,0.11098716338498031
1.1309569,0.12287922581132932
1.1561849,0.12684307180524315
1.1814129,0.12287864517622821
1.2066411,0.10702384183567391
1.2318692,0.1268424724399775
1.2570972,0.11098768782958778
1.2823253,0.1426977814949747
1.3075534,0.13477076379307087
1.3327816,0.12287864517622821
1.3580096,0.18233691572003705
1.3832376,0.1308062997037268
1.4084657,0.130806917799157
1.4336938,0.1466623017748124
1.4589219,0.1268424724399775
1.4841499,0.16648153174438163
1.509378,0.09909568159373243
1.5346061,0.15855383975655396
1.5598342,0.15458926328622258
1.5850623,0.12684307180524315
1.6102903,0.15062543602247327
1.6355184,0.12684307180524315
1.6607465,0.12684307180524315
1.6859746,0.12287864517622821
1.7112026,0.10702384183567391
1.7364306,0.15458926328622258
1.7616588,0.15855383975655396
1.7868869,0.21801049950621137
1.812115,0.14269845578089854
1.837343,0.1664807450774705
1.8625711,0.16251768575046782
1.8877991,0.18233691572003705
1.9130273,0.15855309054997188
1.9382553,0.11495153382350161
1.9634833,0.15458926328622258
1.9887116,0.18629988139621695
2.0139396,0.13477076379307087
2.0391676,0.1466623017748124
2.0643957,0.15855383975655396
2.089624,0.15855234135047017
2.114852,0.16648153174438163
2.14008,0.1783730697261232
2.165308,0.2180115296652617
2.190536,0.1783730697261232
2.215764,0.14666091574918488
2.2409923,0.15062614776872627
2.2662203,0.11891537981741547
2.2914484,0.130806917799157
2.3166766,0.10305902187780559
2.3419046,0.13477076379307087
2.3671327,0.13477076379307087
2.3923607,0.13477076379307087
2.4175887,0.09513230385393237
2.4428167,0.11891425601285262
2.468045,0.15062614776872627
2.493273,0.09909614984784622
2.518501,0.1545899937626401
2.5437293,0.14666091574918488
2.5689573,0.11098768782958778
2.5941854,0.1466623017748124
2.6194134,0.11495153382350161
2.6446414,0.12684307180524315
2.6698694,0.06342093654018806
2.6950977,0.11891537981741547
2.7203257,0.09909614984784622
2.7455537,0.09513230385393237
2.770782,0.1109866389453291
2.79601,0.11098768782958778
2.821238,0.1387346097869847
2.846466,0.11891537981741547
2.871694,0.14269845578089854
2.896922,0.12287806454661439
2.9221504,0.11891537981741547
2.9473784,0.059457689908707735
2.9726064,0.10305999584176007
2.9978347,0.07927617067523508
3.0230627,0.10702384183567391
3.0482907,0.10305999584176007
3.0735188,0.05152999792088003
3.0987468,0.11495153382350161
3.1239748,0.08323997920899683
3.149203,0.059457689908707735
3.174431,0.09513230385393237
3.199659,0.09116845786001852
3.2248874,0.06738474507394981
3.2501154,0.07134922789044927
3.2753434,0.07927691987827698
3.3005714,0.06342153590262158
3.3257995,0.019819229969569245
3.3510275,0.051529510938902796
3.3762558,0.03963845993913849
3.4014838,0.059457689908707735
3.4267118,0.04360230593305234
3.45194,0.06342093654018806
3.477168,0.04360230593305234
3.502396,0.03171076795131079
3.5276241,0.03963845993913849
3.5528522,0.03171076795131079
3.5780802,0.04360189387137929
3.6033084,0.035674613945224636
3.6285365,0.03963845993913849
3.6537645,0.035674613945224636
3.6789927,0.04360189387137929
3.7042208,0.03963845993913849
3.7294488,0.07134922789044927
3.7546768,0.09116845786001852
3.7799048,0.12287922581132932
3.8051329,0.15062472428294665
3.8303611,0.22593922165308936
3.8555892,0.28936075755571095
3.8808172,0.45980613529400644
3.9060454,0.5747522373954543
3.9312735,0.8046607367645113
3.9565015,0.99888919046629
3.9817295,0.9790699604967207
4.0069575,1.1376130491896235
4.0321856,1.1455514922411023
4.057414,1.1415876462471883
4.0826416,1.0305999584176007
4.10787,0.8006968907705975
4.1330976,0.6500707430018713
4.158326,0.5906130530931635
4.183554,0.4716887578438043
4.208782,0.25764998960440016
4.2340107,0.130806917799157
4.2592382,0.16251768575046782
4.2844667,0.10702384183567391
4.3096943,0.05549384391479389
4.334923,0.047566151926966185
4.3601503,0.015855383975655394
4.385379,0.015855383975655394
4.410607,0.01981885537158842
4.435835,0.015855383975655394
4.4610634,0.007927691987827697
4.486291,0.0
4.5115194,0.0039638459939138485
4.536747,0.0
4.5619755,0.0039638459939138485
4.587203,0.0039638459939138485
4.6124315,0.0039638459939138485
4.6376595,0.0
4.6628876,0.0
4.688116,0.0
4.7133436,0.0
4.738572,0.0
4.7637997,0.0
4.789028,0.0
4.8142557,0.0
4.839484,0.0039638459939138485
4.864712,0.0
4.8899403,0.0
4.915169,0.0
4.9403963,0.0
4.965625,0.0
4.9908524,0.0
5.016081,0.0039638459939138485
5.0413084,0.0
5.066537,0.0
5.091765,0.0
5.116993,0.0
5.1422215,0.0
5.167449,0.0
5.1926775,0.0
5.217905,0.0
5.2431335,0.0
5.268361,0.0
5.2935896,0.0
5.3188176,0.0
5.3440456,0.0
5.369274,0.0
5.3945017,0.0
5.41973,0.0039638459939138485
5.4449577,0.0
5.470186,0.0
5.495414,0.0
5.5206423,0.0
5.5458703,0.0
5.5710983,0.0
5.596327,0.0
5.6215544,0.0
5.646783,0.0039638459939138485

==> data/visual_variance_of_grads_0_b.csv <==
,iterations,sigma_t,variance_norm_w,variance_norm_b,variance_norm_na,model_sample_ed,gen_sample_ed
1,1000,0.001,0.24022095,0.28686592,257837.88,0.11391682914367579,0.027090360601746695
2,2000,0.001,0.23616828,0.24019937,234442.47,0.15362952320404533,0.012653718371731045
3,3000,0.001,0.28183934,0.2462462,268026.0,0.08744015743955107,0.010480888714577172
4,4000,0.001,0.26375365,0.28992012,249765.61,0.055159120268587325,0.018529864524682013
5,5000,0.001,0.24622478,0.215898,238702.23,0.13225549446219423,0.01174704601534308
6,6000,0.001,0.24024989,0.21940975,229443.81,0.09404341694945939,0.013811621674175411
7,7000,0.001,0.21502985,0.21389362,215398.77,0.057140866311144956,0.016228354760754526
8,8000,0.001,0.18799658,0.17332508,181134.36,0.038368010157046044,0.034899678118285204
9,9000,0.001,0.19897582,0.1881246,219324.27,0.041377987881450945,0.01533816803116298
10,10000,0.001,0.2087673,0.19985606,177712.88,0.07706851034764634,0.011662090560945354
11,11000,0.001,0.19044256,0.20849568,181173.52,0.04183289085331682,0.010943235214711806
12,12000,0.001,0.16430044,0.17002521,166104.42,0.04600297758275971,0.016300706781301067
13,13000,0.001,0.15235095,0.16222775,151014.14,0.060336708767664324,0.01499188314750997
14,14000,0.001,0.15110244,0.15607978,141780.61,0.08312161640895833,0.013689266636814176
15,15000,0.001,0.16656414,0.16158888,173585.98,0.024392184688678854,0.011140925661993508
16,16000,0.001,0.17588528,0.16171928,168740.9,0.045500965683144934,0.006469174790006557
17,17000,0.001,0.15527488,0.12480071,142566.23,0.06228548288905726,0.01168964235802578
18,18000,0.001,0.15285045,0.13503361,137760.27,0.0420361801443474,0.026353684180382586
19,19000,0.001,0.14534953,0.12594657,145164.05,0.044278199819988456,0.03784145703049476
20,20000,0.001,0.17941193,0.17482172,142775.52,0.04264098493766315,0.020266715326542947
21,21000,0.001,0.16884719,0.17288898,149309.42,0.09652452197971689,0.02499373081976437
22,22000,0.001,0.14232719,0.13667783,139676.58,0.03980712713293394,0.010397610197150664
23,23000,0.001,0.15072717,0.12340204,123583.84,0.04498934249100164,0.007682474967319872
24,24000,0.001,0.14373492,0.13464089,163272.98,0.0631729680618476,0.016387816828150194
25,25000,0.001,0.13548668,0.14168373,134860.05,0.05699292673987346,0.02184990595394799
26,26000,0.001,0.12912367,0.11764728,139046.16,0.0155794501724422,0.013922772307112944
27,27000,0.001,0.1431173,0.15392318,148809.52,0.09397876149439349,0.009169511542385721
28,28000,0.001,0.14601187,0.15081221,140388.05,0.019451189707473823,0.00876670174220146
29,29000,0.001,0.14012483,0.14472002,126613.37,0.024411655310636493,0.009710920215998961
30,30000,0.001,0.1313638,0.113715045,122775.44,0.1314942085280999,0.01181308004143069
31,31000,0.001,0.12119621,0.14174287,121866.625,0.032996272531998536,0.008048146816911106
32,32000,0.001,0.10941024,0.11380933,119630.414,0.032656992289465094,0.019052345863412284
33,33000,0.001,0.13569318,0.1316643,114250.055,0.039669316120753556,0.01694514557873945
34,34000,0.001,0.120421104,0.13715412,129674.5,0.053975493730264716,0.021954941411022454
35,35000,0.001,0.11926276,0.1492511,148977.27,0.04559353884826147,0.013056897082676733
36,36000,0.001,0.121752284,0.1136842,133330.38,0.04405485281698633,0.04325415693521775
37,37000,0.001,0.10397986,0.115321584,125674.984,0.055700032896592824,0.010131280512328202
38,38000,0.001,0.121810675,0.12382844,142376.33,0.02917858408866865,0.005887560695917865
39,39000,0.001,0.10484915,0.11578929,122892.53,0.04600706810979418,0.01260447975482535
40,40000,0.001,0.1352769,0.13339858,148281.05,0.039275656736788685,0.02858644678359411
41,41000,0.001,0.114608005,0.12651384,131167.45,0.07342674617302798,0.01038414406148827
42,42000,0.001,0.13618888,0.117884174,107800.58,0.03627620590970014,0.019730674851708797
43,43000,0.001,0.11947032,0.110264994,124364.36,0.06456670747231248,0.015217304941682549
44,44000,0.001,0.11575324,0.124780744,123390.54,0.07975292443320443,0.010045417414584323
45,45000,0.001,0.12182194,0.11475758,121135.586,0.04206105176793915,0.039733876876496994
46,46000,0.001,0.14243102,0.13843592,133118.84,0.05903263140563406,0.017239456018202585
47,47000,0.001,0.1116376,0.1256269,113261.69,0.02806274713852934,0.015233557560870312
48,48000,0.001,0.12338004,0.13143109,122569.76,0.03314000365849476,0.008783831309452322
49,49000,0.001,0.12499332,0.12535709,130308.71,0.022719172054526088,0.013539516345426758
50,50000,0.001,0.102128,0.11916833,112970.55,0.026478191399302468,0.01713326669655179
51,51000,0.001,0.11309675,0.12934715,132352.7,0.03354981131800553,0.014910379490737372
52,52000,0.001,0.09452824,0.10049444,129102.984,0.04539830923669571,0.019454798342705235
53,53000,0.001,0.122677885,0.116339795,124741.92,0.020634248530627577,0.041376793901573346
54,54000,0.001,0.12709683,0.118707314,129555.46,0.03800246439373715,0.011684802007180814
55,55000,0.001,0.13420266,0.12940876,124483.87,0.10213794478312495,0.009701900451837973
56,56000,0.001,0.09271095,0.11915341,103494.05,0.08009908892530469,0.011991000144111613
57,57000,0.001,0.12529336,0.11263612,125517.45,0.034092385644572946,0.0106781971188772
58,58000,0.001,0.12913632,0.09844329,115098.82,0.052708701733931364,0.02968482821115268
59,59000,0.001,0.12426096,0.11881699,104209.02,0.030043278515912753,0.011039445029644502
60,60000,0.001,0.10002045,0.11011561,109355.8,0.07812594989180788,0.010085630004462236
61,61000,0.001,0.11873085,0.12506598,129917.28,0.04011139921216594,0.013899912219410365
62,62000,0.001,0.11259935,0.10799915,126719.08,0.04592937779785443,0.0320308607220496
63,63000,0.001,0.13096257,0.10631837,100627.8,0.1123073277358699,0.02012181089247027
64,64000,0.001,0.10788496,0.10792518,106281.49,0.0345431616825923,0.015822518386600055
65,65000,0.001,0.08859255,0.130494,114236.9,0.03720653113642658,0.020871043294135798
66,66000,0.001,0.11013912,0.11067813,102548.06,0.03604408370200304,0.027078093743387523
67,67000,0.001,0.1384991,0.120437264,128089.1,0.0538588761617921,0.010817224626426931
68,68000,0.001,0.120816045,0.13579668,132402.53,0.04065326766170876,0.018597691491712115
69,69000,0.001,0.107575916,0.10728881,111386.25,0.12450352741530363,0.022468134449231913
70,70000,0.001,0.107880294,0.11896225,107904.766,0.016045843118122058,0.011529555857510128
71,71000,0.001,0.10744638,0.11408652,116388.73,0.046035216101806005,0.015102227659151342
72,72000,0.001,0.14136574,0.13359977,123273.95,0.08180316878054993,0.008069460252543913
73,73000,0.001,0.123376116,0.124898285,117601.586,0.04543345584464418,0.01913608884484266
74,74000,0.001,0.11650881,0.1217014,121842.445,0.09428801328055353,0.016707932522708795
75,75000,0.001,0.113439485,0.11494893,118537.09,0.06478352392771253,0.022108532851594642
76,76000,0.001,0.12004937,0.12900871,115644.18,0.0555201630664519,0.0082415733615259
77,77000,0.001,0.10771688,0.1061118,117104.72,0.05190326710966345,0.028019173912088795
78,78000,0.001,0.11893895,0.12514536,104647.3,0.03670129994188349,0.022445154333871516
79,79000,0.001,0.12266297,0.117672876,102558.57,0.08624992935345335,0.010579788826552874
80,80000,0.001,0.12866059,0.13067362,132903.28,0.029498179773345908,0.01762057069080372
81,81000,0.001,0.13574357,0.12635025,132812.2,0.01875788795278803,0.013773849210221262
82,82000,0.001,0.12120319,0.11044382,124298.81,0.02053982825351107,0.020077758472424996
83,83000,0.001,0.11882802,0.11857099,124004.73,0.08628566539152016,0.03547835514258487
84,84000,0.001,0.11799991,0.12267288,134157.4,0.04386615055212559,0.011568129724778319
85,85000,0.001,0.11753039,0.112207,112150.71,0.05305321050672473,0.010784064025822439
86,86000,0.001,0.124835975,0.10884194,103752.0,0.04633582049153965,0.017526644327901762
87,87000,0.001,0.108921714,0.10238424,107260.37,0.03655573709429095,0.01592673839799056
88,88000,0.001,0.12576231,0.120751336,110682.96,0.05812678053920051,0.013864958204169548
89,89000,0.001,0.10875084,0.10648197,123203.37,0.043708261636049406,0.02150909831950773
90,90000,0.001,0.12291158,0.13460456,139038.1,0.0697712984234411,0.02086279424177981
91,91000,0.001,0.113220625,0.11028486,104584.05,0.03487020142362674,0.011436682868761506
92,92000,0.001,0.12344328,0.11654205,112380.586,0.04402740602583308,0.01860080538433565
93,93000,0.001,0.119649336,0.11762918,129380.67,0.07548779400972488,0.048032445919056636
94,94000,0.001,0.11260643,0.13898721,163045.3,0.08848710436506921,0.01654268373978152
95,95000,0.001,0.11956629,0.104094714,115807.92,0.10546945132535983,0.0319637467847098
96,96000,0.001,0.116427615,0.11795028,96520.32,0.07672402060621868,0.05403023052142544
97,97000,0.001,0.11318176,0.12584502,113202.69,0.03402669185320926,0.010460935073983392
98,98000,0.001,0.09906481,0.10961513,110298.59,0.030973507201457695,0.015050536706400656
99,99000,0.001,0.11625199,0.11177271,122534.24,0.11633753204345142,0.0069523243336412095

==> data/visual_variance_of_grads_0_b_sm.csv <==
Unnamed: 0,iterations,sigma_t,variance_norm_w,variance_norm_b,variance_norm_na,model_sample_ed,gen_sample_ed,model_sample_ed_smoothed,model_sample_ed_ub,model_sample_ed_lb,gen_sample_ed_smoothed,gen_sample_ed_ub,gen_sample_ed_lb
1,1000,0.001,0.24022095,0.28686592,257837.88,0.1139168291436757,0.0270903606017466,0.09456363177465237,0.11471655920442382,0.07441070434488091,0.017129992462354634,0.024141020041955584,0.010118964882753684
2,2000,0.001,0.23616828,0.24019937,234442.47,0.1536295232040453,0.012653718371731,0.0916868384857896,0.11051671314370062,0.07285696382787857,0.017031554553006617,0.02358230361946819,0.010480805486545043
3,3000,0.001,0.28183934,0.2462462,268026.0,0.087440157439551,0.0104808887145771,0.08888996350707304,0.10646970501660183,0.07131022199754425,0.016937277148636867,0.023053115802602574,0.010821438494671161
4,4000,0.001,0.26375365,0.28992012,249765.61,0.0551591202685873,0.018529864524682,0.08617459707496458,0.10258077930555105,0.06976841484437811,0.01684730388059466,0.022554871502987732,0.01113973625820159
5,5000,0.001,0.24622478,0.215898,238702.23,0.1322554944621942,0.011747046015343,0.08354232942592607,0.09885535713182846,0.06822930172002369,0.01676177838022925,0.022089047083369347,0.011434509677089151
6,6000,0.001,0.24024989,0.21940975,229443.81,0.0940434169494593,0.0138116216741754,0.08099475079641935,0.0952989391171855,0.0666905624756532,0.016680844278889887,0.021657146564013265,0.011704541993766509
7,7000,0.001,0.21502985,0.21389362,215398.77,0.0571408663111449,0.0162283547607545,0.07853345142290635,0.09191694359339203,0.06514995925242067,0.01660464520792585,0.02126064533721886,0.011948645078632844
8,8000,0.001,0.18799658,0.17332508,181134.36,0.038368010157046,0.0348996781182852,0.0761600215418489,0.08871446333332887,0.06360557975036892,0.016533324798686397,0.02090090553618916,0.012165744061183634
9,9000,0.001,0.19897582,0.1881246,219324.27,0.0413779878814509,0.0153381680311629,0.07387605138970883,0.08569593194441698,0.06205617083500069,0.016467026682520782,0.020579059976216195,0.012354993388825368
10,10000,0.001,0.2087673,0.19985606,177712.88,0.0770685103476463,0.0116620905609453,0.07168313120294807,0.08286470954201654,0.06050155286387961,0.01640589449077828,0.020295868014072342,0.012515920967484218
11,11000,0.001,0.19044256,0.20849568,181173.52,0.0418328908533168,0.0109432352147118,0.06958285121802844,0.08022262722099424,0.058943075215062646,0.01635007185480814,0.020051557073643943,0.01264858663597234
12,12000,0.001,0.16430044,0.17002521,166104.42,0.0460029775827597,0.016300706781301,0.06757680167141185,0.07776956541826689,0.057384037924556805,0.016299702405959633,0.019845675961939827,0.01275372884997944
13,13000,0.001,0.15235095,0.16222775,151014.14,0.0603367087676643,0.0149918831475099,0.0656665727995601,0.0755031677184598,0.0558299778806604,0.01625492977558202,0.0196769953045775,0.012832864246586539
14,14000,0.001,0.15110244,0.15607978,141780.61,0.0831216164089583,0.0136892666368141,0.06385541257648988,0.07341981065509386,0.05429101449788591,0.016216450912194137,0.0195438215358939,0.012889080288494371
15,15000,0.001,0.16656414,0.16158888,173585.98,0.0243921846886788,0.0111409256619935,0.062142969010677625,0.0715104681063139,0.05277546991504135,0.01618457082851081,0.019443442014360046,0.012925699642661576
16,16000,0.001,0.17588528,0.16171928,168740.9,0.0455009656831449,0.0064691747900065,0.06052543239027493,0.0697625471667193,0.051288317613830556,0.016158845252175272,0.019372356871232663,0.012945333633117881
17,17000,0.001,0.15527488,0.12480071,142566.23,0.0622854828890572,0.0116896423580257,0.0589989930034334,0.06816318889529972,0.049834797111567075,0.016138829910830765,0.01932697368630156,0.012950686135359971
18,18000,0.001,0.15285045,0.13503361,137760.27,0.0420361801443474,0.0263536841803825,0.05755984113830463,0.06669959519855442,0.048420087078054834,0.016124080532120524,0.01930372120767412,0.012944439856566927
19,19000,0.001,0.14534953,0.12594657,145164.05,0.0442781998199884,0.0378414570304947,0.05620416708304026,0.0653593156545123,0.047049018511568216,0.016114152843687782,0.019299149135348755,0.01292915655202681
20,20000,0.001,0.17941193,0.17482172,142775.52,0.0426409849376631,0.0202667153265429,0.054928161125791866,0.06413046364932329,0.045725858602260444,0.01610860257317578,0.0193100033132489,0.01290720183310266
21,21000,0.001,0.16884719,0.17288898,149309.42,0.0965245219797168,0.0249937308197643,0.05372801355471105,0.06300185256481775,0.04445417454460437,0.01610698544822775,0.019333273107686393,0.01288069778876911
22,22000,0.001,0.14232719,0.13667783,139676.58,0.0398071271329339,0.0103976101971506,0.05259991465794943,0.061963059866455165,0.04323676944944369,0.016108857196486935,0.01936621370299953,0.01285150068997434
23,23000,0.001,0.15072717,0.12340204,123583.84,0.0449893424910016,0.0076824749673198,0.05154005472365859,0.06100443666264278,0.0420756727846744,0.016113773545596566,0.01940634942715661,0.012821197664036523
24,24000,0.001,0.14373492,0.13464089,163272.98,0.0631729680618476,0.0163878168281501,0.05054462403999015,0.06011708318752231,0.040972164892457995,0.01612129022319988,0.019451465222431366,0.012791115223968391
25,25000,0.001,0.13548668,0.14168373,134860.05,0.0569929267398734,0.0218499059539479,0.04960981289509571,0.0592928090324802,0.03992681675771122,0.016130962956940116,0.019499592810292496,0.012762333103587736
26,26000,0.001,0.12912367,0.11764728,139046.16,0.0155794501724422,0.0139227723071129,0.048804464548957566,0.05857967188617874,0.03902925721173639,0.016145434581935045,0.019546143906989784,0.012744725256880307
27,27000,0.001,0.1431173,0.15392318,148809.52,0.0939787614943934,0.0091695115423857,0.048184924233475236,0.05802111325059383,0.03834873521635664,0.016167139222235196,0.019589063541543307,0.012745214902927087
28,28000,0.001,0.14601187,0.15081221,140388.05,0.0194511897074738,0.0087667017422014,0.047728635194676135,0.05760541773994994,0.03785185264940233,0.016195319538882917,0.019631365992379288,0.012759273085386547
29,29000,0.001,0.14012483,0.14472002,126613.37,0.0244116553106364,0.0097109202159989,0.04741304067858769,0.05732248965870752,0.037503591698467856,0.016229218192920575,0.019676629014022142,0.01278180737181901
30,30000,0.001,0.1313638,0.113715045,122775.44,0.1314942085280999,0.0118130800414306,0.04721558393123733,0.05716149714012923,0.037269670722345424,0.016268077845390527,0.01972817425346107,0.012807981437319984
31,31000,0.001,0.12119621,0.14174287,121866.625,0.0329962725319985,0.0080481468169111,0.04711370819865246,0.05710896858735092,0.037118447809954,0.016311141157335136,0.019788405018610924,0.012833877296059348
32,32000,0.001,0.10941024,0.11380933,119630.414,0.032656992289465,0.0190523458634122,0.0470848567268605,0.057147376054611135,0.03702233739910986,0.016357650789796754,0.01985831344900464,0.012856988130588866
33,33000,0.001,0.13569318,0.1316643,114250.055,0.0396693161207535,0.0169451455787394,0.04710647276188889,0.05725430396750853,0.036958641556269246,0.016406849403817748,0.019937191320825352,0.012876507486810143
34,34000,0.001,0.120421104,0.13715412,129674.5,0.0539754937302647,0.0219549414110224,0.047155999549765036,0.057402272652656475,0.0369097264468736,0.016457979660440474,0.020022568654413247,0.012893390666467702
35,35000,0.001,0.11926276,0.1492511,148977.27,0.0455935388482614,0.0130568970826767,0.04721088033651637,0.057559193278077465,0.03686256739495527,0.016510284220707296,0.020110371984058562,0.01291019645735603
36,36000,0.001,0.121752284,0.1136842,133330.38,0.0440548528169863,0.0432541569352177,0.0472485583681703,0.057689333881648285,0.03680778285469232,0.016563005745660574,0.020195260430867196,0.012930751060453952
37,37000,0.001,0.10397986,0.115321584,125674.984,0.0557000328965928,0.0101312805123282,0.04724647689075426,0.05775463260814716,0.03673832117336136,0.016615386896342656,0.020271082566468854,0.012959691226216458
38,38000,0.001,0.121810675,0.12382844,142376.33,0.0291785840886686,0.0058875606959178,0.04718207915029567,0.05771622790654643,0.0366479303940449,0.01666667033379591,0.020331408755301292,0.013001931912290526
39,39000,0.001,0.10484915,0.11578929,122892.53,0.0460070681097941,0.0126044797548253,0.04708833417109557,0.05757735441780058,0.03659931392439056,0.016727637327203313,0.020376675934071137,0.01307859872033549
40,40000,0.001,0.1352769,0.13339858,148281.05,0.0392756567367886,0.0285864467835941,0.0470138531002477,0.057390746450032115,0.036636959750463285,0.01680702795337894,0.020417058591331836,0.013196997315426045
41,41000,0.001,0.114608005,0.12651384,131167.45,0.0734267461730279,0.0103841440614882,0.04695954236796852,0.05719476222606795,0.03672432250986908,0.016901023084811825,0.02046176675138237,0.013340279418241282
42,42000,0.001,0.13618888,0.117884174,107800.58,0.0362762059097001,0.0197306748517087,0.04692630840447446,0.05702735406737652,0.0368252627415724,0.017005803593991,0.020519869228981382,0.013491737959000615
43,43000,0.001,0.11947032,0.110264994,124364.36,0.0645667074723124,0.0152173049416825,0.04691505763998197,0.056921138714488985,0.03690897656547496,0.017117550353405474,0.02059857863684267,0.013636522069968274
44,44000,0.001,0.11575324,0.124780744,123390.54,0.0797529244332044,0.0100454174145843,0.046926696504707516,0.0568985702439537,0.03695482276546133,0.017232444235544292,0.02070157208556932,0.013763316385519265
45,45000,0.001,0.12182194,0.11475758,121135.586,0.0420610517679391,0.0397338768764969,0.046962131428867536,0.05696821250337455,0.036956050354360524,0.017346666112896477,0.020827694396333675,0.013865637829459277
46,46000,0.001,0.14243102,0.13843592,133118.84,0.059032631405634,0.0172394560182025,0.04702226884267846,0.05712331450558052,0.0369212231797764,0.017456396857951043,0.020970462492941426,0.013942331222960659
47,47000,0.001,0.1116376,0.1256269,113261.69,0.0280627471385293,0.0152335575608703,0.04710801517635675,0.057343235034456194,0.03687279531825731,0.017557817343197033,0.021118561009767577,0.01399707367662649
48,48000,0.001,0.12338004,0.13143109,122569.76,0.0331400036584947,0.0087838313094523,0.04722027686011887,0.057597170209903285,0.036843383510334456,0.017647108441123462,0.021257139079076358,0.014037077803170568
49,49000,0.001,0.12499332,0.12535709,130308.71,0.022719172054526,0.0135395163454267,0.04735996032418124,0.05784898057088624,0.03687094007747623,0.017720451024219364,0.021369489631087188,0.01407141241735154
50,50000,0.001,0.102128,0.11916833,112970.55,0.0264781913993024,0.0171332666965517,0.04752797199876033,0.05806212075501109,0.03699382324250956,0.017774025964973766,0.02143876438647915,0.014109287543468383
51,51000,0.001,0.11309675,0.12934715,132352.7,0.0335498113180055,0.0149103794907373,0.04776807585473389,0.05825804245151457,0.037278109257953204,0.01780296505094468,0.021452332884745098,0.014153597217144261
52,52000,0.001,0.09452824,0.10049444,129102.984,0.0453983092366957,0.0194547983427052,0.048111102120261706,0.058488938826560935,0.03773326541396248,0.017807618614290525,0.021417977437742316,0.014197259790838735
53,53000,0.001,0.122677885,0.116339795,124741.92,0.0206342485306275,0.0413767939015733,0.04853855661148326,0.058769477146254925,0.0383076360767116,0.017791995344400957,0.021351243313905668,0.014232747374896246
54,54000,0.001,0.12709683,0.118707314,129555.46,0.0380024643937371,0.0116848020071808,0.049031945144538035,0.05911488007505017,0.0389490102140259,0.017760103930665613,0.021267868999908658,0.014252338861422569
55,55000,0.001,0.13420266,0.12940876,124483.87,0.1021379447831249,0.0097019004518379,0.0495727735355655,0.059537184635114114,0.03960836243601689,0.017715953062474154,0.021182484725274342,0.014249421399673966
56,56000,0.001,0.09271095,0.11915341,103494.05,0.0800990889253046,0.0119910001441116,0.05014254760070515,0.06004130940517507,0.04024378579623523,0.01766355142921621,0.02110724427517542,0.014219858583257002
57,57000,0.001,0.12529336,0.11263612,125517.45,0.0340923856445729,0.0106781971188772,0.05072277315609643,0.06062153496056635,0.04082401135162651,0.01760690772028144,0.021050600566240647,0.014163214874322231
58,58000,0.001,0.12913632,0.09844329,115098.82,0.0527087017339313,0.0296848282111526,0.05129495601787886,0.06125936711742748,0.04133054491833024,0.017550030625059485,0.021016562287859673,0.014083498962259296
59,59000,0.001,0.12426096,0.11881699,104209.02,0.0300432785159127,0.0110394450296445,0.0518406020021919,0.06192353693270403,0.041757667071679765,0.01749692883293999,0.021004693902183038,0.013989163763696941
60,60000,0.001,0.10002045,0.11011561,109355.8,0.0781259498918078,0.0100856300044622,0.05234121692517502,0.06257213745994669,0.042110296390403354,0.0174516110333126,0.021010859002817312,0.01389236306380789
61,61000,0.001,0.11873085,0.12506598,129917.28,0.0401113992121659,0.0138999122194103,0.05277830660296772,0.06315614330926696,0.042400469896668486,0.017418085915566976,0.02102844473901877,0.013807727092115184
62,62000,0.001,0.11259935,0.10799915,126719.08,0.0459293777978544,0.0320308607220496,0.053133376851709456,0.06362334344849013,0.04264341025492877,0.017400362169092746,0.021049730002893164,0.013750994335292328
63,63000,0.001,0.13096257,0.10631837,100627.8,0.1123073277358699,0.0201218108924702,0.053387933487539715,0.06392208224379048,0.042853784731288945,0.017402448483279567,0.02106718690478495,0.013737710061774183
64,64000,0.001,0.10788496,0.10792518,106281.49,0.0345431616825923,0.0158225183866,0.05354684719384107,0.06405463380597398,0.04303906058170816,0.01741462693442629,0.021070194196053695,0.013759059672798881
65,65000,0.001,0.08859255,0.130494,114236.9,0.0372065311364265,0.0208710432941357,0.05363768031386303,0.06407754629477229,0.04319781433295378,0.0174258411678398,0.02105777943460319,0.013793902901076408
66,66000,0.001,0.11013912,0.11067813,102548.06,0.036044083702003,0.0270780937433875,0.053675976153545496,0.06402340336489974,0.04332854894219125,0.017438092226421776,0.021037871851963784,0.013838312600879766
67,67000,0.001,0.1384991,0.120437264,128089.1,0.0538588761617921,0.0108172246264269,0.05367727801882836,0.06392359233774428,0.04343096369991244,0.01745338115307392,0.02101798448574192,0.01388877782040592
68,68000,0.001,0.120816045,0.13579668,132402.53,0.0406532676617087,0.0185976914917121,0.053657129215651495,0.06380655433248635,0.043507704098816644,0.01747370899069791,0.021004605415507333,0.013942812565888488
69,69000,0.001,0.107575916,0.10728881,111386.25,0.1245035274153036,0.0224681344492319,0.05363107304995484,0.06369637780116248,0.0435657682987472,0.017501076782195448,0.02100270846591583,0.013999445098475068
70,70000,0.001,0.107880294,0.11896225,107904.766,0.016045843118122,0.0115295558575101,0.053614652827678265,0.06361189775661649,0.043617407898740045,0.01753748557046821,0.021015439835974464,0.014059531304961955
71,71000,0.001,0.10744638,0.11408652,116388.73,0.046035216101806,0.0151022276591513,0.05362341185476166,0.06356647787757211,0.04368034583195121,0.017584936398417888,0.02104404229529789,0.014125830501537885
72,72000,0.001,0.14136574,0.13359977,123273.95,0.0818031687805499,0.0080694602525439,0.05367289343714493,0.06356857884152277,0.04377720803276709,0.017645430308946174,0.02108805290216088,0.014202807715731467
73,73000,0.001,0.123376116,0.124898285,117601.586,0.0454334558446441,0.0191360888448426,0.05377864088076797,0.06362310309249658,0.043934178669039356,0.017720968344954752,0.021145770836468087,0.014296165853441418
74,74000,0.001,0.11650881,0.1217014,121842.445,0.0942880132805535,0.0167079325227087,0.05395619749157067,0.0637334324533862,0.04417896252975515,0.017813551549345313,0.02121496626730148,0.014412136831389142
75,75000,0.001,0.113439485,0.11494893,118537.09,0.0647835239277125,0.0221085328515946,0.054221106575492936,0.06390410271287743,0.044538110438108444,0.017925180965019546,0.021293810818371926,0.014556551111667166
76,76000,0.001,0.12004937,0.12900871,115644.18,0.0555201630664519,0.0082415733615259,0.05453815523370351,0.06411061438123568,0.044965696086171354,0.01805033167278465,0.021380506672016138,0.014720156673553163
77,77000,0.001,0.10771688,0.1061118,117104.72,0.0519032671096634,0.0280191739120887,0.054862747576526164,0.06432712951551035,0.04539836563754197,0.01818226191607398,0.02147483779763402,0.014889686034513936
78,78000,0.001,0.11893895,0.12514536,104647.3,0.0367012999418834,0.0224451543338715,0.05519635242363325,0.06455949763213899,0.045833207215127514,0.01832114748172841,0.021578503988241005,0.015063790975215815
79,79000,0.001,0.12266297,0.117672876,102558.57,0.0862499293534533,0.0105797888265528,0.05554043859469719,0.06481427760480388,0.046266599584590506,0.018467164156588858,0.0216934518160475,0.015240876497130218
80,80000,0.001,0.12866059,0.13067362,132903.28,0.0294981797733459,0.0176205706908037,0.055896474909390356,0.06509877743292178,0.046694172385858934,0.018620487727496214,0.021821888467569335,0.015419086987423093
81,81000,0.001,0.13574357,0.12635025,132812.2,0.018757887952788,0.0137738492102212,0.05626593018738517,0.06542107875885722,0.047110781615913117,0.01878129398129138,0.021966290272952355,0.015596297689630405
82,82000,0.001,0.12120319,0.11044382,124298.81,0.020539828253511,0.0200777584724249,0.05665027324835398,0.06579002730860378,0.04751051918810417,0.01894975870481525,0.022129399380368845,0.015770118029261652
83,83000,0.001,0.11882802,0.11857099,124004.73,0.0862856653915201,0.0354783551425848,0.05705097291196919,0.06621516880383552,0.047886777020102876,0.019126057684908722,0.022314201460379515,0.01593791390943793
84,84000,0.001,0.11799991,0.12267288,134157.4,0.0438661505521255,0.0115681297247783,0.05746949799790319,0.06670661277434757,0.04823238322145881,0.019310366708412696,0.022523878327470086,0.016096855089355305
85,85000,0.001,0.11753039,0.112207,112150.71,0.0530532105067247,0.0107840640258224,0.05790731732582838,0.06727481642146466,0.0485398182301921,0.019502861562168072,0.022761732748017308,0.016243990376318837
86,86000,0.001,0.124835975,0.10884194,103752.0,0.0463358204915396,0.0175266443279017,0.05836589971541713,0.0679302977940211,0.04880150163681316,0.019703718033015745,0.02303108865671551,0.01637634740931598
87,87000,0.001,0.108921714,0.10238424,107260.37,0.0365557370942909,0.0159267383979905,0.05884671398634184,0.06868330890524155,0.04901011906744215,0.019913111907796613,0.02333517743679209,0.016491046378801135
88,88000,0.001,0.12576231,0.120751336,110682.96,0.0581267805392005,0.0138649582041695,0.0593514285753796,0.06954419232223465,0.04915866482852456,0.020131210278933793,0.023677183834913986,0.0165852367229536
89,89000,0.001,0.10875084,0.10648197,123203.37,0.0437082616360494,0.0215090983195077,0.05988021722631717,0.07051999322928297,0.049240441223351375,0.020358041729189758,0.02405952694802556,0.016656556510353956
90,90000,0.001,0.12291158,0.13460456,139038.1,0.0697712984234411,0.0208627942417798,0.06043230671934146,0.07161388505840992,0.049250728380272994,0.020593574280914413,0.024483547804208475,0.01670360075762035
91,91000,0.001,0.113220625,0.11028486,104584.05,0.0348702014236267,0.0114366828687615,0.06100692383463938,0.07282680438934752,0.049187043279931245,0.02083777595645768,0.024949809250153093,0.016725742662762267
92,92000,0.001,0.12344328,0.11654205,112380.586,0.044027406025833,0.0186008053843356,0.06160329535239786,0.07415773714387784,0.049048853560917885,0.021090614778169484,0.025458195515672247,0.01672303404066672
93,93000,0.001,0.119649336,0.11762918,129380.67,0.0754877940097248,0.0480324459190566,0.062220648052803786,0.07560414022328947,0.04883715588231811,0.02135205876839972,0.026008058897692726,0.01669605863910671
94,94000,0.001,0.11260643,0.13898721,163045.3,0.0884871043650692,0.0165426837397815,0.0628582087160441,0.07716239703681024,0.04855402039527795,0.021622075949498318,0.026598378234621696,0.01664577366437494
95,95000,0.001,0.11956629,0.104094714,115807.92,0.1054694513253598,0.0319637467847098,0.06351520412230567,0.07882823182820806,0.04820217641640329,0.021900634343815197,0.027227903046955295,0.0165733656406751
96,96000,0.001,0.116427615,0.11795028,96520.32,0.0767240206062186,0.0540302305214254,0.06419086105177545,0.08059704328236192,0.047784678821188975,0.022187701973700263,0.027895269596093335,0.016480134351307192
97,97000,0.001,0.11318176,0.12584502,113202.69,0.0340266918532092,0.0104609350739833,0.06488440628464033,0.08246414779416913,0.04730466477511153,0.022483246861503436,0.028599085515469146,0.016367408207537727
98,98000,0.001,0.09906481,0.10961513,110298.59,0.0309735072014576,0.0150505367064006,0.06559506660108726,0.08442494125899828,0.04676519194317623,0.022787237029574636,0.02933798609603621,0.016236487963113062
99,99000,0.001,0.11625199,0.11177271,122534.24,0.1163375320434514,0.0069523243336412,0.0663220687813031,0.08647499621107456,0.04616914135153165,0.023099640500263773,0.030110668079864726,0.01608861292066282


==> data/visual_variance_of_grads_0_w.csv <==
XX,iterations,sigma_t,variance_norm_w,variance_norm_b,variance_norm_na,model_sample_ed,gen_sample_ed
1,1000,0.001,1.3972335,1.6588684,1500928.8,0.19115529323631678,0.027090360601746695
2,2000,0.001,1.1806663,1.1974143,1152316.0,0.11591750151947611,0.012653718371731045
3,3000,0.001,1.3102733,1.134405,1268146.1,0.31193393862740826,0.010480888714577172
4,4000,0.001,1.1368498,1.330009,1040911.75,0.1350862486810739,0.018529864524682013
5,5000,0.001,1.053159,0.92097557,1094013.6,0.11166335344631866,0.01174704601534308
6,6000,0.001,1.1650013,1.0636548,1145354.5,0.3073815041626095,0.013811621674175411
7,7000,0.001,0.84809494,0.9402906,877737.8,0.051166163174444265,0.016228354760754526
8,8000,0.001,0.7082037,0.7296785,779176.75,0.08952650037132753,0.034899678118285204
9,9000,0.001,0.8013281,0.7210498,851557.4,0.10011230049601003,0.01533816803116298
10,10000,0.001,1.0236074,0.9559043,871681.7,0.09750569735785514,0.011662090560945354
11,11000,0.001,0.6555822,0.7148641,589181.2,0.12618202250256438,0.010943235214711806
12,12000,0.001,0.4580295,0.5825373,505934.88,0.2121463169614986,0.016300706781301067
13,13000,0.001,0.24661228,0.24365355,244353.36,0.05371331118768971,0.01499188314750997
14,14000,0.001,0.12950276,0.13360548,124544.59,0.05888236600761416,0.013689266636814176
15,15000,0.001,0.118612885,0.11902028,123784.94,0.10325126588747931,0.011140925661993508
16,16000,0.001,0.15184428,0.14826597,139305.8,0.06595568099821339,0.006469174790006557
17,17000,0.001,0.1852449,0.18683383,190906.02,0.0920896262868159,0.01168964235802578
18,18000,0.001,0.22655061,0.20984088,236807.9,0.08713326868621073,0.026353684180382586
19,19000,0.001,0.16739823,0.15790059,168084.06,0.06890349673253106,0.03784145703049476
20,20000,0.001,0.125356,0.11361181,101748.164,0.031861188273751756,0.020266715326542947
21,21000,0.001,0.21112336,0.2033416,175782.45,0.1668269158232451,0.02499373081976437
22,22000,0.001,0.099492885,0.0952498,105433.25,0.03124062818940779,0.010397610197150664
23,23000,0.001,0.121034674,0.09809721,104884.555,0.07331645804694989,0.007682474967319872
24,24000,0.001,0.112962015,0.103401124,125895.91,0.11133292810301061,0.016387816828150194
25,25000,0.001,0.18022178,0.17970227,179835.83,0.040158055200856115,0.02184990595394799
26,26000,0.001,0.095328,0.08041812,100929.836,0.032691117617433964,0.013922772307112944
27,27000,0.001,0.13989101,0.13770032,152733.02,0.1690521131159481,0.009169511542385721
28,28000,0.001,0.105657116,0.096915744,100083.49,0.061857129856749134,0.00876670174220146
29,29000,0.001,0.10188349,0.11012494,93713.23,0.04083456520292808,0.009710920215998961
30,30000,0.001,0.09815347,0.07648811,92318.305,0.1161193100316962,0.01181308004143069
31,31000,0.001,0.10116672,0.121306874,93368.13,0.11786038540197467,0.008048146816911106
32,32000,0.001,0.3252448,0.37521634,299914.9,0.08335904601248305,0.019052345863412284
33,33000,0.001,0.09365237,0.085236184,65434.137,0.09467475276126501,0.01694514557873945
34,34000,0.001,0.08923017,0.10487602,98400.32,0.1190745390274886,0.021954941411022454
35,35000,0.001,0.07555997,0.09891916,96606.92,0.038667340835468265,0.013056897082676733
36,36000,0.001,0.08950864,0.08747439,103566.05,0.055657150128678265,0.04325415693521775
37,37000,0.001,0.071100704,0.0866255,96759.04,0.050816773014711984,0.010131280512328202
38,38000,0.001,0.09878546,0.10174688,116880.805,0.06953942572425513,0.005887560695917865
39,39000,0.001,0.08270543,0.08601627,96970.21,0.07797116652432157,0.01260447975482535
40,40000,0.001,0.097035095,0.084358156,106328.53,0.058906554212105056,0.02858644678359411
41,41000,0.001,0.076201044,0.08629292,95527.44,0.04028816848334111,0.01038414406148827
42,42000,0.001,0.104015805,0.08251881,73727.9,0.03168832050376758,0.019730674851708797
43,43000,0.001,0.08732028,0.08571091,87269.03,0.08127395064544828,0.015217304941682549
44,44000,0.001,0.09542429,0.09487549,98283.984,0.03762809231147881,0.010045417414584323
45,45000,0.001,0.10777683,0.11113335,107752.945,0.04328420025865169,0.039733876876496994
46,46000,0.001,0.09574372,0.100387484,92015.234,0.029877184679604922,0.017239456018202585
47,47000,0.001,0.08826257,0.09819806,86952.25,0.03858762119679371,0.015233557560870312
48,48000,0.001,0.09234757,0.10377241,91889.47,0.02869945055397491,0.008783831309452322
49,49000,0.001,0.08779458,0.075387664,86772.17,0.05454882116601256,0.013539516345426758
50,50000,0.001,0.07258727,0.084442146,83765.41,0.02381419859504838,0.01713326669655179
51,51000,0.001,0.07219172,0.0946028,94332.93,0.07013441128932336,0.014910379490737372
52,52000,0.001,0.07452371,0.08342724,110284.39,0.03766204011548046,0.019454798342705235
53,53000,0.001,0.1042987,0.09191657,104269.18,0.034794708489064546,0.041376793901573346
54,54000,0.001,0.09560544,0.08725215,94844.055,0.05909470522591551,0.011684802007180814
55,55000,0.001,0.10425319,0.094107196,97282.52,0.09116240303214126,0.009701900451837973
56,56000,0.001,0.07547124,0.09908514,80701.82,0.040697034157541535,0.011991000144111613
57,57000,0.001,0.088355176,0.07945179,80699.04,0.05020937259804316,0.0106781971188772
58,58000,0.001,0.10301357,0.07091441,86030.15,0.04101294689843808,0.02968482821115268
59,59000,0.001,0.10209981,0.089242764,77073.11,0.032589785487371396,0.011039445029644502
60,60000,0.001,0.07618134,0.08263444,85222.79,0.09347546355671119,0.010085630004462236
61,61000,0.001,0.1593985,0.14920205,158527.31,0.0565768160348849,0.013899912219410365
62,62000,0.001,0.08641973,0.081315465,95668.58,0.05217865900014123,0.0320308607220496
63,63000,0.001,0.10747094,0.08240418,78829.79,0.05462644232679698,0.02012181089247027
64,64000,0.001,0.08366243,0.08671349,84138.625,0.030391421821643744,0.015822518386600055
65,65000,0.001,0.06687379,0.10296725,88876.64,0.026425049002444547,0.020871043294135798
66,66000,0.001,0.0863,0.08013004,75521.766,0.02735063237690338,0.027078093743387523
67,67000,0.001,0.09431745,0.08170418,77291.695,0.03493099880993508,0.010817224626426931
68,68000,0.001,0.10161686,0.11426753,111828.2,0.032559249300749174,0.018597691491712115
69,69000,0.001,0.0889067,0.08431024,94315.64,0.10070777741651939,0.022468134449231913
70,70000,0.001,0.080068335,0.09447321,82007.06,0.10241117861594858,0.011529555857510128
71,71000,0.001,0.07701188,0.09066848,87026.59,0.05484365028104868,0.015102227659151342
72,72000,0.001,0.089992285,0.08320672,74603.055,0.08225295571355627,0.008069460252543913
73,73000,0.001,0.09085064,0.08302755,84061.77,0.03988118360066157,0.01913608884484266
74,74000,0.001,0.08675801,0.094201796,91256.9,0.049549499370312694,0.016707932522708795
75,75000,0.001,0.083871216,0.08040058,87460.086,0.11387264591131954,0.022108532851594642
76,76000,0.001,0.0931399,0.10195553,84931.05,0.06014910152959758,0.0082415733615259
77,77000,0.001,0.07461874,0.07898894,89413.5,0.03326089961790386,0.028019173912088795
78,78000,0.001,0.08860545,0.08941443,76098.984,0.0619618716953842,0.022445154333871516
79,79000,0.001,0.110618465,0.11434293,100212.016,0.041596421166208514,0.010579788826552874
80,80000,0.001,0.091326624,0.08484472,86222.19,0.033195488777040934,0.01762057069080372
81,81000,0.001,0.09179464,0.08004873,98080.234,0.04942125805278539,0.013773849210221262
82,82000,0.001,0.08916658,0.0879814,88087.875,0.01951695234412227,0.020077758472424996
83,83000,0.001,0.09190413,0.09736278,100118.84,0.044060876038067895,0.03547835514258487
84,84000,0.001,0.10668978,0.10620523,102434.65,0.03482204034314302,0.011568129724778319
85,85000,0.001,0.09344697,0.08881776,80207.516,0.04728369134917642,0.010784064025822439
86,86000,0.001,0.13787398,0.12503,119163.43,0.08019958150070639,0.017526644327901762
87,87000,0.001,0.09161107,0.08124406,88926.62,0.06743352099486567,0.01592673839799056
88,88000,0.001,0.092914484,0.090467244,89577.07,0.04422614779460373,0.013864958204169548
89,89000,0.001,0.086747706,0.08917478,105521.89,0.023755333831020423,0.02150909831950773
90,90000,0.001,0.09167283,0.09852221,98303.2,0.04156302204869619,0.02086279424177981
91,91000,0.001,0.1589827,0.15692562,151736.3,0.04938379450572505,0.011436682868761506
92,92000,0.001,0.14820506,0.13435851,125972.97,0.03894184903146876,0.01860080538433565
93,93000,0.001,0.1190336,0.12460944,135649.0,0.04588367028651746,0.048032445919056636
94,94000,0.001,0.07898793,0.10774614,95818.766,0.02488280997583293,0.01654268373978152
95,95000,0.001,0.091379575,0.077733904,95077.63,0.0693975453457174,0.0319637467847098
96,96000,0.001,0.097902544,0.10542107,80024.87,0.020728229080708895,0.05403023052142544
97,97000,0.001,0.07862813,0.08967255,82694.516,0.042090743918676385,0.010460935073983392
98,98000,0.001,0.08230048,0.08039534,88233.81,0.023010797275128683,0.015050536706400656
99,99000,0.001,0.13734119,0.14082836,141944.45,0.061889934563066684,0.0069523243336412095

==> data/visual_variance_of_grads_0_w_sm.csv <==
XX,iterations,sigma_t,variance_norm_w,variance_norm_b,variance_norm_na,model_sample_ed,gen_sample_ed,model_sample_ed_smoothed,model_sample_ed_ub,model_sample_ed_lb,gen_sample_ed_smoothed,gen_sample_ed_ub,gen_sample_ed_lb
1,1000,0.001,1.3972335,1.6588684,1500928.8,0.1911552932363167,0.0270903606017466,0.17231173366769365,0.20189776472211632,0.14272570261327097,0.017129992462354634,0.024141020041955584,0.010118964882753684
2,2000,0.001,1.1806663,1.1974143,1152316.0,0.1159175015194761,0.012653718371731,0.16697308812809375,0.19461677703240893,0.13932939922377857,0.017031554553006617,0.02358230361946819,0.010480805486545043
3,3000,0.001,1.3102733,1.134405,1268146.1,0.3119339386274082,0.0104808887145771,0.16175440899113136,0.18756280730160652,0.1359460106806562,0.016937277148636867,0.023053115802602574,0.010821438494671161
4,4000,0.001,1.1368498,1.330009,1040911.75,0.1350862486810739,0.018529864524682,0.15665763934436552,0.18074316332841894,0.1325721153603121,0.01684730388059466,0.022554871502987732,0.01113973625820159
5,5000,0.001,1.053159,0.92097557,1094013.6,0.1116633534463186,0.011747046015343,0.15168472227535532,0.1741654122308394,0.12920403231987124,0.01676177838022925,0.022089047083369347,0.011434509677089151
6,6000,0.001,1.1650013,1.0636548,1145354.5,0.3073815041626095,0.0138116216741754,0.14683760087165973,0.16783723783960253,0.12583796390371693,0.016680844278889887,0.021657146564013265,0.011704541993766509
7,7000,0.001,0.84809494,0.9402906,877737.8,0.0511661631744442,0.0162283547607545,0.1421182182208379,0.16176620317748805,0.12247023326418773,0.01660464520792585,0.02126064533721886,0.011948645078632844
8,8000,0.001,0.7082037,0.7296785,779176.75,0.0895265003713275,0.0348996781182852,0.1375285174104488,0.1559593933220523,0.1190976414988453,0.016533324798686397,0.02090090553618916,0.012165744061183634
9,9000,0.001,0.8013281,0.7210498,851557.4,0.10011230049601,0.0153381680311629,0.13307044152805156,0.15042292564579582,0.1157179574103073,0.016467026682520782,0.020579059976216195,0.012354993388825368
10,10000,0.001,1.0236074,0.9559043,871681.7,0.0975056973578551,0.0116620905609453,0.12874593366120524,0.1451613415531837,0.11233052576922678,0.01640589449077828,0.020295868014072342,0.012515920967484218
11,11000,0.001,0.6555822,0.7148641,589181.2,0.1261820225025643,0.0109432352147118,0.1245569368974689,0.14017693773024206,0.10893693606469573,0.01635007185480814,0.020051557073643943,0.01264858663597234
12,12000,0.001,0.4580295,0.5825373,505934.88,0.2121463169614986,0.016300706781301,0.12050539432440156,0.13546914714868624,0.10554164150011688,0.016299702405959633,0.019845675961939827,0.01275372884997944
13,13000,0.001,0.24661228,0.24365355,244353.36,0.0537133111876897,0.0149918831475099,0.11659324902956228,0.13103411891084896,0.1021523791482756,0.01625492977558202,0.0196769953045775,0.012832864246586539
14,14000,0.001,0.12950276,0.13360548,124544.59,0.0588823660076141,0.0136892666368141,0.11282214652102296,0.1268634107272548,0.09878088231479114,0.016216450912194137,0.0195438215358939,0.012889080288494371
15,15000,0.001,0.118612885,0.11902028,123784.94,0.1032512658874793,0.0111409256619935,0.10918957803732979,0.12294177955304349,0.09543737652161609,0.01618457082851081,0.019443442014360046,0.012925699642661576
16,16000,0.001,0.15184428,0.14826597,139305.8,0.0659556809982133,0.0064691747900065,0.10569125526175338,0.11925204267497183,0.09213046784853493,0.016158845252175272,0.019372356871232663,0.012945333633117881
17,17000,0.001,0.1852449,0.18683383,190906.02,0.0920896262868159,0.0116896423580257,0.10232288987756441,0.11577662681927703,0.08886915293585179,0.016138829910830765,0.01932697368630156,0.012950686135359971
18,18000,0.001,0.22655061,0.20984088,236807.9,0.0871332686862107,0.0263536841803825,0.09908019356803342,0.11249804804097055,0.0856623390950963,0.016124080532120524,0.01930372120767412,0.012944439856566927
19,19000,0.001,0.16739823,0.15790059,168084.06,0.068903496732531,0.0378414570304947,0.09595887801643112,0.10939933280332642,0.08251842322953581,0.016114152843687782,0.019299149135348755,0.01292915655202681
20,20000,0.001,0.125356,0.11361181,101748.164,0.0318611882737517,0.0202667153265429,0.09295465490602807,0.10646433528284469,0.07944497452921145,0.01610860257317578,0.0193100033132489,0.01290720183310266
21,21000,0.001,0.21112336,0.2033416,175782.45,0.1668269158232451,0.0249937308197643,0.0900632359200949,0.10367793730295222,0.07644853453723757,0.01610698544822775,0.019333273107686393,0.01288069778876911
22,22000,0.001,0.099492885,0.0952498,105433.25,0.0312406281894077,0.0103976101971506,0.08728033274190222,0.10102614241998834,0.07353452306381611,0.016108857196486935,0.01936621370299953,0.01285150068997434
23,23000,0.001,0.121034674,0.09809721,104884.555,0.0733164580469498,0.0076824749673198,0.08460165705472067,0.09849608995701187,0.07070722415242947,0.016113773545596566,0.01940634942715661,0.012821197664036523
24,24000,0.001,0.112962015,0.103401124,125895.91,0.1113329281030106,0.0163878168281501,0.08202292054182087,0.09607601901066652,0.06796982207297521,0.01612129022319988,0.019451465222431366,0.012791115223968391
25,25000,0.001,0.18022178,0.17970227,179835.83,0.0401580552008561,0.0218499059539479,0.07953983488647344,0.09375521006801157,0.0653244597049353,0.016130962956940116,0.019499592810292496,0.012762333103587736
26,26000,0.001,0.095328,0.08041812,100929.836,0.0326911176174339,0.0139227723071129,0.07725467902687852,0.09160542726681925,0.06290393078693779,0.016145434581935045,0.019546143906989784,0.012744725256880307
27,27000,0.001,0.13989101,0.13770032,152733.02,0.1690521131159481,0.0091695115423857,0.07525062454513888,0.08969089853172278,0.06081035055855498,0.016167139222235196,0.019589063541543307,0.012745214902927087
28,28000,0.001,0.105657116,0.096915744,100083.49,0.0618571298567491,0.0087667017422014,0.073494722090379,0.08799459046536101,0.058994853715396985,0.016195319538882917,0.019631365992379288,0.012759273085386547
29,29000,0.001,0.10188349,0.11012494,93713.23,0.040834565202928,0.0097109202159989,0.07195402231172345,0.08650184749889364,0.05740619712455324,0.016229218192920575,0.019676629014022142,0.01278180737181901
30,30000,0.001,0.09815347,0.07648811,92318.305,0.1161193100316962,0.0118130800414306,0.07059557585829672,0.0851969333081412,0.05599421840845224,0.016268077845390527,0.01972817425346107,0.012807981437319984
31,31000,0.001,0.10116672,0.121306874,93368.13,0.1178603854019746,0.0080481468169111,0.06938643337922336,0.08406023624422118,0.05471263051422554,0.016311141157335136,0.019788405018610924,0.012833877296059348
32,32000,0.001,0.3252448,0.37521634,299914.9,0.083359046012483,0.0190523458634122,0.06829364552362784,0.08306618962939177,0.0535211014178639,0.016357650789796754,0.01985831344900464,0.012856988130588866
33,33000,0.001,0.09365237,0.085236184,65434.137,0.094674752761265,0.0169451455787394,0.06728426294063475,0.08218205137513153,0.05238647450613797,0.016406849403817748,0.019937191320825352,0.012876507486810143
34,34000,0.001,0.08923017,0.10487602,98400.32,0.1190745390274886,0.0219549414110224,0.06632533627936857,0.08136764491024323,0.051283027648493906,0.016457979660440474,0.020022568654413247,0.012893390666467702
35,35000,0.001,0.07555997,0.09891916,96606.92,0.0386673408354682,0.0130568970826767,0.06538391618895381,0.08057602706797277,0.05019180530993485,0.016510284220707296,0.020110371984058562,0.01291019645735603
36,36000,0.001,0.08950864,0.08747439,103566.05,0.0556571501286782,0.0432541569352177,0.06442705331851503,0.07975490628927911,0.04909920034775095,0.016563005745660574,0.020195260430867196,0.012930751060453952
37,37000,0.001,0.071100704,0.0866255,96759.04,0.0508167730147119,0.0101312805123282,0.06342179831717672,0.07884857055475337,0.04799502607960006,0.016615386896342656,0.020271082566468854,0.012959691226216458
38,38000,0.001,0.09878546,0.10174688,116880.805,0.0695394257242551,0.0058875606959178,0.06233520183406342,0.07780013383068886,0.04687026983743798,0.01666667033379591,0.020331408755301292,0.013001931912290526
39,39000,0.001,0.08270543,0.08601627,96970.21,0.0779711665243215,0.0126044797548253,0.061159665215062185,0.07655834512550742,0.04576098530461695,0.016727637327203313,0.020376675934071137,0.01307859872033549
40,40000,0.001,0.097035095,0.084358156,106328.53,0.058906554212105,0.0285864467835941,0.05992425395856759,0.07515832305175618,0.044690184865379005,0.01680702795337894,0.020417058591331836,0.013196997315426045
41,41000,0.001,0.076201044,0.08629292,95527.44,0.0402881684833411,0.0103841440614882,0.058651014942465385,0.07367709656886103,0.043624933316069744,0.016901023084811825,0.02046176675138237,0.013340279418241282
42,42000,0.001,0.104015805,0.08251881,73727.9,0.0316883205037675,0.0197306748517087,0.05736199504464136,0.07219109874216562,0.0425328913471171,0.017005803593991,0.020519869228981382,0.013491737959000615
43,43000,0.001,0.08732028,0.08571091,87269.03,0.0812739506454482,0.0152173049416825,0.05607924114298128,0.07076892959817326,0.04138955268778931,0.017117550353405474,0.02059857863684267,0.013636522069968274
44,44000,0.001,0.09542429,0.09487549,98283.984,0.0376280923114788,0.0100454174145843,0.05482480011537095,0.06946426959930713,0.04018533063143478,0.017232444235544292,0.02070157208556932,0.013763316385519265
45,45000,0.001,0.10777683,0.11113335,107752.945,0.0432842002586516,0.0397338768764969,0.05362071883969612,0.0683104072948881,0.03893103038450415,0.017346666112896477,0.020827694396333675,0.013865637829459277
46,46000,0.001,0.09574372,0.100387484,92015.234,0.0298771846796049,0.0172394560182025,0.052489044193842566,0.06731814789136682,0.03765994049631831,0.017456396857951043,0.020970462492941426,0.013942331222960659
47,47000,0.001,0.08826257,0.09819806,86952.25,0.0385876211967937,0.0152335575608703,0.051451823055696067,0.0664779046820917,0.036425741429300426,0.017557817343197033,0.021118561009767577,0.01399707367662649
48,48000,0.001,0.09234757,0.10377241,91889.47,0.0286994505539749,0.0087838313094523,0.050531102303142415,0.065765171396331,0.03529703320995383,0.017647108441123462,0.021257139079076358,0.014037077803170568
49,49000,0.001,0.08779458,0.075387664,86772.17,0.0545488211660125,0.0135395163454267,0.04974892881406736,0.0651476087245126,0.03435024890362213,0.017720451024219364,0.021369489631087188,0.01407141241735154
50,50000,0.001,0.07258727,0.084442146,83765.41,0.0238141985950483,0.0171332666965517,0.04912734946635669,0.06459228146298213,0.033662417469731254,0.017774025964973766,0.02143876438647915,0.014109287543468383
51,51000,0.001,0.07219172,0.0946028,94332.93,0.0701344112893233,0.0149103794907373,0.048723376480149044,0.06412344570452025,0.03332330725577784,0.01780296505094468,0.021452332884745098,0.014153597217144261
52,52000,0.001,0.07452371,0.08342724,110284.39,0.0376620401154804,0.0194547983427052,0.04855572885743748,0.06379118286977689,0.03332027484509808,0.017807618614290525,0.021417977437742316,0.014197259790838735
53,53000,0.001,0.1042987,0.09191657,104269.18,0.0347947084890645,0.0413767939015733,0.04858901364888939,0.06360878354147206,0.03356924375630671,0.017791995344400957,0.021351243313905668,0.014232747374896246
54,54000,0.001,0.09560544,0.08725215,94844.055,0.0590947052259155,0.0116848020071808,0.048787837905172146,0.06359035366936641,0.03398532214097788,0.017760103930665613,0.021267868999908658,0.014252338861422569
55,55000,0.001,0.10425319,0.094107196,97282.52,0.0911624030321412,0.0097019004518379,0.04911680867695316,0.06374532243792502,0.034488294915981293,0.017715953062474154,0.021182484725274342,0.014249421399673966
56,56000,0.001,0.07547124,0.09908514,80701.82,0.0406970341575415,0.0119910001441116,0.04954053301489979,0.0640726686149485,0.035008397414851074,0.01766355142921621,0.02110724427517542,0.014219858583257002
57,57000,0.001,0.088355176,0.07945179,80699.04,0.0502093725980431,0.0106781971188772,0.05002361796967945,0.06455575356972816,0.035491482369630734,0.01760690772028144,0.021050600566240647,0.014163214874322231
58,58000,0.001,0.10301357,0.07091441,86030.15,0.041012946898438,0.0296848282111526,0.05053067059195951,0.06515918435293139,0.03590215683098764,0.017550030625059485,0.021016562287859673,0.014083498962259296
59,59000,0.001,0.10209981,0.089242764,77073.11,0.0325897854873713,0.0110394450296445,0.05102629793240737,0.06582881369660165,0.0362237821682131,0.01749692883293999,0.021004693902183038,0.013989163763696941
60,60000,0.001,0.07618134,0.08263444,85222.79,0.0934754635567111,0.0100856300044622,0.051475107041690414,0.0664948769342731,0.03645533714910773,0.0174516110333126,0.021010859002817312,0.01389236306380789
61,61000,0.001,0.1593985,0.14920205,158527.31,0.0565768160348849,0.0138999122194103,0.05184170497047605,0.06707715898281547,0.03660625095813663,0.017418085915566976,0.02102844473901877,0.013807727092115184
62,62000,0.001,0.08641973,0.081315465,95668.58,0.0521786590001412,0.0320308607220496,0.052090698769431634,0.06749076799380284,0.03669062954506043,0.017400362169092746,0.021049730002893164,0.013750994335292328
63,63000,0.001,0.10747094,0.08240418,78829.79,0.0546264423267969,0.0201218108924702,0.05218669548922457,0.06765162748585002,0.036721763492599126,0.017402448483279567,0.02106718690478495,0.013737710061774183
64,64000,0.001,0.08366243,0.08671349,84138.625,0.0303914218216437,0.0158225183866,0.05221176726815997,0.06763799763112699,0.03678553690519296,0.01741462693442629,0.021070194196053695,0.013759059672798881
65,65000,0.001,0.06687379,0.10296725,88876.64,0.0264250490024445,0.0208710432941357,0.052264851442662595,0.06759136915040263,0.036938333734922564,0.0174258411678398,0.02105777943460319,0.013793902901076408
66,66000,0.001,0.0863,0.08013004,75521.766,0.0273506323769033,0.0270780937433875,0.052335852860579235,0.06752666342025268,0.03714504230090579,0.017438092226421776,0.021037871851963784,0.013838312600879766
67,67000,0.001,0.09431745,0.08170418,77291.695,0.034930998809935,0.0108172246264269,0.05241467636975673,0.06745704550889177,0.037372307230621696,0.01745338115307392,0.02101798448574192,0.01388877782040592
68,68000,0.001,0.10161686,0.11426753,111828.2,0.0325592493007491,0.0185976914917121,0.05249122681804191,0.06739135523549529,0.037591098400588524,0.01747370899069791,0.021004605415507333,0.013942812565888488
69,69000,0.001,0.0889067,0.08431024,94315.64,0.1007077774165193,0.0224681344492319,0.05255540905328159,0.06733204237264419,0.037778775733918996,0.017501076782195448,0.02100270846591583,0.013999445098475068
70,70000,0.001,0.080068335,0.09447321,82007.06,0.1024111786159485,0.0115295558575101,0.05259712792332259,0.06727384424441094,0.03792041160223424,0.01753748557046821,0.021015439835974464,0.014059531304961955
71,71000,0.001,0.07701188,0.09066848,87026.59,0.0548436502810486,0.0151022276591513,0.052606288276011735,0.06720346584002487,0.0380091107119986,0.017584936398417888,0.02104404229529789,0.014125830501537885
72,72000,0.001,0.089992285,0.08320672,74603.055,0.0822529557135562,0.0080694602525439,0.05257279495919585,0.06710041416980302,0.038045175748588685,0.017645430308946174,0.02108805290216088,0.014202807715731467
73,73000,0.001,0.09085064,0.08302755,84061.77,0.0398811836006615,0.0191360888448426,0.05248655282072176,0.06693897248656265,0.03803413315488087,0.017720968344954752,0.021145770836468087,0.014296165853441418
74,74000,0.001,0.08675801,0.094201796,91256.9,0.0495494993703126,0.0167079325227087,0.05233746670843627,0.06669119165557867,0.03798374176129386,0.017813551549345313,0.02121496626730148,0.014412136831389142
75,75000,0.001,0.083871216,0.08040058,87460.086,0.1138726459113195,0.0221085328515946,0.052115441470186215,0.06633081665172436,0.037900066288648074,0.017925180965019546,0.021293810818371926,0.014556551111667166
76,76000,0.001,0.0931399,0.10195553,84931.05,0.0601491015295975,0.0082415733615259,0.051849167378093565,0.06590226584693923,0.03779606890924791,0.01805033167278465,0.021380506672016138,0.014720156673553163
77,77000,0.001,0.07461874,0.07898894,89413.5,0.0332608996179038,0.0280191739120887,0.0515719187287483,0.0654663516310395,0.037677485826457094,0.01818226191607398,0.02147483779763402,0.014889686034513936
78,78000,0.001,0.08860545,0.08941443,76098.984,0.0619618716953842,0.0224451543338715,0.05128047640669928,0.06502628608478539,0.037534666728613164,0.01832114748172841,0.021578503988241005,0.015063790975215815
79,79000,0.001,0.110618465,0.11434293,100212.016,0.0415964211662085,0.0105797888265528,0.050971621296495385,0.06458632267935271,0.037356919913638056,0.018467164156588858,0.0216934518160475,0.015240876497130218
80,80000,0.001,0.091326624,0.08484472,86222.19,0.0331954887770409,0.0176205706908037,0.05064213428268547,0.0641518146595021,0.037132453905868855,0.018620487727496214,0.021821888467569335,0.015419086987423093
81,81000,0.001,0.09179464,0.08004873,98080.234,0.0494212580527853,0.0137738492102212,0.05028879624981841,0.06372925103671372,0.03684834146292311,0.01878129398129138,0.021966290272952355,0.015596297689630405
82,82000,0.001,0.08916658,0.0879814,88087.875,0.0195169523441222,0.0200777584724249,0.04990838808244307,0.0633262425553802,0.03649053360950594,0.01894975870481525,0.022129399380368845,0.015770118029261652
83,83000,0.001,0.09190413,0.09736278,100118.84,0.0440608760380678,0.0354783551425848,0.04949769066510832,0.06295142760682093,0.03604395372339571,0.019126057684908722,0.022314201460379515,0.01593791390943793
84,84000,0.001,0.10668978,0.10620523,102434.65,0.034822040343143,0.0115681297247783,0.04905348488236301,0.06261427229558147,0.035492697469144546,0.019310366708412696,0.022523878327470086,0.016096855089355305
85,85000,0.001,0.09344697,0.08881776,80207.516,0.0472836913491764,0.0107840640258224,0.04857255161875602,0.06232475313446971,0.034820350103042325,0.019502861562168072,0.022761732748017308,0.016243990376318837
86,86000,0.001,0.13787398,0.12503,119163.43,0.0801995815007063,0.0175266443279017,0.04805167175883621,0.06209293596506804,0.034010407552604385,0.019703718033015745,0.02303108865671551,0.01637634740931598
87,87000,0.001,0.09161107,0.08124406,88926.62,0.0674335209948656,0.0159267383979905,0.04748762618715246,0.06192849606843913,0.03304675630586579,0.019913111907796613,0.02333517743679209,0.016491046378801135
88,88000,0.001,0.092914484,0.090467244,89577.07,0.0442261477946037,0.0138649582041695,0.04688272041752523,0.06184647324180991,0.03191896759324055,0.020131210278933793,0.023677183834913986,0.0165852367229536
89,89000,0.001,0.086747706,0.08917478,105521.89,0.0237553338310204,0.0215090983195077,0.04624202964458227,0.06186203047735543,0.030622028811809112,0.020358041729189758,0.02405952694802556,0.016656556510353956
90,90000,0.001,0.09167283,0.09852221,98303.2,0.0415630220486961,0.0208627942417798,0.04556648927408336,0.06198189716606181,0.02915108138210491,0.020593574280914413,0.024483547804208475,0.01670360075762035
91,91000,0.001,0.1589827,0.15692562,151736.3,0.049383794505725,0.0114366828687615,0.044857034711788285,0.06220951882953254,0.027504550594044032,0.02083777595645768,0.024949809250153093,0.016725742662762267
92,92000,0.001,0.14820506,0.13435851,125972.97,0.0389418490314687,0.0186008053843356,0.04411460136345682,0.06254547727506032,0.02568372545185331,0.021090614778169484,0.025458195515672247,0.01672303404066672
93,93000,0.001,0.1190336,0.12460944,135649.0,0.0458836702865174,0.0480324459190566,0.043340124634848716,0.06298810959149888,0.023692139678198557,0.02135205876839972,0.026008058897692726,0.01669605863910671
94,94000,0.001,0.07898793,0.10774614,95818.766,0.0248828099758329,0.0165426837397815,0.04253453993172378,0.06353417689966659,0.02153490296378097,0.021622075949498318,0.026598378234621696,0.01664577366437494
95,95000,0.001,0.091379575,0.077733904,95077.63,0.0693975453457174,0.0319637467847098,0.04169878265984179,0.06417947261532586,0.01921809270435772,0.021900634343815197,0.027227903046955295,0.0165733656406751
96,96000,0.001,0.097902544,0.10542107,80024.87,0.0207282290807088,0.0540302305214254,0.0408337882249625,0.06491931220901594,0.01674826424090907,0.022187701973700263,0.027895269596093335,0.016480134351307192
97,97000,0.001,0.07862813,0.08967255,82694.516,0.0420907439186763,0.0104609350739833,0.0399404920328457,0.06574889034332086,0.014132093722370533,0.022483246861503436,0.028599085515469146,0.016367408207537727
98,98000,0.001,0.08230048,0.08039534,88233.81,0.0230107972751286,0.0150505367064006,0.03901982948925118,0.06666351839356635,0.011376140584936006,0.022787237029574636,0.02933798609603621,0.016236487963113062
99,99000,0.001,0.13734119,0.14082836,141944.45,0.0618899345630666,0.0069523243336412,0.03807273599993869,0.06765876705436136,0.008486704945516017,0.023099640500263773,0.030110668079864726,0.01608861292066282


==> data/weights/level0.csv <==
,sigma_t,x,conventional_weights,optimal_weights
0,0.0010001081973314285,-1.5188999,1.0002164063695196e-06,1.0002204e-06
1,0.0010001081973314285,-1.5071695,1.0002164063695196e-06,1.0002204e-06
2,0.0010001081973314285,-1.495439,1.0002164063695196e-06,1.0002204e-06
3,0.0010001081973314285,-1.4837085,1.0002164063695196e-06,1.0002204e-06
4,0.0010001081973314285,-1.4719781,1.0002164063695196e-06,1.0002204e-06
5,0.0010001081973314285,-1.4602476,1.0002164063695196e-06,1.0002204e-06
6,0.0010001081973314285,-1.4485172,1.0002164063695196e-06,1.0002204e-06
7,0.0010001081973314285,-1.4367867,1.0002164063695196e-06,1.0002204e-06
8,0.0010001081973314285,-1.4250562,1.0002164063695196e-06,1.0002204e-06
9,0.0010001081973314285,-1.4133258,1.0002164063695196e-06,1.0002204e-06
10,0.0010001081973314285,-1.4015954,1.0002164063695196e-06,1.0002204e-06
11,0.0010001081973314285,-1.3898648,1.0002164063695196e-06,1.0002204e-06
12,0.0010001081973314285,-1.3781344,1.0002164063695196e-06,1.0002204e-06
13,0.0010001081973314285,-1.3664039,1.0002164063695196e-06,1.0002204e-06
14,0.0010001081973314285,-1.3546735,1.0002164063695196e-06,1.0002204e-06
15,0.0010001081973314285,-1.342943,1.0002164063695196e-06,1.0002204e-06
16,0.0010001081973314285,-1.3312125,1.0002164063695196e-06,1.0002204e-06
17,0.0010001081973314285,-1.3194821,1.0002164063695196e-06,1.0002204e-06
18,0.0010001081973314285,-1.3077517,1.0002164063695196e-06,1.0002204e-06
19,0.0010001081973314285,-1.2960212,1.0002164063695196e-06,1.0002204e-06
20,0.0010001081973314285,-1.2842907,1.0002164063695196e-06,1.0002204e-06
21,0.0010001081973314285,-1.2725602,1.0002164063695196e-06,1.0002204e-06
22,0.0010001081973314285,-1.2608298,1.0002164063695196e-06,1.0002204e-06
23,0.0010001081973314285,-1.2490994,1.0002164063695196e-06,1.0002204e-06
24,0.0010001081973314285,-1.2373688,1.0002164063695196e-06,1.0002204e-06
25,0.0010001081973314285,-1.2256384,1.0002164063695196e-06,1.0002204e-06
26,0.0010001081973314285,-1.213908,1.0002164063695196e-06,1.0002204e-06
27,0.0010001081973314285,-1.2021775,1.0002164063695196e-06,1.0002204e-06
28,0.0010001081973314285,-1.190447,1.0002164063695196e-06,1.0002204e-06
29,0.0010001081973314285,-1.1787165,1.0002164063695196e-06,1.0002204e-06
30,0.0010001081973314285,-1.1669861,1.0002164063695196e-06,1.0002204e-06
31,0.0010001081973314285,-1.1552557,1.0002164063695196e-06,1.0002204e-06
32,0.0010001081973314285,-1.1435251,1.0002164063695196e-06,1.0002204e-06
33,0.0010001081973314285,-1.1317947,1.0002164063695196e-06,1.0002204e-06
34,0.0010001081973314285,-1.1200643,1.0002164063695196e-06,1.0002204e-06
35,0.0010001081973314285,-1.1083338,1.0002164063695196e-06,1.0002204e-06
36,0.0010001081973314285,-1.0966034,1.0002164063695196e-06,1.0002204e-06
37,0.0010001081973314285,-1.0848728,1.0002164063695196e-06,1.0002204e-06
38,0.0010001081973314285,-1.0731424,1.0002164063695196e-06,1.0002204e-06
39,0.0010001081973314285,-1.061412,1.0002164063695196e-06,1.0002204e-06
40,0.0010001081973314285,-1.0496815,1.0002164063695196e-06,1.0002204e-06
41,0.0010001081973314285,-1.037951,1.0002164063695196e-06,1.0002204e-06
42,0.0010001081973314285,-1.0262206,1.0002164063695196e-06,1.0002204e-06
43,0.0010001081973314285,-1.0144901,1.0002164063695196e-06,1.0002204e-06
44,0.0010001081973314285,-1.0027597,1.0002164063695196e-06,1.0002204e-06
45,0.0010001081973314285,-0.9910292,1.0002164063695196e-06,1.0002204e-06
46,0.0010001081973314285,-0.9792987,1.0002164063695196e-06,1.0002204e-06
47,0.0010001081973314285,-0.9675683,1.0002164063695196e-06,1.0002204e-06
48,0.0010001081973314285,-0.95583785,1.0002164063695196e-06,1.0002204e-06
49,0.0010001081973314285,-0.94410735,1.0002164063695196e-06,1.0002204e-06
50,0.0010001081973314285,-0.9323769,1.0002164063695196e-06,1.0002204e-06
51,0.0010001081973314285,-0.9206464,1.0002164063695196e-06,1.0002204e-06
52,0.0010001081973314285,-0.908916,1.0002164063695196e-06,1.0002204e-06
53,0.0010001081973314285,-0.8971855,1.0002164063695196e-06,1.0002204e-06
54,0.0010001081973314285,-0.8854551,1.0002164063695196e-06,1.0002204e-06
55,0.0010001081973314285,-0.8737246,1.0002164063695196e-06,1.0002204e-06
56,0.0010001081973314285,-0.86199415,1.0002164063695196e-06,1.0002204e-06
57,0.0010001081973314285,-0.85026366,1.0002164063695196e-06,1.0002204e-06
58,0.0010001081973314285,-0.8385332,1.0002164063695196e-06,1.0002204e-06
59,0.0010001081973314285,-0.82680273,1.0002164063695196e-06,1.0002204e-06
60,0.0010001081973314285,-0.8150723,1.0002164063695196e-06,1.0002204e-06
61,0.0010001081973314285,-0.8033418,1.0002164063695196e-06,1.0002204e-06
62,0.0010001081973314285,-0.7916114,1.0002164063695196e-06,1.0002204e-06
63,0.0010001081973314285,-0.7798809,1.0002164063695196e-06,1.0002204e-06
64,0.0010001081973314285,-0.76815045,1.0002164063695196e-06,1.0002204e-06
65,0.0010001081973314285,-0.75642,1.0002164063695196e-06,1.0002204e-06
66,0.0010001081973314285,-0.7446895,1.0002164063695196e-06,1.0002204e-06
67,0.0010001081973314285,-0.7329591,1.0002164063695196e-06,1.0002204e-06
68,0.0010001081973314285,-0.7212286,1.0002164063695196e-06,1.0002204e-06
69,0.0010001081973314285,-0.70949817,1.0002164063695196e-06,1.0002204e-06
70,0.0010001081973314285,-0.6977677,1.0002164063695196e-06,1.0002204e-06
71,0.0010001081973314285,-0.68603724,1.0002164063695196e-06,1.0002204e-06
72,0.0010001081973314285,-0.67430675,1.0002164063695196e-06,1.0002204e-06
73,0.0010001081973314285,-0.6625763,1.0002164063695196e-06,1.0002204e-06
74,0.0010001081973314285,-0.6508458,1.0002164063695196e-06,1.0002204e-06
75,0.0010001081973314285,-0.6391154,1.0002164063695196e-06,1.0002204e-06
76,0.0010001081973314285,-0.6273849,1.0002164063695196e-06,1.0002204e-06
77,0.0010001081973314285,-0.61565447,1.0002164063695196e-06,1.0002204e-06
78,0.0010001081973314285,-0.603924,1.0002164063695196e-06,1.0002204e-06
79,0.0010001081973314285,-0.59219354,1.0002164063695196e-06,1.0002204e-06
80,0.0010001081973314285,-0.58046305,1.0002164063695196e-06,1.0002204e-06
81,0.0010001081973314285,-0.5687326,1.0002164063695196e-06,1.0002204e-06
82,0.0010001081973314285,-0.5570022,1.0002164063695196e-06,1.0002204e-06
83,0.0010001081973314285,-0.5452717,1.0002164063695196e-06,1.0002204e-06
84,0.0010001081973314285,-0.53354126,1.0002164063695196e-06,1.0002204e-06
85,0.0010001081973314285,-0.52181077,1.0002164063695196e-06,1.0002204e-06
86,0.0010001081973314285,-0.51008034,1.0002164063695196e-06,1.0002204e-06
87,0.0010001081973314285,-0.49834985,1.0002164063695196e-06,1.0002204e-06
88,0.0010001081973314285,-0.4866194,1.0002164063695196e-06,1.0002204e-06
89,0.0010001081973314285,-0.47488895,1.0002164063695196e-06,1.0002204e-06
90,0.0010001081973314285,-0.4631585,1.0002164063695196e-06,1.0002204e-06
91,0.0010001081973314285,-0.45142803,1.0002164063695196e-06,1.0002204e-06
92,0.0010001081973314285,-0.43969756,1.0002164063695196e-06,1.0002204e-06
93,0.0010001081973314285,-0.4279671,1.0002164063695196e-06,1.0002204e-06
94,0.0010001081973314285,-0.41623664,1.0002164063695196e-06,1.0002203e-06
95,0.0010001081973314285,-0.40450618,1.0002164063695196e-06,1.0002203e-06
96,0.0010001081973314285,-0.3927757,1.0002164063695196e-06,1.0002203e-06
97,0.0010001081973314285,-0.38104525,1.0002164063695196e-06,1.0002203e-06
98,0.0010001081973314285,-0.3693148,1.0002164063695196e-06,1.0002203e-06
99,0.0010001081973314285,-0.35758433,1.0002164063695196e-06,1.0002203e-06
100,0.0010001081973314285,-0.34585387,1.0002164063695196e-06,1.0002203e-06
101,0.0010001081973314285,-0.3341234,1.0002164063695196e-06,1.0002203e-06
102,0.0010001081973314285,-0.32239294,1.0002164063695196e-06,1.0002203e-06
103,0.0010001081973314285,-0.31066248,1.0002164063695196e-06,1.0002203e-06
104,0.0010001081973314285,-0.29893202,1.0002164063695196e-06,1.0002203e-06
105,0.0010001081973314285,-0.28720158,1.0002164063695196e-06,1.0002203e-06
106,0.0010001081973314285,-0.27547112,1.0002164063695196e-06,1.0002203e-06
107,0.0010001081973314285,-0.26374066,1.0002164063695196e-06,1.0002203e-06
108,0.0010001081973314285,-0.2520102,1.0002164063695196e-06,1.0002203e-06
109,0.0010001081973314285,-0.24027973,1.0002164063695196e-06,1.0002203e-06
110,0.0010001081973314285,-0.22854927,1.0002164063695196e-06,1.0002203e-06
111,0.0010001081973314285,-0.21681881,1.0002164063695196e-06,1.0002203e-06
112,0.0010001081973314285,-0.20508835,1.0002164063695196e-06,1.0002203e-06
113,0.0010001081973314285,-0.19335788,1.0002164063695196e-06,1.0002203e-06
114,0.0010001081973314285,-0.18162742,1.0002164063695196e-06,1.0002203e-06
115,0.0010001081973314285,-0.16989696,1.0002164063695196e-06,1.0002203e-06
116,0.0010001081973314285,-0.1581665,1.0002164063695196e-06,1.0002203e-06
117,0.0010001081973314285,-0.14643605,1.0002164063695196e-06,1.0002203e-06
118,0.0010001081973314285,-0.13470559,1.0002164063695196e-06,1.0002203e-06
119,0.0010001081973314285,-0.122975126,1.0002164063695196e-06,1.0002202e-06
120,0.0010001081973314285,-0.11124466,1.0002164063695196e-06,1.0002202e-06
121,0.0010001081973314285,-0.0995142,1.0002164063695196e-06,1.0002202e-06
122,0.0010001081973314285,-0.08778374,1.0002164063695196e-06,1.0002202e-06
123,0.0010001081973314285,-0.076053284,1.0002164063695196e-06,1.0002202e-06
124,0.0010001081973314285,-0.06432282,1.0002164063695196e-06,1.0002202e-06
125,0.0010001081973314285,-0.05259236,1.0002164063695196e-06,1.0002202e-06
126,0.0010001081973314285,-0.0408619,1.0002164063695196e-06,1.0002202e-06
127,0.0010001081973314285,-0.02913144,1.0002164063695196e-06,1.0002202e-06
128,0.0010001081973314285,-0.01740098,1.0002164063695196e-06,1.0002202e-06
129,0.0010001081973314285,-0.0056705195,1.0002164063695196e-06,1.00022e-06
130,0.0010001081973314285,0.006059941,1.0002164063695196e-06,1.00022e-06
131,0.0010001081973314285,0.017790401,1.0002164063695196e-06,1.00022e-06
132,0.0010001081973314285,0.029520862,1.0002164063695196e-06,1.00022e-06
133,0.0010001081973314285,0.041251324,1.0002164063695196e-06,1.00022e-06
134,0.0010001081973314285,0.052981783,1.0002164063695196e-06,1.00022e-06
135,0.0010001081973314285,0.06471224,1.0002164063695196e-06,1.00022e-06
136,0.0010001081973314285,0.0764427,1.0002164063695196e-06,1.0002199e-06
137,0.0010001081973314285,0.088173166,1.0002164063695196e-06,1.0002199e-06
138,0.0010001081973314285,0.09990363,1.0002164063695196e-06,1.0002199e-06
139,0.0010001081973314285,0.11163408,1.0002164063695196e-06,1.0002199e-06
140,0.0010001081973314285,0.123364545,1.0002164063695196e-06,1.0002199e-06
141,0.0010001081973314285,0.135095,1.0002164063695196e-06,1.0002198e-06
142,0.0010001081973314285,0.14682546,1.0002164063695196e-06,1.0002198e-06
143,0.0010001081973314285,0.15855592,1.0002164063695196e-06,1.0002198e-06
144,0.0010001081973314285,0.17028639,1.0002164063695196e-06,1.0002198e-06
145,0.0010001081973314285,0.18201685,1.0002164063695196e-06,1.0002196e-06
146,0.0010001081973314285,0.19374731,1.0002164063695196e-06,1.0002196e-06
147,0.0010001081973314285,0.20547777,1.0002164063695196e-06,1.0002196e-06
148,0.0010001081973314285,0.21720824,1.0002164063695196e-06,1.0002195e-06
149,0.0010001081973314285,0.22893868,1.0002164063695196e-06,1.0002195e-06
150,0.0010001081973314285,0.24066915,1.0002164063695196e-06,1.0002195e-06
151,0.0010001081973314285,0.25239962,1.0002164063695196e-06,1.0002194e-06
152,0.0010001081973314285,0.26413006,1.0002164063695196e-06,1.0002194e-06
153,0.0010001081973314285,0.27586052,1.0002164063695196e-06,1.0002193e-06
154,0.0010001081973314285,0.28759098,1.0002164063695196e-06,1.0002193e-06
155,0.0010001081973314285,0.29932144,1.0002164063695196e-06,1.0002192e-06
156,0.0010001081973314285,0.3110519,1.0002164063695196e-06,1.0002192e-06
157,0.0010001081973314285,0.32278237,1.0002164063695196e-06,1.0002191e-06
158,0.0010001081973314285,0.33451283,1.0002164063695196e-06,1.0002191e-06
159,0.0010001081973314285,0.3462433,1.0002164063695196e-06,1.000219e-06
160,0.0010001081973314285,0.35797375,1.0002164063695196e-06,1.0002188e-06
161,0.0010001081973314285,0.36970422,1.0002164063695196e-06,1.0002188e-06
162,0.0010001081973314285,0.38143468,1.0002164063695196e-06,1.0002187e-06
163,0.0010001081973314285,0.39316514,1.0002164063695196e-06,1.0002186e-06
164,0.0010001081973314285,0.4048956,1.0002164063695196e-06,1.0002186e-06
165,0.0010001081973314285,0.41662607,1.0002164063695196e-06,1.0002185e-06
166,0.0010001081973314285,0.42835653,1.0002164063695196e-06,1.0002184e-06
167,0.0010001081973314285,0.440087,1.0002164063695196e-06,1.0002183e-06
168,0.0010001081973314285,0.45181745,1.0002164063695196e-06,1.0002182e-06
169,0.0010001081973314285,0.4635479,1.0002164063695196e-06,1.000218e-06
170,0.0010001081973314285,0.47527835,1.0002164063695196e-06,1.0002179e-06
171,0.0010001081973314285,0.4870088,1.0002164063695196e-06,1.0002178e-06
172,0.0010001081973314285,0.49873927,1.0002164063695196e-06,1.0002176e-06
173,0.0010001081973314285,0.51046973,1.0002164063695196e-06,1.0002175e-06
174,0.0010001081973314285,0.5222002,1.0002164063695196e-06,1.0002174e-06
175,0.0010001081973314285,0.53393066,1.0002164063695196e-06,1.0002173e-06
176,0.0010001081973314285,0.5456611,1.0002164063695196e-06,1.000217e-06
177,0.0010001081973314285,0.5573916,1.0002164063695196e-06,1.0002169e-06
178,0.0010001081973314285,0.569122,1.0002164063695196e-06,1.0002168e-06
179,0.0010001081973314285,0.5808525,1.0002164063695196e-06,1.0002166e-06
180,0.0010001081973314285,0.59258294,1.0002164063695196e-06,1.0002165e-06
181,0.0010001081973314285,0.60431343,1.0002164063695196e-06,1.0002162e-06
182,0.0010001081973314285,0.61604387,1.0002164063695196e-06,1.0002161e-06
183,0.0010001081973314285,0.62777436,1.0002164063695196e-06,1.0002159e-06
184,0.0010001081973314285,0.6395048,1.0002164063695196e-06,1.0002158e-06
185,0.0010001081973314285,0.6512353,1.0002164063695196e-06,1.0002155e-06
186,0.0010001081973314285,0.6629657,1.0002164063695196e-06,1.0002153e-06
187,0.0010001081973314285,0.6746962,1.0002164063695196e-06,1.0002151e-06
188,0.0010001081973314285,0.68642664,1.0002164063695196e-06,1.0002149e-06
189,0.0010001081973314285,0.69815713,1.0002164063695196e-06,1.0002148e-06
190,0.0010001081973314285,0.70988756,1.0002164063695196e-06,1.0002145e-06
191,0.0010001081973314285,0.72161806,1.0002164063695196e-06,1.0002143e-06
192,0.0010001081973314285,0.7333485,1.0002164063695196e-06,1.0002142e-06
193,0.0010001081973314285,0.7450789,1.0002164063695196e-06,1.000214e-06
194,0.0010001081973314285,0.7568094,1.0002164063695196e-06,1.0002137e-06
195,0.0010001081973314285,0.76853985,1.0002164063695196e-06,1.0002136e-06
196,0.0010001081973314285,0.78027034,1.0002164063695196e-06,1.0002134e-06
197,0.0010001081973314285,0.7920008,1.0002164063695196e-06,1.0002133e-06
198,0.0010001081973314285,0.80373126,1.0002164063695196e-06,1.0002132e-06
199,0.0010001081973314285,0.8154617,1.0002164063695196e-06,1.0002129e-06
200,0.0010001081973314285,0.8271922,1.0002164063695196e-06,1.0002127e-06
201,0.0010001081973314285,0.8389226,1.0002164063695196e-06,1.0002126e-06
202,0.0010001081973314285,0.8506531,1.0002164063695196e-06,1.0002125e-06
203,0.0010001081973314285,0.86238354,1.0002164063695196e-06,1.0002124e-06
204,0.0010001081973314285,0.87411404,1.0002164063695196e-06,1.0002123e-06
205,0.0010001081973314285,0.88584447,1.0002164063695196e-06,1.0002121e-06
206,0.0010001081973314285,0.89757496,1.0002164063695196e-06,1.0002121e-06
207,0.0010001081973314285,0.9093054,1.0002164063695196e-06,1.000212e-06
208,0.0010001081973314285,0.9210359,1.0002164063695196e-06,1.000212e-06
209,0.0010001081973314285,0.9327663,1.0002164063695196e-06,1.0002119e-06
210,0.0010001081973314285,0.94449675,1.0002164063695196e-06,1.0002119e-06
211,0.0010001081973314285,0.95622724,1.0002164063695196e-06,1.0002119e-06
212,0.0010001081973314285,0.9679577,1.0002164063695196e-06,1.0002119e-06
213,0.0010001081973314285,0.97968817,1.0002164063695196e-06,1.0002119e-06
214,0.0010001081973314285,0.9914186,1.0002164063695196e-06,1.000212e-06
215,0.0010001081973314285,1.003149,1.0002164063695196e-06,1.000212e-06
216,0.0010001081973314285,1.0148796,1.0002164063695196e-06,1.0002121e-06
217,0.0010001081973314285,1.02661,1.0002164063695196e-06,1.0002121e-06
218,0.0010001081973314285,1.0383404,1.0002164063695196e-06,1.0002123e-06
219,0.0010001081973314285,1.0500709,1.0002164063695196e-06,1.0002124e-06
220,0.0010001081973314285,1.0618014,1.0002164063695196e-06,1.0002125e-06
221,0.0010001081973314285,1.0735319,1.0002164063695196e-06,1.0002126e-06
222,0.0010001081973314285,1.0852623,1.0002164063695196e-06,1.0002127e-06
223,0.0010001081973314285,1.0969927,1.0002164063695196e-06,1.0002129e-06
224,0.0010001081973314285,1.1087232,1.0002164063695196e-06,1.000213e-06
225,0.0010001081973314285,1.1204537,1.0002164063695196e-06,1.0002132e-06
226,0.0010001081973314285,1.1321841,1.0002164063695196e-06,1.0002134e-06
227,0.0010001081973314285,1.1439146,1.0002164063695196e-06,1.0002135e-06
228,0.0010001081973314285,1.155645,1.0002164063695196e-06,1.0002136e-06
229,0.0010001081973314285,1.1673756,1.0002164063695196e-06,1.0002138e-06
230,0.0010001081973314285,1.179106,1.0002164063695196e-06,1.000214e-06
231,0.0010001081973314285,1.1908364,1.0002164063695196e-06,1.0002141e-06
232,0.0010001081973314285,1.2025669,1.0002164063695196e-06,1.0002143e-06
233,0.0010001081973314285,1.2142974,1.0002164063695196e-06,1.0002144e-06
234,0.0010001081973314285,1.2260278,1.0002164063695196e-06,1.0002145e-06
235,0.0010001081973314285,1.2377583,1.0002164063695196e-06,1.0002148e-06
236,0.0010001081973314285,1.2494887,1.0002164063695196e-06,1.0002149e-06
237,0.0010001081973314285,1.2612193,1.0002164063695196e-06,1.000215e-06
238,0.0010001081973314285,1.2729497,1.0002164063695196e-06,1.0002151e-06
239,0.0010001081973314285,1.2846801,1.0002164063695196e-06,1.0002154e-06
240,0.0010001081973314285,1.2964106,1.0002164063695196e-06,1.0002155e-06
241,0.0010001081973314285,1.308141,1.0002164063695196e-06,1.0002157e-06
242,0.0010001081973314285,1.3198715,1.0002164063695196e-06,1.0002158e-06
243,0.0010001081973314285,1.331602,1.0002164063695196e-06,1.0002159e-06
244,0.0010001081973314285,1.3433324,1.0002164063695196e-06,1.000216e-06
245,0.0010001081973314285,1.3550628,1.0002164063695196e-06,1.0002161e-06
246,0.0010001081973314285,1.3667934,1.0002164063695196e-06,1.0002162e-06
247,0.0010001081973314285,1.3785238,1.0002164063695196e-06,1.0002163e-06
248,0.0010001081973314285,1.3902543,1.0002164063695196e-06,1.0002165e-06
249,0.0010001081973314285,1.4019847,1.0002164063695196e-06,1.0002166e-06
250,0.0010001081973314285,1.4137154,1.0002164063695196e-06,1.0002167e-06
251,0.0010001081973314285,1.4254458,1.0002164063695196e-06,1.0002167e-06
252,0.0010001081973314285,1.4371762,1.0002164063695196e-06,1.0002168e-06
253,0.0010001081973314285,1.4489067,1.0002164063695196e-06,1.0002169e-06
254,0.0010001081973314285,1.4606372,1.0002164063695196e-06,1.0002169e-06
255,0.0010001081973314285,1.4723676,1.0002164063695196e-06,1.000217e-06
256,0.0010001081973314285,1.4840981,1.0002164063695196e-06,1.0002171e-06
257,0.0010001081973314285,1.4958285,1.0002164063695196e-06,1.0002171e-06
258,0.0010001081973314285,1.5075591,1.0002164063695196e-06,1.0002173e-06
259,0.0010001081973314285,1.5192895,1.0002164063695196e-06,1.0002173e-06
260,0.0010001081973314285,1.5310199,1.0002164063695196e-06,1.0002174e-06
261,0.0010001081973314285,1.5427504,1.0002164063695196e-06,1.0002174e-06
262,0.0010001081973314285,1.5544808,1.0002164063695196e-06,1.0002174e-06
263,0.0010001081973314285,1.5662113,1.0002164063695196e-06,1.0002175e-06
264,0.0010001081973314285,1.5779418,1.0002164063695196e-06,1.0002175e-06
265,0.0010001081973314285,1.5896722,1.0002164063695196e-06,1.0002175e-06
266,0.0010001081973314285,1.6014026,1.0002164063695196e-06,1.0002176e-06
267,0.0010001081973314285,1.6131332,1.0002164063695196e-06,1.0002176e-06
268,0.0010001081973314285,1.6248636,1.0002164063695196e-06,1.0002176e-06
269,0.0010001081973314285,1.636594,1.0002164063695196e-06,1.0002178e-06
270,0.0010001081973314285,1.6483245,1.0002164063695196e-06,1.0002178e-06
271,0.0010001081973314285,1.660055,1.0002164063695196e-06,1.0002178e-06
272,0.0010001081973314285,1.6717855,1.0002164063695196e-06,1.0002178e-06
273,0.0010001081973314285,1.6835159,1.0002164063695196e-06,1.0002179e-06
274,0.0010001081973314285,1.6952463,1.0002164063695196e-06,1.0002179e-06
275,0.0010001081973314285,1.7069769,1.0002164063695196e-06,1.0002179e-06
276,0.0010001081973314285,1.7187073,1.0002164063695196e-06,1.0002179e-06
277,0.0010001081973314285,1.7304378,1.0002164063695196e-06,1.0002179e-06
278,0.0010001081973314285,1.7421682,1.0002164063695196e-06,1.0002179e-06
279,0.0010001081973314285,1.7538986,1.0002164063695196e-06,1.0002179e-06
280,0.0010001081973314285,1.7656292,1.0002164063695196e-06,1.000218e-06
281,0.0010001081973314285,1.7773596,1.0002164063695196e-06,1.000218e-06
282,0.0010001081973314285,1.78909,1.0002164063695196e-06,1.000218e-06
283,0.0010001081973314285,1.8008205,1.0002164063695196e-06,1.000218e-06
284,0.0010001081973314285,1.812551,1.0002164063695196e-06,1.000218e-06
285,0.0010001081973314285,1.8242815,1.0002164063695196e-06,1.000218e-06
286,0.0010001081973314285,1.8360119,1.0002164063695196e-06,1.000218e-06
287,0.0010001081973314285,1.8477423,1.0002164063695196e-06,1.000218e-06
288,0.0010001081973314285,1.8594729,1.0002164063695196e-06,1.000218e-06
289,0.0010001081973314285,1.8712033,1.0002164063695196e-06,1.000218e-06
290,0.0010001081973314285,1.8829337,1.0002164063695196e-06,1.000218e-06
291,0.0010001081973314285,1.8946642,1.0002164063695196e-06,1.000218e-06
292,0.0010001081973314285,1.9063946,1.0002164063695196e-06,1.0002182e-06
293,0.0010001081973314285,1.9181252,1.0002164063695196e-06,1.0002182e-06
294,0.0010001081973314285,1.9298556,1.0002164063695196e-06,1.0002182e-06
295,0.0010001081973314285,1.941586,1.0002164063695196e-06,1.0002182e-06
296,0.0010001081973314285,1.9533165,1.0002164063695196e-06,1.0002182e-06
297,0.0010001081973314285,1.965047,1.0002164063695196e-06,1.0002182e-06
298,0.0010001081973314285,1.9767774,1.0002164063695196e-06,1.0002182e-06
299,0.0010001081973314285,1.9885079,1.0002164063695196e-06,1.0002182e-06
300,0.0010001081973314285,2.0002384,1.0002164063695196e-06,1.0002182e-06
301,0.0010001081973314285,2.0119689,1.0002164063695196e-06,1.0002182e-06
302,0.0010001081973314285,2.0236993,1.0002164063695196e-06,1.0002182e-06
303,0.0010001081973314285,2.0354297,1.0002164063695196e-06,1.0002182e-06
304,0.0010001081973314285,2.0471601,1.0002164063695196e-06,1.0002182e-06
305,0.0010001081973314285,2.0588906,1.0002164063695196e-06,1.0002182e-06
306,0.0010001081973314285,2.070621,1.0002164063695196e-06,1.0002182e-06
307,0.0010001081973314285,2.0823517,1.0002164063695196e-06,1.0002182e-06
308,0.0010001081973314285,2.094082,1.0002164063695196e-06,1.0002182e-06
309,0.0010001081973314285,2.1058125,1.0002164063695196e-06,1.0002182e-06
310,0.0010001081973314285,2.117543,1.0002164063695196e-06,1.0002182e-06
311,0.0010001081973314285,2.1292734,1.0002164063695196e-06,1.0002182e-06
312,0.0010001081973314285,2.1410038,1.0002164063695196e-06,1.0002182e-06
313,0.0010001081973314285,2.1527343,1.0002164063695196e-06,1.0002182e-06
314,0.0010001081973314285,2.1644647,1.0002164063695196e-06,1.0002182e-06
315,0.0010001081973314285,2.1761951,1.0002164063695196e-06,1.0002182e-06
316,0.0010001081973314285,2.1879258,1.0002164063695196e-06,1.0002182e-06
317,0.0010001081973314285,2.1996562,1.0002164063695196e-06,1.0002182e-06
318,0.0010001081973314285,2.2113867,1.0002164063695196e-06,1.0002182e-06
319,0.0010001081973314285,2.223117,1.0002164063695196e-06,1.0002182e-06
320,0.0010001081973314285,2.2348475,1.0002164063695196e-06,1.0002182e-06
321,0.0010001081973314285,2.246578,1.0002164063695196e-06,1.0002182e-06
322,0.0010001081973314285,2.2583084,1.0002164063695196e-06,1.0002182e-06
323,0.0010001081973314285,2.2700388,1.0002164063695196e-06,1.0002182e-06
324,0.0010001081973314285,2.2817693,1.0002164063695196e-06,1.0002182e-06
325,0.0010001081973314285,2.2935,1.0002164063695196e-06,1.0002182e-06
326,0.0010001081973314285,2.3052304,1.0002164063695196e-06,1.0002182e-06
327,0.0010001081973314285,2.3169608,1.0002164063695196e-06,1.0002182e-06
328,0.0010001081973314285,2.3286912,1.0002164063695196e-06,1.0002182e-06
329,0.0010001081973314285,2.3404217,1.0002164063695196e-06,1.0002182e-06
330,0.0010001081973314285,2.352152,1.0002164063695196e-06,1.0002182e-06
331,0.0010001081973314285,2.3638825,1.0002164063695196e-06,1.0002182e-06
332,0.0010001081973314285,2.375613,1.0002164063695196e-06,1.0002182e-06
333,0.0010001081973314285,2.3873436,1.0002164063695196e-06,1.0002182e-06
334,0.0010001081973314285,2.399074,1.0002164063695196e-06,1.0002182e-06
335,0.0010001081973314285,2.4108045,1.0002164063695196e-06,1.0002182e-06
336,0.0010001081973314285,2.422535,1.0002164063695196e-06,1.0002182e-06
337,0.0010001081973314285,2.4342654,1.0002164063695196e-06,1.0002182e-06
338,0.0010001081973314285,2.4459958,1.0002164063695196e-06,1.0002182e-06
339,0.0010001081973314285,2.4577262,1.0002164063695196e-06,1.0002182e-06
340,0.0010001081973314285,2.4694567,1.0002164063695196e-06,1.0002182e-06
341,0.0010001081973314285,2.481187,1.0002164063695196e-06,1.0002182e-06
342,0.0010001081973314285,2.4929178,1.0002164063695196e-06,1.0002182e-06
343,0.0010001081973314285,2.5046482,1.0002164063695196e-06,1.0002182e-06
344,0.0010001081973314285,2.5163786,1.0002164063695196e-06,1.0002182e-06
345,0.0010001081973314285,2.528109,1.0002164063695196e-06,1.0002182e-06
346,0.0010001081973314285,2.5398395,1.0002164063695196e-06,1.0002182e-06
347,0.0010001081973314285,2.55157,1.0002164063695196e-06,1.0002182e-06
348,0.0010001081973314285,2.5633004,1.0002164063695196e-06,1.0002182e-06
349,0.0010001081973314285,2.5750308,1.0002164063695196e-06,1.0002182e-06
350,0.0010001081973314285,2.5867615,1.0002164063695196e-06,1.0002182e-06
351,0.0010001081973314285,2.598492,1.0002164063695196e-06,1.0002182e-06
352,0.0010001081973314285,2.6102223,1.0002164063695196e-06,1.0002182e-06
353,0.0010001081973314285,2.6219528,1.0002164063695196e-06,1.0002182e-06
354,0.0010001081973314285,2.6336832,1.0002164063695196e-06,1.0002182e-06
355,0.0010001081973314285,2.6454136,1.0002164063695196e-06,1.0002182e-06
356,0.0010001081973314285,2.657144,1.0002164063695196e-06,1.0002182e-06
357,0.0010001081973314285,2.6688745,1.0002164063695196e-06,1.0002182e-06
358,0.0010001081973314285,2.680605,1.0002164063695196e-06,1.0002182e-06
359,0.0010001081973314285,2.6923356,1.0002164063695196e-06,1.0002182e-06
360,0.0010001081973314285,2.704066,1.0002164063695196e-06,1.0002182e-06
361,0.0010001081973314285,2.7157965,1.0002164063695196e-06,1.0002182e-06
362,0.0010001081973314285,2.727527,1.0002164063695196e-06,1.0002182e-06
363,0.0010001081973314285,2.7392573,1.0002164063695196e-06,1.0002182e-06
364,0.0010001081973314285,2.7509878,1.0002164063695196e-06,1.0002182e-06
365,0.0010001081973314285,2.7627182,1.0002164063695196e-06,1.0002182e-06
366,0.0010001081973314285,2.7744486,1.0002164063695196e-06,1.0002182e-06
367,0.0010001081973314285,2.7861793,1.0002164063695196e-06,1.0002182e-06
368,0.0010001081973314285,2.7979097,1.0002164063695196e-06,1.0002182e-06
369,0.0010001081973314285,2.8096402,1.0002164063695196e-06,1.0002182e-06
370,0.0010001081973314285,2.8213706,1.0002164063695196e-06,1.0002182e-06
371,0.0010001081973314285,2.833101,1.0002164063695196e-06,1.0002182e-06
372,0.0010001081973314285,2.8448315,1.0002164063695196e-06,1.0002182e-06
373,0.0010001081973314285,2.856562,1.0002164063695196e-06,1.0002182e-06
374,0.0010001081973314285,2.8682923,1.0002164063695196e-06,1.0002182e-06
375,0.0010001081973314285,2.8800228,1.0002164063695196e-06,1.0002182e-06
376,0.0010001081973314285,2.8917534,1.0002164063695196e-06,1.0002182e-06
377,0.0010001081973314285,2.9034839,1.0002164063695196e-06,1.0002182e-06
378,0.0010001081973314285,2.9152143,1.0002164063695196e-06,1.0002182e-06
379,0.0010001081973314285,2.9269447,1.0002164063695196e-06,1.0002182e-06
380,0.0010001081973314285,2.9386752,1.0002164063695196e-06,1.0002182e-06
381,0.0010001081973314285,2.9504056,1.0002164063695196e-06,1.0002182e-06
382,0.0010001081973314285,2.962136,1.0002164063695196e-06,1.0002182e-06
383,0.0010001081973314285,2.9738665,1.0002164063695196e-06,1.0002182e-06
384,0.0010001081973314285,2.9855971,1.0002164063695196e-06,1.0002182e-06
385,0.0010001081973314285,2.9973276,1.0002164063695196e-06,1.0002182e-06
386,0.0010001081973314285,3.009058,1.0002164063695196e-06,1.0002182e-06
387,0.0010001081973314285,3.0207884,1.0002164063695196e-06,1.0002182e-06
388,0.0010001081973314285,3.0325189,1.0002164063695196e-06,1.0002182e-06
389,0.0010001081973314285,3.0442493,1.0002164063695196e-06,1.0002182e-06
390,0.0010001081973314285,3.0559797,1.0002164063695196e-06,1.0002182e-06
391,0.0010001081973314285,3.0677102,1.0002164063695196e-06,1.0002182e-06
392,0.0010001081973314285,3.0794406,1.0002164063695196e-06,1.0002182e-06
393,0.0010001081973314285,3.0911713,1.0002164063695196e-06,1.0002182e-06
394,0.0010001081973314285,3.1029017,1.0002164063695196e-06,1.0002182e-06
395,0.0010001081973314285,3.1146321,1.0002164063695196e-06,1.0002182e-06
396,0.0010001081973314285,3.1263626,1.0002164063695196e-06,1.0002182e-06
397,0.0010001081973314285,3.138093,1.0002164063695196e-06,1.0002182e-06
398,0.0010001081973314285,3.1498234,1.0002164063695196e-06,1.0002182e-06
399,0.0010001081973314285,3.1615539,1.0002164063695196e-06,1.0002182e-06
400,0.0010001081973314285,3.1732843,1.0002164063695196e-06,1.0002182e-06
401,0.0010001081973314285,3.185015,1.0002164063695196e-06,1.0002182e-06
402,0.0010001081973314285,3.1967454,1.0002164063695196e-06,1.0002182e-06
403,0.0010001081973314285,3.2084758,1.0002164063695196e-06,1.0002182e-06
404,0.0010001081973314285,3.2202063,1.0002164063695196e-06,1.0002182e-06
405,0.0010001081973314285,3.2319367,1.0002164063695196e-06,1.0002182e-06
406,0.0010001081973314285,3.2436671,1.0002164063695196e-06,1.0002182e-06
407,0.0010001081973314285,3.2553976,1.0002164063695196e-06,1.0002182e-06
408,0.0010001081973314285,3.267128,1.0002164063695196e-06,1.0002182e-06
409,0.0010001081973314285,3.2788584,1.0002164063695196e-06,1.0002182e-06
410,0.0010001081973314285,3.290589,1.0002164063695196e-06,1.0002182e-06
411,0.0010001081973314285,3.3023195,1.0002164063695196e-06,1.0002182e-06
412,0.0010001081973314285,3.31405,1.0002164063695196e-06,1.0002182e-06
413,0.0010001081973314285,3.3257804,1.0002164063695196e-06,1.0002182e-06
414,0.0010001081973314285,3.3375108,1.0002164063695196e-06,1.0002182e-06
415,0.0010001081973314285,3.3492413,1.0002164063695196e-06,1.0002182e-06
416,0.0010001081973314285,3.3609717,1.0002164063695196e-06,1.0002182e-06
417,0.0010001081973314285,3.3727021,1.0002164063695196e-06,1.0002182e-06
418,0.0010001081973314285,3.3844328,1.0002164063695196e-06,1.0002182e-06
419,0.0010001081973314285,3.3961632,1.0002164063695196e-06,1.0002182e-06
420,0.0010001081973314285,3.4078937,1.0002164063695196e-06,1.0002182e-06
421,0.0010001081973314285,3.419624,1.0002164063695196e-06,1.0002182e-06
422,0.0010001081973314285,3.4313545,1.0002164063695196e-06,1.0002182e-06
423,0.0010001081973314285,3.443085,1.0002164063695196e-06,1.0002182e-06
424,0.0010001081973314285,3.4548154,1.0002164063695196e-06,1.0002182e-06
425,0.0010001081973314285,3.4665458,1.0002164063695196e-06,1.0002182e-06
426,0.0010001081973314285,3.4782763,1.0002164063695196e-06,1.000218e-06
427,0.0010001081973314285,3.490007,1.0002164063695196e-06,1.0002179e-06
428,0.0010001081973314285,3.5017374,1.0002164063695196e-06,1.0002178e-06
429,0.0010001081973314285,3.5134678,1.0002164063695196e-06,1.0002174e-06
430,0.0010001081973314285,3.5251982,1.0002164063695196e-06,1.0002168e-06
431,0.0010001081973314285,3.5369287,1.0002164063695196e-06,1.0002159e-06
432,0.0010001081973314285,3.548659,1.0002164063695196e-06,1.0002143e-06
433,0.0010001081973314285,3.5603895,1.0002164063695196e-06,1.0002118e-06
434,0.0010001081973314285,3.57212,1.0002164063695196e-06,1.0002077e-06
435,0.0010001081973314285,3.5838504,1.0002164063695196e-06,1.0002015e-06
436,0.0010001081973314285,3.595581,1.0002164063695196e-06,1.0001917e-06
437,0.0010001081973314285,3.6073115,1.0002164063695196e-06,1.0001772e-06
438,0.0010001081973314285,3.619042,1.0002164063695196e-06,1.0001568e-06
439,0.0010001081973314285,3.6307724,1.0002164063695196e-06,1.0001288e-06
440,0.0010001081973314285,3.6425028,1.0002164063695196e-06,1.0000937e-06
441,0.0010001081973314285,3.6542332,1.0002164063695196e-06,1.0000534e-06
442,0.0010001081973314285,3.6659636,1.0002164063695196e-06,1.0000141e-06
443,0.0010001081973314285,3.677694,1.0002164063695196e-06,9.99984e-07
444,0.0010001081973314285,3.6894248,1.0002164063695196e-06,9.999725e-07
445,0.0010001081973314285,3.7011552,1.0002164063695196e-06,9.999845e-07
446,0.0010001081973314285,3.7128856,1.0002164063695196e-06,1.0000178e-06
447,0.0010001081973314285,3.724616,1.0002164063695196e-06,1.0000647e-06
448,0.0010001081973314285,3.7363465,1.0002164063695196e-06,1.0001155e-06
449,0.0010001081973314285,3.748077,1.0002164063695196e-06,1.0001628e-06
450,0.0010001081973314285,3.7598073,1.0002164063695196e-06,1.0002026e-06
451,0.0010001081973314285,3.7715378,1.0002164063695196e-06,1.000234e-06
452,0.0010001081973314285,3.7832682,1.0002164063695196e-06,1.0002576e-06
453,0.0010001081973314285,3.794999,1.0002164063695196e-06,1.000275e-06
454,0.0010001081973314285,3.8067293,1.0002164063695196e-06,1.0002875e-06
455,0.0010001081973314285,3.8184597,1.0002164063695196e-06,1.0002965e-06
456,0.0010001081973314285,3.8301902,1.0002164063695196e-06,1.0003027e-06
457,0.0010001081973314285,3.8419206,1.0002164063695196e-06,1.0003073e-06
458,0.0010001081973314285,3.853651,1.0002164063695196e-06,1.0003107e-06
459,0.0010001081973314285,3.8653815,1.0002164063695196e-06,1.0003129e-06
460,0.0010001081973314285,3.877112,1.0002164063695196e-06,1.0003146e-06
461,0.0010001081973314285,3.8888426,1.0002164063695196e-06,1.0003159e-06
462,0.0010001081973314285,3.900573,1.0002164063695196e-06,1.0003167e-06
463,0.0010001081973314285,3.9123034,1.0002164063695196e-06,1.0003174e-06
464,0.0010001081973314285,3.9240339,1.0002164063695196e-06,1.000318e-06
465,0.0010001081973314285,3.9357643,1.0002164063695196e-06,1.0003183e-06
466,0.0010001081973314285,3.9474947,1.0002164063695196e-06,1.0003185e-06
467,0.0010001081973314285,3.9592252,1.0002164063695196e-06,1.0003188e-06
468,0.0010001081973314285,3.9709556,1.0002164063695196e-06,1.0003189e-06
469,0.0010001081973314285,3.982686,1.0002164063695196e-06,1.000319e-06
470,0.0010001081973314285,3.9944167,1.0002164063695196e-06,1.000319e-06
471,0.0010001081973314285,4.006147,1.0002164063695196e-06,1.0003191e-06
472,0.0010001081973314285,4.0178776,1.0002164063695196e-06,1.0003191e-06
473,0.0010001081973314285,4.029608,1.0002164063695196e-06,1.0003191e-06
474,0.0010001081973314285,4.0413384,1.0002164063695196e-06,1.0003191e-06
475,0.0010001081973314285,4.053069,1.0002164063695196e-06,1.0003191e-06
476,0.0010001081973314285,4.0647993,1.0002164063695196e-06,1.0003191e-06
477,0.0010001081973314285,4.07653,1.0002164063695196e-06,1.000319e-06
478,0.0010001081973314285,4.08826,1.0002164063695196e-06,1.0003189e-06
479,0.0010001081973314285,4.099991,1.0002164063695196e-06,1.0003188e-06
480,0.0010001081973314285,4.111721,1.0002164063695196e-06,1.0003187e-06
481,0.0010001081973314285,4.1234517,1.0002164063695196e-06,1.0003184e-06
482,0.0010001081973314285,4.1351824,1.0002164063695196e-06,1.0003181e-06
483,0.0010001081973314285,4.1469126,1.0002164063695196e-06,1.0003176e-06
484,0.0010001081973314285,4.1586432,1.0002164063695196e-06,1.0003171e-06
485,0.0010001081973314285,4.1703734,1.0002164063695196e-06,1.0003164e-06
486,0.0010001081973314285,4.182104,1.0002164063695196e-06,1.0003153e-06
487,0.0010001081973314285,4.1938343,1.0002164063695196e-06,1.0003139e-06
488,0.0010001081973314285,4.205565,1.0002164063695196e-06,1.0003118e-06
489,0.0010001081973314285,4.217295,1.0002164063695196e-06,1.0003091e-06
490,0.0010001081973314285,4.229026,1.0002164063695196e-06,1.0003052e-06
491,0.0010001081973314285,4.2407565,1.0002164063695196e-06,1.0002999e-06
492,0.0010001081973314285,4.2524867,1.0002164063695196e-06,1.0002924e-06
493,0.0010001081973314285,4.2642174,1.0002164063695196e-06,1.0002818e-06
494,0.0010001081973314285,4.2759476,1.0002164063695196e-06,1.0002672e-06
495,0.0010001081973314285,4.2876782,1.0002164063695196e-06,1.0002467e-06
496,0.0010001081973314285,4.2994084,1.0002164063695196e-06,1.0002194e-06
497,0.0010001081973314285,4.311139,1.0002164063695196e-06,1.0001839e-06
498,0.0010001081973314285,4.3228693,1.0002164063695196e-06,1.0001402e-06
499,0.0010001081973314285,4.3346,1.0002164063695196e-06,1.0000903e-06

==> data/weights/level1.csv <==
,sigma_t,x,conventional_weights,optimal_weights
500,0.003327741287648678,-1.5188999,1.107386207752168e-05,1.1074339e-05
501,0.003327741287648678,-1.5071695,1.107386207752168e-05,1.1074339e-05
502,0.003327741287648678,-1.495439,1.107386207752168e-05,1.1074339e-05
503,0.003327741287648678,-1.4837085,1.107386207752168e-05,1.1074339e-05
504,0.003327741287648678,-1.4719781,1.107386207752168e-05,1.1074339e-05
505,0.003327741287648678,-1.4602476,1.107386207752168e-05,1.1074339e-05
506,0.003327741287648678,-1.4485172,1.107386207752168e-05,1.1074339e-05
507,0.003327741287648678,-1.4367867,1.107386207752168e-05,1.1074339e-05
508,0.003327741287648678,-1.4250562,1.107386207752168e-05,1.1074339e-05
509,0.003327741287648678,-1.4133258,1.107386207752168e-05,1.1074339e-05
510,0.003327741287648678,-1.4015954,1.107386207752168e-05,1.1074339e-05
511,0.003327741287648678,-1.3898648,1.107386207752168e-05,1.1074339e-05
512,0.003327741287648678,-1.3781344,1.107386207752168e-05,1.1074339e-05
513,0.003327741287648678,-1.3664039,1.107386207752168e-05,1.1074339e-05
514,0.003327741287648678,-1.3546735,1.107386207752168e-05,1.1074339e-05
515,0.003327741287648678,-1.342943,1.107386207752168e-05,1.1074339e-05
516,0.003327741287648678,-1.3312125,1.107386207752168e-05,1.1074339e-05
517,0.003327741287648678,-1.3194821,1.107386207752168e-05,1.1074339e-05
518,0.003327741287648678,-1.3077517,1.107386207752168e-05,1.1074339e-05
519,0.003327741287648678,-1.2960212,1.107386207752168e-05,1.1074339e-05
520,0.003327741287648678,-1.2842907,1.107386207752168e-05,1.1074339e-05
521,0.003327741287648678,-1.2725602,1.107386207752168e-05,1.1074339e-05
522,0.003327741287648678,-1.2608298,1.107386207752168e-05,1.1074339e-05
523,0.003327741287648678,-1.2490994,1.107386207752168e-05,1.1074339e-05
524,0.003327741287648678,-1.2373688,1.107386207752168e-05,1.1074339e-05
525,0.003327741287648678,-1.2256384,1.107386207752168e-05,1.1074339e-05
526,0.003327741287648678,-1.213908,1.107386207752168e-05,1.1074339e-05
527,0.003327741287648678,-1.2021775,1.107386207752168e-05,1.1074339e-05
528,0.003327741287648678,-1.190447,1.107386207752168e-05,1.1074339e-05
529,0.003327741287648678,-1.1787165,1.107386207752168e-05,1.1074339e-05
530,0.003327741287648678,-1.1669861,1.107386207752168e-05,1.1074339e-05
531,0.003327741287648678,-1.1552557,1.107386207752168e-05,1.1074339e-05
532,0.003327741287648678,-1.1435251,1.107386207752168e-05,1.1074339e-05
533,0.003327741287648678,-1.1317947,1.107386207752168e-05,1.1074339e-05
534,0.003327741287648678,-1.1200643,1.107386207752168e-05,1.1074339e-05
535,0.003327741287648678,-1.1083338,1.107386207752168e-05,1.1074339e-05
536,0.003327741287648678,-1.0966034,1.107386207752168e-05,1.1074339e-05
537,0.003327741287648678,-1.0848728,1.107386207752168e-05,1.1074339e-05
538,0.003327741287648678,-1.0731424,1.107386207752168e-05,1.1074339e-05
539,0.003327741287648678,-1.061412,1.107386207752168e-05,1.1074339e-05
540,0.003327741287648678,-1.0496815,1.107386207752168e-05,1.1074339e-05
541,0.003327741287648678,-1.037951,1.107386207752168e-05,1.1074339e-05
542,0.003327741287648678,-1.0262206,1.107386207752168e-05,1.1074339e-05
543,0.003327741287648678,-1.0144901,1.107386207752168e-05,1.1074339e-05
544,0.003327741287648678,-1.0027597,1.107386207752168e-05,1.1074339e-05
545,0.003327741287648678,-0.9910292,1.107386207752168e-05,1.1074339e-05
546,0.003327741287648678,-0.9792987,1.107386207752168e-05,1.1074339e-05
547,0.003327741287648678,-0.9675683,1.107386207752168e-05,1.1074339e-05
548,0.003327741287648678,-0.95583785,1.107386207752168e-05,1.1074339e-05
549,0.003327741287648678,-0.94410735,1.107386207752168e-05,1.1074339e-05
550,0.003327741287648678,-0.9323769,1.107386207752168e-05,1.1074339e-05
551,0.003327741287648678,-0.9206464,1.107386207752168e-05,1.1074339e-05
552,0.003327741287648678,-0.908916,1.107386207752168e-05,1.1074339e-05
553,0.003327741287648678,-0.8971855,1.107386207752168e-05,1.10743385e-05
554,0.003327741287648678,-0.8854551,1.107386207752168e-05,1.10743385e-05
555,0.003327741287648678,-0.8737246,1.107386207752168e-05,1.10743385e-05
556,0.003327741287648678,-0.86199415,1.107386207752168e-05,1.10743385e-05
557,0.003327741287648678,-0.85026366,1.107386207752168e-05,1.10743385e-05
558,0.003327741287648678,-0.8385332,1.107386207752168e-05,1.10743385e-05
559,0.003327741287648678,-0.82680273,1.107386207752168e-05,1.10743385e-05
560,0.003327741287648678,-0.8150723,1.107386207752168e-05,1.10743385e-05
561,0.003327741287648678,-0.8033418,1.107386207752168e-05,1.10743385e-05
562,0.003327741287648678,-0.7916114,1.107386207752168e-05,1.10743385e-05
563,0.003327741287648678,-0.7798809,1.107386207752168e-05,1.10743385e-05
564,0.003327741287648678,-0.76815045,1.107386207752168e-05,1.10743385e-05
565,0.003327741287648678,-0.75642,1.107386207752168e-05,1.10743385e-05
566,0.003327741287648678,-0.7446895,1.107386207752168e-05,1.10743385e-05
567,0.003327741287648678,-0.7329591,1.107386207752168e-05,1.10743385e-05
568,0.003327741287648678,-0.7212286,1.107386207752168e-05,1.10743385e-05
569,0.003327741287648678,-0.70949817,1.107386207752168e-05,1.10743385e-05
570,0.003327741287648678,-0.6977677,1.107386207752168e-05,1.10743385e-05
571,0.003327741287648678,-0.68603724,1.107386207752168e-05,1.10743385e-05
572,0.003327741287648678,-0.67430675,1.107386207752168e-05,1.1074338e-05
573,0.003327741287648678,-0.6625763,1.107386207752168e-05,1.1074338e-05
574,0.003327741287648678,-0.6508458,1.107386207752168e-05,1.1074338e-05
575,0.003327741287648678,-0.6391154,1.107386207752168e-05,1.1074338e-05
576,0.003327741287648678,-0.6273849,1.107386207752168e-05,1.1074338e-05
577,0.003327741287648678,-0.61565447,1.107386207752168e-05,1.1074338e-05
578,0.003327741287648678,-0.603924,1.107386207752168e-05,1.1074338e-05
579,0.003327741287648678,-0.59219354,1.107386207752168e-05,1.1074338e-05
580,0.003327741287648678,-0.58046305,1.107386207752168e-05,1.1074338e-05
581,0.003327741287648678,-0.5687326,1.107386207752168e-05,1.1074336e-05
582,0.003327741287648678,-0.5570022,1.107386207752168e-05,1.1074336e-05
583,0.003327741287648678,-0.5452717,1.107386207752168e-05,1.1074336e-05
584,0.003327741287648678,-0.53354126,1.107386207752168e-05,1.1074336e-05
585,0.003327741287648678,-0.52181077,1.107386207752168e-05,1.1074336e-05
586,0.003327741287648678,-0.51008034,1.107386207752168e-05,1.1074336e-05
587,0.003327741287648678,-0.49834985,1.107386207752168e-05,1.1074336e-05
588,0.003327741287648678,-0.4866194,1.107386207752168e-05,1.1074335e-05
589,0.003327741287648678,-0.47488895,1.107386207752168e-05,1.1074335e-05
590,0.003327741287648678,-0.4631585,1.107386207752168e-05,1.1074335e-05
591,0.003327741287648678,-0.45142803,1.107386207752168e-05,1.1074335e-05
592,0.003327741287648678,-0.43969756,1.107386207752168e-05,1.1074335e-05
593,0.003327741287648678,-0.4279671,1.107386207752168e-05,1.1074333e-05
594,0.003327741287648678,-0.41623664,1.107386207752168e-05,1.1074333e-05
595,0.003327741287648678,-0.40450618,1.107386207752168e-05,1.1074333e-05
596,0.003327741287648678,-0.3927757,1.107386207752168e-05,1.1074333e-05
597,0.003327741287648678,-0.38104525,1.107386207752168e-05,1.1074332e-05
598,0.003327741287648678,-0.3693148,1.107386207752168e-05,1.1074332e-05
599,0.003327741287648678,-0.35758433,1.107386207752168e-05,1.1074332e-05
600,0.003327741287648678,-0.34585387,1.107386207752168e-05,1.1074332e-05
601,0.003327741287648678,-0.3341234,1.107386207752168e-05,1.107433e-05
602,0.003327741287648678,-0.32239294,1.107386207752168e-05,1.107433e-05
603,0.003327741287648678,-0.31066248,1.107386207752168e-05,1.107433e-05
604,0.003327741287648678,-0.29893202,1.107386207752168e-05,1.1074329e-05
605,0.003327741287648678,-0.28720158,1.107386207752168e-05,1.1074329e-05
606,0.003327741287648678,-0.27547112,1.107386207752168e-05,1.1074328e-05
607,0.003327741287648678,-0.26374066,1.107386207752168e-05,1.1074328e-05
608,0.003327741287648678,-0.2520102,1.107386207752168e-05,1.1074328e-05
609,0.003327741287648678,-0.24027973,1.107386207752168e-05,1.1074327e-05
610,0.003327741287648678,-0.22854927,1.107386207752168e-05,1.1074327e-05
611,0.003327741287648678,-0.21681881,1.107386207752168e-05,1.1074325e-05
612,0.003327741287648678,-0.20508835,1.107386207752168e-05,1.1074324e-05
613,0.003327741287648678,-0.19335788,1.107386207752168e-05,1.1074324e-05
614,0.003327741287648678,-0.18162742,1.107386207752168e-05,1.1074323e-05
615,0.003327741287648678,-0.16989696,1.107386207752168e-05,1.1074323e-05
616,0.003327741287648678,-0.1581665,1.107386207752168e-05,1.1074321e-05
617,0.003327741287648678,-0.14643605,1.107386207752168e-05,1.107432e-05
618,0.003327741287648678,-0.13470559,1.107386207752168e-05,1.10743185e-05
619,0.003327741287648678,-0.122975126,1.107386207752168e-05,1.10743185e-05
620,0.003327741287648678,-0.11124466,1.107386207752168e-05,1.1074318e-05
621,0.003327741287648678,-0.0995142,1.107386207752168e-05,1.1074316e-05
622,0.003327741287648678,-0.08778374,1.107386207752168e-05,1.1074315e-05
623,0.003327741287648678,-0.076053284,1.107386207752168e-05,1.1074313e-05
624,0.003327741287648678,-0.06432282,1.107386207752168e-05,1.1074312e-05
625,0.003327741287648678,-0.05259236,1.107386207752168e-05,1.1074311e-05
626,0.003327741287648678,-0.0408619,1.107386207752168e-05,1.1074309e-05
627,0.003327741287648678,-0.02913144,1.107386207752168e-05,1.1074307e-05
628,0.003327741287648678,-0.01740098,1.107386207752168e-05,1.1074306e-05
629,0.003327741287648678,-0.0056705195,1.107386207752168e-05,1.1074304e-05
630,0.003327741287648678,0.006059941,1.107386207752168e-05,1.1074301e-05
631,0.003327741287648678,0.017790401,1.107386207752168e-05,1.10743e-05
632,0.003327741287648678,0.029520862,1.107386207752168e-05,1.1074298e-05
633,0.003327741287648678,0.041251324,1.107386207752168e-05,1.1074297e-05
634,0.003327741287648678,0.052981783,1.107386207752168e-05,1.1074294e-05
635,0.003327741287648678,0.06471224,1.107386207752168e-05,1.1074291e-05
636,0.003327741287648678,0.0764427,1.107386207752168e-05,1.10742885e-05
637,0.003327741287648678,0.088173166,1.107386207752168e-05,1.1074286e-05
638,0.003327741287648678,0.09990363,1.107386207752168e-05,1.1074283e-05
639,0.003327741287648678,0.11163408,1.107386207752168e-05,1.1074279e-05
640,0.003327741287648678,0.123364545,1.107386207752168e-05,1.1074277e-05
641,0.003327741287648678,0.135095,1.107386207752168e-05,1.1074272e-05
642,0.003327741287648678,0.14682546,1.107386207752168e-05,1.107427e-05
643,0.003327741287648678,0.15855592,1.107386207752168e-05,1.1074266e-05
644,0.003327741287648678,0.17028639,1.107386207752168e-05,1.1074262e-05
645,0.003327741287648678,0.18201685,1.107386207752168e-05,1.1074257e-05
646,0.003327741287648678,0.19374731,1.107386207752168e-05,1.1074253e-05
647,0.003327741287648678,0.20547777,1.107386207752168e-05,1.10742485e-05
648,0.003327741287648678,0.21720824,1.107386207752168e-05,1.1074243e-05
649,0.003327741287648678,0.22893868,1.107386207752168e-05,1.10742385e-05
650,0.003327741287648678,0.24066915,1.107386207752168e-05,1.1074233e-05
651,0.003327741287648678,0.25239962,1.107386207752168e-05,1.1074227e-05
652,0.003327741287648678,0.26413006,1.107386207752168e-05,1.1074221e-05
653,0.003327741287648678,0.27586052,1.107386207752168e-05,1.1074215e-05
654,0.003327741287648678,0.28759098,1.107386207752168e-05,1.1074207e-05
655,0.003327741287648678,0.29932144,1.107386207752168e-05,1.10742e-05
656,0.003327741287648678,0.3110519,1.107386207752168e-05,1.1074192e-05
657,0.003327741287648678,0.32278237,1.107386207752168e-05,1.1074184e-05
658,0.003327741287648678,0.33451283,1.107386207752168e-05,1.1074176e-05
659,0.003327741287648678,0.3462433,1.107386207752168e-05,1.1074167e-05
660,0.003327741287648678,0.35797375,1.107386207752168e-05,1.1074158e-05
661,0.003327741287648678,0.36970422,1.107386207752168e-05,1.10741485e-05
662,0.003327741287648678,0.38143468,1.107386207752168e-05,1.1074138e-05
663,0.003327741287648678,0.39316514,1.107386207752168e-05,1.10741275e-05
664,0.003327741287648678,0.4048956,1.107386207752168e-05,1.1074117e-05
665,0.003327741287648678,0.41662607,1.107386207752168e-05,1.1074105e-05
666,0.003327741287648678,0.42835653,1.107386207752168e-05,1.1074093e-05
667,0.003327741287648678,0.440087,1.107386207752168e-05,1.1074079e-05
668,0.003327741287648678,0.45181745,1.107386207752168e-05,1.1074067e-05
669,0.003327741287648678,0.4635479,1.107386207752168e-05,1.1074052e-05
670,0.003327741287648678,0.47527835,1.107386207752168e-05,1.10740375e-05
671,0.003327741287648678,0.4870088,1.107386207752168e-05,1.1074022e-05
672,0.003327741287648678,0.49873927,1.107386207752168e-05,1.1074006e-05
673,0.003327741287648678,0.51046973,1.107386207752168e-05,1.107399e-05
674,0.003327741287648678,0.5222002,1.107386207752168e-05,1.1073973e-05
675,0.003327741287648678,0.53393066,1.107386207752168e-05,1.1073955e-05
676,0.003327741287648678,0.5456611,1.107386207752168e-05,1.1073936e-05
677,0.003327741287648678,0.5573916,1.107386207752168e-05,1.1073917e-05
678,0.003327741287648678,0.569122,1.107386207752168e-05,1.1073897e-05
679,0.003327741287648678,0.5808525,1.107386207752168e-05,1.1073877e-05
680,0.003327741287648678,0.59258294,1.107386207752168e-05,1.10738565e-05
681,0.003327741287648678,0.60431343,1.107386207752168e-05,1.1073836e-05
682,0.003327741287648678,0.61604387,1.107386207752168e-05,1.1073813e-05
683,0.003327741287648678,0.62777436,1.107386207752168e-05,1.1073791e-05
684,0.003327741287648678,0.6395048,1.107386207752168e-05,1.1073768e-05
685,0.003327741287648678,0.6512353,1.107386207752168e-05,1.1073745e-05
686,0.003327741287648678,0.6629657,1.107386207752168e-05,1.1073722e-05
687,0.003327741287648678,0.6746962,1.107386207752168e-05,1.1073698e-05
688,0.003327741287648678,0.68642664,1.107386207752168e-05,1.1073675e-05
689,0.003327741287648678,0.69815713,1.107386207752168e-05,1.1073651e-05
690,0.003327741287648678,0.70988756,1.107386207752168e-05,1.10736255e-05
691,0.003327741287648678,0.72161806,1.107386207752168e-05,1.1073602e-05
692,0.003327741287648678,0.7333485,1.107386207752168e-05,1.1073578e-05
693,0.003327741287648678,0.7450789,1.107386207752168e-05,1.10735555e-05
694,0.003327741287648678,0.7568094,1.107386207752168e-05,1.1073532e-05
695,0.003327741287648678,0.76853985,1.107386207752168e-05,1.1073509e-05
696,0.003327741287648678,0.78027034,1.107386207752168e-05,1.1073488e-05
697,0.003327741287648678,0.7920008,1.107386207752168e-05,1.1073467e-05
698,0.003327741287648678,0.80373126,1.107386207752168e-05,1.1073446e-05
699,0.003327741287648678,0.8154617,1.107386207752168e-05,1.1073427e-05
700,0.003327741287648678,0.8271922,1.107386207752168e-05,1.1073409e-05
701,0.003327741287648678,0.8389226,1.107386207752168e-05,1.1073392e-05
702,0.003327741287648678,0.8506531,1.107386207752168e-05,1.1073376e-05
703,0.003327741287648678,0.86238354,1.107386207752168e-05,1.1073362e-05
704,0.003327741287648678,0.87411404,1.107386207752168e-05,1.107335e-05
705,0.003327741287648678,0.88584447,1.107386207752168e-05,1.1073338e-05
706,0.003327741287648678,0.89757496,1.107386207752168e-05,1.1073329e-05
707,0.003327741287648678,0.9093054,1.107386207752168e-05,1.1073321e-05
708,0.003327741287648678,0.9210359,1.107386207752168e-05,1.1073315e-05
709,0.003327741287648678,0.9327663,1.107386207752168e-05,1.107331e-05
710,0.003327741287648678,0.94449675,1.107386207752168e-05,1.1073307e-05
711,0.003327741287648678,0.95622724,1.107386207752168e-05,1.1073307e-05
712,0.003327741287648678,0.9679577,1.107386207752168e-05,1.1073309e-05
713,0.003327741287648678,0.97968817,1.107386207752168e-05,1.1073312e-05
714,0.003327741287648678,0.9914186,1.107386207752168e-05,1.1073317e-05
715,0.003327741287648678,1.003149,1.107386207752168e-05,1.1073322e-05
716,0.003327741287648678,1.0148796,1.107386207752168e-05,1.107333e-05
717,0.003327741287648678,1.02661,1.107386207752168e-05,1.1073341e-05
718,0.003327741287648678,1.0383404,1.107386207752168e-05,1.1073351e-05
719,0.003327741287648678,1.0500709,1.107386207752168e-05,1.1073363e-05
720,0.003327741287648678,1.0618014,1.107386207752168e-05,1.1073376e-05
721,0.003327741287648678,1.0735319,1.107386207752168e-05,1.1073391e-05
722,0.003327741287648678,1.0852623,1.107386207752168e-05,1.1073406e-05
723,0.003327741287648678,1.0969927,1.107386207752168e-05,1.1073424e-05
724,0.003327741287648678,1.1087232,1.107386207752168e-05,1.1073441e-05
725,0.003327741287648678,1.1204537,1.107386207752168e-05,1.1073458e-05
726,0.003327741287648678,1.1321841,1.107386207752168e-05,1.1073476e-05
727,0.003327741287648678,1.1439146,1.107386207752168e-05,1.1073496e-05
728,0.003327741287648678,1.155645,1.107386207752168e-05,1.10735145e-05
729,0.003327741287648678,1.1673756,1.107386207752168e-05,1.1073535e-05
730,0.003327741287648678,1.179106,1.107386207752168e-05,1.1073555e-05
731,0.003327741287648678,1.1908364,1.107386207752168e-05,1.1073575e-05
732,0.003327741287648678,1.2025669,1.107386207752168e-05,1.1073594e-05
733,0.003327741287648678,1.2142974,1.107386207752168e-05,1.1073614e-05
734,0.003327741287648678,1.2260278,1.107386207752168e-05,1.1073632e-05
735,0.003327741287648678,1.2377583,1.107386207752168e-05,1.1073652e-05
736,0.003327741287648678,1.2494887,1.107386207752168e-05,1.1073671e-05
737,0.003327741287648678,1.2612193,1.107386207752168e-05,1.1073689e-05
738,0.003327741287648678,1.2729497,1.107386207752168e-05,1.1073707e-05
739,0.003327741287648678,1.2846801,1.107386207752168e-05,1.1073725e-05
740,0.003327741287648678,1.2964106,1.107386207752168e-05,1.1073742e-05
741,0.003327741287648678,1.308141,1.107386207752168e-05,1.1073757e-05
742,0.003327741287648678,1.3198715,1.107386207752168e-05,1.1073774e-05
743,0.003327741287648678,1.331602,1.107386207752168e-05,1.1073789e-05
744,0.003327741287648678,1.3433324,1.107386207752168e-05,1.1073804e-05
745,0.003327741287648678,1.3550628,1.107386207752168e-05,1.1073818e-05
746,0.003327741287648678,1.3667934,1.107386207752168e-05,1.1073833e-05
747,0.003327741287648678,1.3785238,1.107386207752168e-05,1.10738465e-05
748,0.003327741287648678,1.3902543,1.107386207752168e-05,1.1073858e-05
749,0.003327741287648678,1.4019847,1.107386207752168e-05,1.107387e-05
750,0.003327741287648678,1.4137154,1.107386207752168e-05,1.1073882e-05
751,0.003327741287648678,1.4254458,1.107386207752168e-05,1.1073892e-05
752,0.003327741287648678,1.4371762,1.107386207752168e-05,1.1073903e-05
753,0.003327741287648678,1.4489067,1.107386207752168e-05,1.1073914e-05
754,0.003327741287648678,1.4606372,1.107386207752168e-05,1.1073923e-05
755,0.003327741287648678,1.4723676,1.107386207752168e-05,1.1073932e-05
756,0.003327741287648678,1.4840981,1.107386207752168e-05,1.107394e-05
757,0.003327741287648678,1.4958285,1.107386207752168e-05,1.10739475e-05
758,0.003327741287648678,1.5075591,1.107386207752168e-05,1.1073956e-05
759,0.003327741287648678,1.5192895,1.107386207752168e-05,1.1073962e-05
760,0.003327741287648678,1.5310199,1.107386207752168e-05,1.1073969e-05
761,0.003327741287648678,1.5427504,1.107386207752168e-05,1.1073976e-05
762,0.003327741287648678,1.5544808,1.107386207752168e-05,1.1073981e-05
763,0.003327741287648678,1.5662113,1.107386207752168e-05,1.10739875e-05
764,0.003327741287648678,1.5779418,1.107386207752168e-05,1.1073993e-05
765,0.003327741287648678,1.5896722,1.107386207752168e-05,1.1073997e-05
766,0.003327741287648678,1.6014026,1.107386207752168e-05,1.1074002e-05
767,0.003327741287648678,1.6131332,1.107386207752168e-05,1.1074006e-05
768,0.003327741287648678,1.6248636,1.107386207752168e-05,1.107401e-05
769,0.003327741287648678,1.636594,1.107386207752168e-05,1.1074014e-05
770,0.003327741287648678,1.6483245,1.107386207752168e-05,1.10740175e-05
771,0.003327741287648678,1.660055,1.107386207752168e-05,1.107402e-05
772,0.003327741287648678,1.6717855,1.107386207752168e-05,1.1074025e-05
773,0.003327741287648678,1.6835159,1.107386207752168e-05,1.1074027e-05
774,0.003327741287648678,1.6952463,1.107386207752168e-05,1.1074029e-05
775,0.003327741287648678,1.7069769,1.107386207752168e-05,1.1074032e-05
776,0.003327741287648678,1.7187073,1.107386207752168e-05,1.1074035e-05
777,0.003327741287648678,1.7304378,1.107386207752168e-05,1.1074037e-05
778,0.003327741287648678,1.7421682,1.107386207752168e-05,1.1074038e-05
779,0.003327741287648678,1.7538986,1.107386207752168e-05,1.107404e-05
780,0.003327741287648678,1.7656292,1.107386207752168e-05,1.1074043e-05
781,0.003327741287648678,1.7773596,1.107386207752168e-05,1.1074044e-05
782,0.003327741287648678,1.78909,1.107386207752168e-05,1.1074046e-05
783,0.003327741287648678,1.8008205,1.107386207752168e-05,1.1074047e-05
784,0.003327741287648678,1.812551,1.107386207752168e-05,1.1074048e-05
785,0.003327741287648678,1.8242815,1.107386207752168e-05,1.1074049e-05
786,0.003327741287648678,1.8360119,1.107386207752168e-05,1.1074051e-05
787,0.003327741287648678,1.8477423,1.107386207752168e-05,1.1074052e-05
788,0.003327741287648678,1.8594729,1.107386207752168e-05,1.1074053e-05
789,0.003327741287648678,1.8712033,1.107386207752168e-05,1.1074053e-05
790,0.003327741287648678,1.8829337,1.107386207752168e-05,1.1074055e-05
791,0.003327741287648678,1.8946642,1.107386207752168e-05,1.1074056e-05
792,0.003327741287648678,1.9063946,1.107386207752168e-05,1.1074056e-05
793,0.003327741287648678,1.9181252,1.107386207752168e-05,1.10740575e-05
794,0.003327741287648678,1.9298556,1.107386207752168e-05,1.10740575e-05
795,0.003327741287648678,1.941586,1.107386207752168e-05,1.1074058e-05
796,0.003327741287648678,1.9533165,1.107386207752168e-05,1.1074058e-05
797,0.003327741287648678,1.965047,1.107386207752168e-05,1.1074058e-05
798,0.003327741287648678,1.9767774,1.107386207752168e-05,1.107406e-05
799,0.003327741287648678,1.9885079,1.107386207752168e-05,1.107406e-05
800,0.003327741287648678,2.0002384,1.107386207752168e-05,1.107406e-05
801,0.003327741287648678,2.0119689,1.107386207752168e-05,1.1074061e-05
802,0.003327741287648678,2.0236993,1.107386207752168e-05,1.1074061e-05
803,0.003327741287648678,2.0354297,1.107386207752168e-05,1.1074061e-05
804,0.003327741287648678,2.0471601,1.107386207752168e-05,1.1074061e-05
805,0.003327741287648678,2.0588906,1.107386207752168e-05,1.1074061e-05
806,0.003327741287648678,2.070621,1.107386207752168e-05,1.1074063e-05
807,0.003327741287648678,2.0823517,1.107386207752168e-05,1.1074063e-05
808,0.003327741287648678,2.094082,1.107386207752168e-05,1.1074063e-05
809,0.003327741287648678,2.1058125,1.107386207752168e-05,1.1074063e-05
810,0.003327741287648678,2.117543,1.107386207752168e-05,1.1074063e-05
811,0.003327741287648678,2.1292734,1.107386207752168e-05,1.1074063e-05
812,0.003327741287648678,2.1410038,1.107386207752168e-05,1.1074063e-05
813,0.003327741287648678,2.1527343,1.107386207752168e-05,1.1074064e-05
814,0.003327741287648678,2.1644647,1.107386207752168e-05,1.1074064e-05
815,0.003327741287648678,2.1761951,1.107386207752168e-05,1.1074064e-05
816,0.003327741287648678,2.1879258,1.107386207752168e-05,1.1074064e-05
817,0.003327741287648678,2.1996562,1.107386207752168e-05,1.1074064e-05
818,0.003327741287648678,2.2113867,1.107386207752168e-05,1.1074064e-05
819,0.003327741287648678,2.223117,1.107386207752168e-05,1.1074064e-05
820,0.003327741287648678,2.2348475,1.107386207752168e-05,1.1074064e-05
821,0.003327741287648678,2.246578,1.107386207752168e-05,1.1074064e-05
822,0.003327741287648678,2.2583084,1.107386207752168e-05,1.1074064e-05
823,0.003327741287648678,2.2700388,1.107386207752168e-05,1.1074064e-05
824,0.003327741287648678,2.2817693,1.107386207752168e-05,1.1074064e-05
825,0.003327741287648678,2.2935,1.107386207752168e-05,1.1074064e-05
826,0.003327741287648678,2.3052304,1.107386207752168e-05,1.1074064e-05
827,0.003327741287648678,2.3169608,1.107386207752168e-05,1.1074064e-05
828,0.003327741287648678,2.3286912,1.107386207752168e-05,1.1074064e-05
829,0.003327741287648678,2.3404217,1.107386207752168e-05,1.1074064e-05
830,0.003327741287648678,2.352152,1.107386207752168e-05,1.1074064e-05
831,0.003327741287648678,2.3638825,1.107386207752168e-05,1.1074064e-05
832,0.003327741287648678,2.375613,1.107386207752168e-05,1.1074064e-05
833,0.003327741287648678,2.3873436,1.107386207752168e-05,1.1074064e-05
834,0.003327741287648678,2.399074,1.107386207752168e-05,1.1074064e-05
835,0.003327741287648678,2.4108045,1.107386207752168e-05,1.1074064e-05
836,0.003327741287648678,2.422535,1.107386207752168e-05,1.1074066e-05
837,0.003327741287648678,2.4342654,1.107386207752168e-05,1.1074066e-05
838,0.003327741287648678,2.4459958,1.107386207752168e-05,1.1074066e-05
839,0.003327741287648678,2.4577262,1.107386207752168e-05,1.1074066e-05
840,0.003327741287648678,2.4694567,1.107386207752168e-05,1.1074066e-05
841,0.003327741287648678,2.481187,1.107386207752168e-05,1.1074066e-05
842,0.003327741287648678,2.4929178,1.107386207752168e-05,1.1074066e-05
843,0.003327741287648678,2.5046482,1.107386207752168e-05,1.1074066e-05
844,0.003327741287648678,2.5163786,1.107386207752168e-05,1.1074066e-05
845,0.003327741287648678,2.528109,1.107386207752168e-05,1.1074066e-05
846,0.003327741287648678,2.5398395,1.107386207752168e-05,1.1074066e-05
847,0.003327741287648678,2.55157,1.107386207752168e-05,1.1074066e-05
848,0.003327741287648678,2.5633004,1.107386207752168e-05,1.1074066e-05
849,0.003327741287648678,2.5750308,1.107386207752168e-05,1.1074066e-05
850,0.003327741287648678,2.5867615,1.107386207752168e-05,1.1074066e-05
851,0.003327741287648678,2.598492,1.107386207752168e-05,1.1074066e-05
852,0.003327741287648678,2.6102223,1.107386207752168e-05,1.1074066e-05
853,0.003327741287648678,2.6219528,1.107386207752168e-05,1.1074066e-05
854,0.003327741287648678,2.6336832,1.107386207752168e-05,1.1074066e-05
855,0.003327741287648678,2.6454136,1.107386207752168e-05,1.1074066e-05
856,0.003327741287648678,2.657144,1.107386207752168e-05,1.1074066e-05
857,0.003327741287648678,2.6688745,1.107386207752168e-05,1.1074066e-05
858,0.003327741287648678,2.680605,1.107386207752168e-05,1.1074066e-05
859,0.003327741287648678,2.6923356,1.107386207752168e-05,1.1074066e-05
860,0.003327741287648678,2.704066,1.107386207752168e-05,1.1074066e-05
861,0.003327741287648678,2.7157965,1.107386207752168e-05,1.1074066e-05
862,0.003327741287648678,2.727527,1.107386207752168e-05,1.1074066e-05
863,0.003327741287648678,2.7392573,1.107386207752168e-05,1.1074066e-05
864,0.003327741287648678,2.7509878,1.107386207752168e-05,1.1074066e-05
865,0.003327741287648678,2.7627182,1.107386207752168e-05,1.1074066e-05
866,0.003327741287648678,2.7744486,1.107386207752168e-05,1.1074066e-05
867,0.003327741287648678,2.7861793,1.107386207752168e-05,1.1074066e-05
868,0.003327741287648678,2.7979097,1.107386207752168e-05,1.1074066e-05
869,0.003327741287648678,2.8096402,1.107386207752168e-05,1.1074066e-05
870,0.003327741287648678,2.8213706,1.107386207752168e-05,1.1074066e-05
871,0.003327741287648678,2.833101,1.107386207752168e-05,1.1074066e-05
872,0.003327741287648678,2.8448315,1.107386207752168e-05,1.1074066e-05
873,0.003327741287648678,2.856562,1.107386207752168e-05,1.1074066e-05
874,0.003327741287648678,2.8682923,1.107386207752168e-05,1.1074066e-05
875,0.003327741287648678,2.8800228,1.107386207752168e-05,1.1074066e-05
876,0.003327741287648678,2.8917534,1.107386207752168e-05,1.1074066e-05
877,0.003327741287648678,2.9034839,1.107386207752168e-05,1.1074066e-05
878,0.003327741287648678,2.9152143,1.107386207752168e-05,1.1074066e-05
879,0.003327741287648678,2.9269447,1.107386207752168e-05,1.1074066e-05
880,0.003327741287648678,2.9386752,1.107386207752168e-05,1.1074066e-05
881,0.003327741287648678,2.9504056,1.107386207752168e-05,1.1074066e-05
882,0.003327741287648678,2.962136,1.107386207752168e-05,1.1074066e-05
883,0.003327741287648678,2.9738665,1.107386207752168e-05,1.1074066e-05
884,0.003327741287648678,2.9855971,1.107386207752168e-05,1.1074066e-05
885,0.003327741287648678,2.9973276,1.107386207752168e-05,1.1074066e-05
886,0.003327741287648678,3.009058,1.107386207752168e-05,1.1074066e-05
887,0.003327741287648678,3.0207884,1.107386207752168e-05,1.1074066e-05
888,0.003327741287648678,3.0325189,1.107386207752168e-05,1.1074066e-05
889,0.003327741287648678,3.0442493,1.107386207752168e-05,1.1074066e-05
890,0.003327741287648678,3.0559797,1.107386207752168e-05,1.1074066e-05
891,0.003327741287648678,3.0677102,1.107386207752168e-05,1.1074066e-05
892,0.003327741287648678,3.0794406,1.107386207752168e-05,1.1074066e-05
893,0.003327741287648678,3.0911713,1.107386207752168e-05,1.1074066e-05
894,0.003327741287648678,3.1029017,1.107386207752168e-05,1.1074066e-05
895,0.003327741287648678,3.1146321,1.107386207752168e-05,1.1074066e-05
896,0.003327741287648678,3.1263626,1.107386207752168e-05,1.1074066e-05
897,0.003327741287648678,3.138093,1.107386207752168e-05,1.1074066e-05
898,0.003327741287648678,3.1498234,1.107386207752168e-05,1.1074066e-05
899,0.003327741287648678,3.1615539,1.107386207752168e-05,1.1074066e-05
900,0.003327741287648678,3.1732843,1.107386207752168e-05,1.1074066e-05
901,0.003327741287648678,3.185015,1.107386207752168e-05,1.1074066e-05
902,0.003327741287648678,3.1967454,1.107386207752168e-05,1.1074066e-05
903,0.003327741287648678,3.2084758,1.107386207752168e-05,1.1074066e-05
904,0.003327741287648678,3.2202063,1.107386207752168e-05,1.1074066e-05
905,0.003327741287648678,3.2319367,1.107386207752168e-05,1.1074066e-05
906,0.003327741287648678,3.2436671,1.107386207752168e-05,1.1074066e-05
907,0.003327741287648678,3.2553976,1.107386207752168e-05,1.1074066e-05
908,0.003327741287648678,3.267128,1.107386207752168e-05,1.1074066e-05
909,0.003327741287648678,3.2788584,1.107386207752168e-05,1.1074066e-05
910,0.003327741287648678,3.290589,1.107386207752168e-05,1.1074066e-05
911,0.003327741287648678,3.3023195,1.107386207752168e-05,1.1074066e-05
912,0.003327741287648678,3.31405,1.107386207752168e-05,1.1074066e-05
913,0.003327741287648678,3.3257804,1.107386207752168e-05,1.1074066e-05
914,0.003327741287648678,3.3375108,1.107386207752168e-05,1.1074066e-05
915,0.003327741287648678,3.3492413,1.107386207752168e-05,1.1074066e-05
916,0.003327741287648678,3.3609717,1.107386207752168e-05,1.1074066e-05
917,0.003327741287648678,3.3727021,1.107386207752168e-05,1.1074066e-05
918,0.003327741287648678,3.3844328,1.107386207752168e-05,1.1074066e-05
919,0.003327741287648678,3.3961632,1.107386207752168e-05,1.1074066e-05
920,0.003327741287648678,3.4078937,1.107386207752168e-05,1.1074064e-05
921,0.003327741287648678,3.419624,1.107386207752168e-05,1.1074064e-05
922,0.003327741287648678,3.4313545,1.107386207752168e-05,1.1074064e-05
923,0.003327741287648678,3.443085,1.107386207752168e-05,1.1074063e-05
924,0.003327741287648678,3.4548154,1.107386207752168e-05,1.107406e-05
925,0.003327741287648678,3.4665458,1.107386207752168e-05,1.1074056e-05
926,0.003327741287648678,3.4782763,1.107386207752168e-05,1.1074049e-05
927,0.003327741287648678,3.490007,1.107386207752168e-05,1.1074037e-05
928,0.003327741287648678,3.5017374,1.107386207752168e-05,1.1074014e-05
929,0.003327741287648678,3.5134678,1.107386207752168e-05,1.1073974e-05
930,0.003327741287648678,3.5251982,1.107386207752168e-05,1.10739065e-05
931,0.003327741287648678,3.5369287,1.107386207752168e-05,1.1073792e-05
932,0.003327741287648678,3.548659,1.107386207752168e-05,1.1073601e-05
933,0.003327741287648678,3.5603895,1.107386207752168e-05,1.1073288e-05
934,0.003327741287648678,3.57212,1.107386207752168e-05,1.1072789e-05
935,0.003327741287648678,3.5838504,1.107386207752168e-05,1.1072005e-05
936,0.003327741287648678,3.595581,1.107386207752168e-05,1.1070808e-05
937,0.003327741287648678,3.6073115,1.107386207752168e-05,1.1069035e-05
938,0.003327741287648678,3.619042,1.107386207752168e-05,1.1066509e-05
939,0.003327741287648678,3.6307724,1.107386207752168e-05,1.106309e-05
940,0.003327741287648678,3.6425028,1.107386207752168e-05,1.1058782e-05
941,0.003327741287648678,3.6542332,1.107386207752168e-05,1.1053874e-05
942,0.003327741287648678,3.6659636,1.107386207752168e-05,1.1049067e-05
943,0.003327741287648678,3.677694,1.107386207752168e-05,1.1045433e-05
944,0.003327741287648678,3.6894248,1.107386207752168e-05,1.10440615e-05
945,0.003327741287648678,3.7011552,1.107386207752168e-05,1.1045552e-05
946,0.003327741287648678,3.7128856,1.107386207752168e-05,1.1049642e-05
947,0.003327741287648678,3.724616,1.107386207752168e-05,1.1055369e-05
948,0.003327741287648678,3.7363465,1.107386207752168e-05,1.1061568e-05
949,0.003327741287648678,3.748077,1.107386207752168e-05,1.1067338e-05
950,0.003327741287648678,3.7598073,1.107386207752168e-05,1.1072198e-05
951,0.003327741287648678,3.7715378,1.107386207752168e-05,1.1076028e-05
952,0.003327741287648678,3.7832682,1.107386207752168e-05,1.107892e-05
953,0.003327741287648678,3.794999,1.107386207752168e-05,1.1081041e-05
954,0.003327741287648678,3.8067293,1.107386207752168e-05,1.1082572e-05
955,0.003327741287648678,3.8184597,1.107386207752168e-05,1.1083666e-05
956,0.003327741287648678,3.8301902,1.107386207752168e-05,1.1084447e-05
957,0.003327741287648678,3.8419206,1.107386207752168e-05,1.1085002e-05
958,0.003327741287648678,3.853651,1.107386207752168e-05,1.1085401e-05
959,0.003327741287648678,3.8653815,1.107386207752168e-05,1.1085686e-05
960,0.003327741287648678,3.877112,1.107386207752168e-05,1.1085892e-05
961,0.003327741287648678,3.8888426,1.107386207752168e-05,1.1086043e-05
962,0.003327741287648678,3.900573,1.107386207752168e-05,1.1086151e-05
963,0.003327741287648678,3.9123034,1.107386207752168e-05,1.1086231e-05
964,0.003327741287648678,3.9240339,1.107386207752168e-05,1.1086292e-05
965,0.003327741287648678,3.9357643,1.107386207752168e-05,1.1086337e-05
966,0.003327741287648678,3.9474947,1.107386207752168e-05,1.108637e-05
967,0.003327741287648678,3.9592252,1.107386207752168e-05,1.1086394e-05
968,0.003327741287648678,3.9709556,1.107386207752168e-05,1.1086412e-05
969,0.003327741287648678,3.982686,1.107386207752168e-05,1.1086427e-05
970,0.003327741287648678,3.9944167,1.107386207752168e-05,1.1086436e-05
971,0.003327741287648678,4.006147,1.107386207752168e-05,1.1086443e-05
972,0.003327741287648678,4.0178776,1.107386207752168e-05,1.1086447e-05
973,0.003327741287648678,4.029608,1.107386207752168e-05,1.1086448e-05
974,0.003327741287648678,4.0413384,1.107386207752168e-05,1.1086448e-05
975,0.003327741287648678,4.053069,1.107386207752168e-05,1.1086445e-05
976,0.003327741287648678,4.0647993,1.107386207752168e-05,1.108644e-05
977,0.003327741287648678,4.07653,1.107386207752168e-05,1.1086432e-05
978,0.003327741287648678,4.08826,1.107386207752168e-05,1.108642e-05
979,0.003327741287648678,4.099991,1.107386207752168e-05,1.1086404e-05
980,0.003327741287648678,4.111721,1.107386207752168e-05,1.1086383e-05
981,0.003327741287648678,4.1234517,1.107386207752168e-05,1.1086354e-05
982,0.003327741287648678,4.1351824,1.107386207752168e-05,1.1086316e-05
983,0.003327741287648678,4.1469126,1.107386207752168e-05,1.1086266e-05
984,0.003327741287648678,4.1586432,1.107386207752168e-05,1.1086196e-05
985,0.003327741287648678,4.1703734,1.107386207752168e-05,1.1086102e-05
986,0.003327741287648678,4.182104,1.107386207752168e-05,1.10859755e-05
987,0.003327741287648678,4.1938343,1.107386207752168e-05,1.10858e-05
988,0.003327741287648678,4.205565,1.107386207752168e-05,1.1085558e-05
989,0.003327741287648678,4.217295,1.107386207752168e-05,1.10852225e-05
990,0.003327741287648678,4.229026,1.107386207752168e-05,1.1084754e-05
991,0.003327741287648678,4.2407565,1.107386207752168e-05,1.1084098e-05
992,0.003327741287648678,4.2524867,1.107386207752168e-05,1.1083177e-05
993,0.003327741287648678,4.2642174,1.107386207752168e-05,1.10818855e-05
994,0.003327741287648678,4.2759476,1.107386207752168e-05,1.1080087e-05
995,0.003327741287648678,4.2876782,1.107386207752168e-05,1.1077611e-05
996,0.003327741287648678,4.2994084,1.107386207752168e-05,1.1074279e-05
997,0.003327741287648678,4.311139,1.107386207752168e-05,1.1069945e-05
998,0.003327741287648678,4.3228693,1.107386207752168e-05,1.1064607e-05
999,0.003327741287648678,4.3346,1.107386207752168e-05,1.105854e-05

==> data/weights/level2.csv <==
,sigma_t,x,conventional_weights,optimal_weights
1000,0.011072663590312004,-1.5188999,0.00012260387898422112,0.00012266244
1001,0.011072663590312004,-1.5071695,0.00012260387898422112,0.00012266244
1002,0.011072663590312004,-1.495439,0.00012260387898422112,0.00012266244
1003,0.011072663590312004,-1.4837085,0.00012260387898422112,0.00012266244
1004,0.011072663590312004,-1.4719781,0.00012260387898422112,0.00012266244
1005,0.011072663590312004,-1.4602476,0.00012260387898422112,0.00012266244
1006,0.011072663590312004,-1.4485172,0.00012260387898422112,0.00012266244
1007,0.011072663590312004,-1.4367867,0.00012260387898422112,0.00012266244
1008,0.011072663590312004,-1.4250562,0.00012260387898422112,0.00012266244
1009,0.011072663590312004,-1.4133258,0.00012260387898422112,0.00012266244
1010,0.011072663590312004,-1.4015954,0.00012260387898422112,0.00012266244
1011,0.011072663590312004,-1.3898648,0.00012260387898422112,0.00012266244
1012,0.011072663590312004,-1.3781344,0.00012260387898422112,0.00012266244
1013,0.011072663590312004,-1.3664039,0.00012260387898422112,0.00012266244
1014,0.011072663590312004,-1.3546735,0.00012260387898422112,0.00012266244
1015,0.011072663590312004,-1.342943,0.00012260387898422112,0.00012266244
1016,0.011072663590312004,-1.3312125,0.00012260387898422112,0.00012266244
1017,0.011072663590312004,-1.3194821,0.00012260387898422112,0.00012266244
1018,0.011072663590312004,-1.3077517,0.00012260387898422112,0.00012266244
1019,0.011072663590312004,-1.2960212,0.00012260387898422112,0.00012266243
1020,0.011072663590312004,-1.2842907,0.00012260387898422112,0.00012266243
1021,0.011072663590312004,-1.2725602,0.00012260387898422112,0.00012266243
1022,0.011072663590312004,-1.2608298,0.00012260387898422112,0.00012266243
1023,0.011072663590312004,-1.2490994,0.00012260387898422112,0.00012266243
1024,0.011072663590312004,-1.2373688,0.00012260387898422112,0.00012266243
1025,0.011072663590312004,-1.2256384,0.00012260387898422112,0.00012266243
1026,0.011072663590312004,-1.213908,0.00012260387898422112,0.00012266243
1027,0.011072663590312004,-1.2021775,0.00012260387898422112,0.00012266243
1028,0.011072663590312004,-1.190447,0.00012260387898422112,0.00012266243
1029,0.011072663590312004,-1.1787165,0.00012260387898422112,0.00012266242
1030,0.011072663590312004,-1.1669861,0.00012260387898422112,0.00012266242
1031,0.011072663590312004,-1.1552557,0.00012260387898422112,0.00012266242
1032,0.011072663590312004,-1.1435251,0.00012260387898422112,0.00012266242
1033,0.011072663590312004,-1.1317947,0.00012260387898422112,0.00012266242
1034,0.011072663590312004,-1.1200643,0.00012260387898422112,0.00012266242
1035,0.011072663590312004,-1.1083338,0.00012260387898422112,0.00012266242
1036,0.011072663590312004,-1.0966034,0.00012260387898422112,0.0001226624
1037,0.011072663590312004,-1.0848728,0.00012260387898422112,0.0001226624
1038,0.011072663590312004,-1.0731424,0.00012260387898422112,0.0001226624
1039,0.011072663590312004,-1.061412,0.00012260387898422112,0.0001226624
1040,0.011072663590312004,-1.0496815,0.00012260387898422112,0.0001226624
1041,0.011072663590312004,-1.037951,0.00012260387898422112,0.00012266237
1042,0.011072663590312004,-1.0262206,0.00012260387898422112,0.00012266237
1043,0.011072663590312004,-1.0144901,0.00012260387898422112,0.00012266237
1044,0.011072663590312004,-1.0027597,0.00012260387898422112,0.00012266237
1045,0.011072663590312004,-0.9910292,0.00012260387898422112,0.00012266236
1046,0.011072663590312004,-0.9792987,0.00012260387898422112,0.00012266236
1047,0.011072663590312004,-0.9675683,0.00012260387898422112,0.00012266236
1048,0.011072663590312004,-0.95583785,0.00012260387898422112,0.00012266234
1049,0.011072663590312004,-0.94410735,0.00012260387898422112,0.00012266234
1050,0.011072663590312004,-0.9323769,0.00012260387898422112,0.00012266234
1051,0.011072663590312004,-0.9206464,0.00012260387898422112,0.00012266233
1052,0.011072663590312004,-0.908916,0.00012260387898422112,0.00012266233
1053,0.011072663590312004,-0.8971855,0.00012260387898422112,0.00012266233
1054,0.011072663590312004,-0.8854551,0.00012260387898422112,0.00012266231
1055,0.011072663590312004,-0.8737246,0.00012260387898422112,0.00012266231
1056,0.011072663590312004,-0.86199415,0.00012260387898422112,0.0001226623
1057,0.011072663590312004,-0.85026366,0.00012260387898422112,0.0001226623
1058,0.011072663590312004,-0.8385332,0.00012260387898422112,0.00012266228
1059,0.011072663590312004,-0.82680273,0.00012260387898422112,0.00012266228
1060,0.011072663590312004,-0.8150723,0.00012260387898422112,0.00012266227
1061,0.011072663590312004,-0.8033418,0.00012260387898422112,0.00012266227
1062,0.011072663590312004,-0.7916114,0.00012260387898422112,0.00012266226
1063,0.011072663590312004,-0.7798809,0.00012260387898422112,0.00012266226
1064,0.011072663590312004,-0.76815045,0.00012260387898422112,0.00012266224
1065,0.011072663590312004,-0.75642,0.00012260387898422112,0.00012266223
1066,0.011072663590312004,-0.7446895,0.00012260387898422112,0.00012266223
1067,0.011072663590312004,-0.7329591,0.00012260387898422112,0.00012266221
1068,0.011072663590312004,-0.7212286,0.00012260387898422112,0.0001226622
1069,0.011072663590312004,-0.70949817,0.00012260387898422112,0.00012266218
1070,0.011072663590312004,-0.6977677,0.00012260387898422112,0.00012266217
1071,0.011072663590312004,-0.68603724,0.00012260387898422112,0.00012266217
1072,0.011072663590312004,-0.67430675,0.00012260387898422112,0.00012266215
1073,0.011072663590312004,-0.6625763,0.00012260387898422112,0.00012266214
1074,0.011072663590312004,-0.6508458,0.00012260387898422112,0.00012266212
1075,0.011072663590312004,-0.6391154,0.00012260387898422112,0.00012266211
1076,0.011072663590312004,-0.6273849,0.00012260387898422112,0.0001226621
1077,0.011072663590312004,-0.61565447,0.00012260387898422112,0.00012266207
1078,0.011072663590312004,-0.603924,0.00012260387898422112,0.00012266205
1079,0.011072663590312004,-0.59219354,0.00012260387898422112,0.00012266204
1080,0.011072663590312004,-0.58046305,0.00012260387898422112,0.00012266202
1081,0.011072663590312004,-0.5687326,0.00012260387898422112,0.000122662
1082,0.011072663590312004,-0.5570022,0.00012260387898422112,0.00012266198
1083,0.011072663590312004,-0.5452717,0.00012260387898422112,0.00012266195
1084,0.011072663590312004,-0.53354126,0.00012260387898422112,0.00012266194
1085,0.011072663590312004,-0.52181077,0.00012260387898422112,0.0001226619
1086,0.011072663590312004,-0.51008034,0.00012260387898422112,0.00012266188
1087,0.011072663590312004,-0.49834985,0.00012260387898422112,0.00012266186
1088,0.011072663590312004,-0.4866194,0.00012260387898422112,0.00012266183
1089,0.011072663590312004,-0.47488895,0.00012260387898422112,0.0001226618
1090,0.011072663590312004,-0.4631585,0.00012260387898422112,0.00012266178
1091,0.011072663590312004,-0.45142803,0.00012260387898422112,0.00012266173
1092,0.011072663590312004,-0.43969756,0.00012260387898422112,0.0001226617
1093,0.011072663590312004,-0.4279671,0.00012260387898422112,0.00012266167
1094,0.011072663590312004,-0.41623664,0.00012260387898422112,0.00012266163
1095,0.011072663590312004,-0.40450618,0.00012260387898422112,0.0001226616
1096,0.011072663590312004,-0.3927757,0.00012260387898422112,0.00012266156
1097,0.011072663590312004,-0.38104525,0.00012260387898422112,0.00012266151
1098,0.011072663590312004,-0.3693148,0.00012260387898422112,0.00012266147
1099,0.011072663590312004,-0.35758433,0.00012260387898422112,0.00012266143
1100,0.011072663590312004,-0.34585387,0.00012260387898422112,0.00012266137
1101,0.011072663590312004,-0.3341234,0.00012260387898422112,0.00012266132
1102,0.011072663590312004,-0.32239294,0.00012260387898422112,0.00012266127
1103,0.011072663590312004,-0.31066248,0.00012260387898422112,0.00012266121
1104,0.011072663590312004,-0.29893202,0.00012260387898422112,0.00012266115
1105,0.011072663590312004,-0.28720158,0.00012260387898422112,0.00012266109
1106,0.011072663590312004,-0.27547112,0.00012260387898422112,0.00012266102
1107,0.011072663590312004,-0.26374066,0.00012260387898422112,0.00012266095
1108,0.011072663590312004,-0.2520102,0.00012260387898422112,0.00012266087
1109,0.011072663590312004,-0.24027973,0.00012260387898422112,0.0001226608
1110,0.011072663590312004,-0.22854927,0.00012260387898422112,0.00012266071
1111,0.011072663590312004,-0.21681881,0.00012260387898422112,0.00012266063
1112,0.011072663590312004,-0.20508835,0.00012260387898422112,0.00012266054
1113,0.011072663590312004,-0.19335788,0.00012260387898422112,0.00012266045
1114,0.011072663590312004,-0.18162742,0.00012260387898422112,0.00012266035
1115,0.011072663590312004,-0.16989696,0.00012260387898422112,0.00012266025
1116,0.011072663590312004,-0.1581665,0.00012260387898422112,0.00012266013
1117,0.011072663590312004,-0.14643605,0.00012260387898422112,0.00012266001
1118,0.011072663590312004,-0.13470559,0.00012260387898422112,0.0001226599
1119,0.011072663590312004,-0.122975126,0.00012260387898422112,0.00012265977
1120,0.011072663590312004,-0.11124466,0.00012260387898422112,0.00012265964
1121,0.011072663590312004,-0.0995142,0.00012260387898422112,0.00012265949
1122,0.011072663590312004,-0.08778374,0.00012260387898422112,0.00012265933
1123,0.011072663590312004,-0.076053284,0.00012260387898422112,0.00012265917
1124,0.011072663590312004,-0.06432282,0.00012260387898422112,0.000122659
1125,0.011072663590312004,-0.05259236,0.00012260387898422112,0.00012265882
1126,0.011072663590312004,-0.0408619,0.00012260387898422112,0.00012265863
1127,0.011072663590312004,-0.02913144,0.00012260387898422112,0.00012265843
1128,0.011072663590312004,-0.01740098,0.00012260387898422112,0.00012265822
1129,0.011072663590312004,-0.0056705195,0.00012260387898422112,0.000122658
1130,0.011072663590312004,0.006059941,0.00012260387898422112,0.00012265777
1131,0.011072663590312004,0.017790401,0.00012260387898422112,0.00012265753
1132,0.011072663590312004,0.029520862,0.00012260387898422112,0.00012265728
1133,0.011072663590312004,0.041251324,0.00012260387898422112,0.000122657
1134,0.011072663590312004,0.052981783,0.00012260387898422112,0.00012265671
1135,0.011072663590312004,0.06471224,0.00012260387898422112,0.00012265642
1136,0.011072663590312004,0.0764427,0.00012260387898422112,0.0001226561
1137,0.011072663590312004,0.088173166,0.00012260387898422112,0.00012265577
1138,0.011072663590312004,0.09990363,0.00012260387898422112,0.00012265539
1139,0.011072663590312004,0.11163408,0.00012260387898422112,0.00012265501
1140,0.011072663590312004,0.123364545,0.00012260387898422112,0.00012265462
1141,0.011072663590312004,0.135095,0.00012260387898422112,0.0001226542
1142,0.011072663590312004,0.14682546,0.00012260387898422112,0.00012265376
1143,0.011072663590312004,0.15855592,0.00012260387898422112,0.00012265329
1144,0.011072663590312004,0.17028639,0.00012260387898422112,0.00012265281
1145,0.011072663590312004,0.18201685,0.00012260387898422112,0.00012265227
1146,0.011072663590312004,0.19374731,0.00012260387898422112,0.00012265173
1147,0.011072663590312004,0.20547777,0.00012260387898422112,0.00012265115
1148,0.011072663590312004,0.21720824,0.00012260387898422112,0.00012265056
1149,0.011072663590312004,0.22893868,0.00012260387898422112,0.00012264992
1150,0.011072663590312004,0.24066915,0.00012260387898422112,0.00012264923
1151,0.011072663590312004,0.25239962,0.00012260387898422112,0.00012264852
1152,0.011072663590312004,0.26413006,0.00012260387898422112,0.00012264776
1153,0.011072663590312004,0.27586052,0.00012260387898422112,0.00012264698
1154,0.011072663590312004,0.28759098,0.00012260387898422112,0.00012264613
1155,0.011072663590312004,0.29932144,0.00012260387898422112,0.00012264524
1156,0.011072663590312004,0.3110519,0.00012260387898422112,0.00012264433
1157,0.011072663590312004,0.32278237,0.00012260387898422112,0.00012264335
1158,0.011072663590312004,0.33451283,0.00012260387898422112,0.00012264232
1159,0.011072663590312004,0.3462433,0.00012260387898422112,0.00012264126
1160,0.011072663590312004,0.35797375,0.00012260387898422112,0.00012264012
1161,0.011072663590312004,0.36970422,0.00012260387898422112,0.00012263893
1162,0.011072663590312004,0.38143468,0.00012260387898422112,0.00012263769
1163,0.011072663590312004,0.39316514,0.00012260387898422112,0.00012263638
1164,0.011072663590312004,0.4048956,0.00012260387898422112,0.00012263501
1165,0.011072663590312004,0.41662607,0.00012260387898422112,0.00012263357
1166,0.011072663590312004,0.42835653,0.00012260387898422112,0.00012263206
1167,0.011072663590312004,0.440087,0.00012260387898422112,0.00012263049
1168,0.011072663590312004,0.45181745,0.00012260387898422112,0.00012262884
1169,0.011072663590312004,0.4635479,0.00012260387898422112,0.00012262713
1170,0.011072663590312004,0.47527835,0.00012260387898422112,0.00012262534
1171,0.011072663590312004,0.4870088,0.00012260387898422112,0.00012262347
1172,0.011072663590312004,0.49873927,0.00012260387898422112,0.00012262152
1173,0.011072663590312004,0.51046973,0.00012260387898422112,0.0001226195
1174,0.011072663590312004,0.5222002,0.00012260387898422112,0.0001226174
1175,0.011072663590312004,0.53393066,0.00012260387898422112,0.00012261522
1176,0.011072663590312004,0.5456611,0.00012260387898422112,0.00012261298
1177,0.011072663590312004,0.5573916,0.00012260387898422112,0.00012261064
1178,0.011072663590312004,0.569122,0.00012260387898422112,0.00012260824
1179,0.011072663590312004,0.5808525,0.00012260387898422112,0.00012260576
1180,0.011072663590312004,0.59258294,0.00012260387898422112,0.00012260322
1181,0.011072663590312004,0.60431343,0.00012260387898422112,0.0001226006
1182,0.011072663590312004,0.61604387,0.00012260387898422112,0.00012259792
1183,0.011072663590312004,0.62777436,0.00012260387898422112,0.00012259519
1184,0.011072663590312004,0.6395048,0.00012260387898422112,0.0001225924
1185,0.011072663590312004,0.6512353,0.00012260387898422112,0.00012258957
1186,0.011072663590312004,0.6629657,0.00012260387898422112,0.0001225867
1187,0.011072663590312004,0.6746962,0.00012260387898422112,0.00012258379
1188,0.011072663590312004,0.68642664,0.00012260387898422112,0.00012258088
1189,0.011072663590312004,0.69815713,0.00012260387898422112,0.00012257794
1190,0.011072663590312004,0.70988756,0.00012260387898422112,0.000122575
1191,0.011072663590312004,0.72161806,0.00012260387898422112,0.00012257208
1192,0.011072663590312004,0.7333485,0.00012260387898422112,0.00012256918
1193,0.011072663590312004,0.7450789,0.00012260387898422112,0.00012256631
1194,0.011072663590312004,0.7568094,0.00012260387898422112,0.0001225635
1195,0.011072663590312004,0.76853985,0.00012260387898422112,0.00012256074
1196,0.011072663590312004,0.78027034,0.00012260387898422112,0.00012255806
1197,0.011072663590312004,0.7920008,0.00012260387898422112,0.00012255549
1198,0.011072663590312004,0.80373126,0.00012260387898422112,0.000122553
1199,0.011072663590312004,0.8154617,0.00012260387898422112,0.00012255066
1200,0.011072663590312004,0.8271922,0.00012260387898422112,0.00012254842
1201,0.011072663590312004,0.8389226,0.00012260387898422112,0.00012254635
1202,0.011072663590312004,0.8506531,0.00012260387898422112,0.00012254443
1203,0.011072663590312004,0.86238354,0.00012260387898422112,0.00012254268
1204,0.011072663590312004,0.87411404,0.00012260387898422112,0.00012254113
1205,0.011072663590312004,0.88584447,0.00012260387898422112,0.00012253976
1206,0.011072663590312004,0.89757496,0.00012260387898422112,0.0001225386
1207,0.011072663590312004,0.9093054,0.00012260387898422112,0.00012253765
1208,0.011072663590312004,0.9210359,0.00012260387898422112,0.0001225369
1209,0.011072663590312004,0.9327663,0.00012260387898422112,0.00012253638
1210,0.011072663590312004,0.94449675,0.00012260387898422112,0.00012253608
1211,0.011072663590312004,0.95622724,0.00012260387898422112,0.000122536
1212,0.011072663590312004,0.9679577,0.00012260387898422112,0.00012253613
1213,0.011072663590312004,0.97968817,0.00012260387898422112,0.0001225365
1214,0.011072663590312004,0.9914186,0.00012260387898422112,0.00012253707
1215,0.011072663590312004,1.003149,0.00012260387898422112,0.00012253784
1216,0.011072663590312004,1.0148796,0.00012260387898422112,0.0001225388
1217,0.011072663590312004,1.02661,0.00012260387898422112,0.00012253995
1218,0.011072663590312004,1.0383404,0.00012260387898422112,0.00012254127
1219,0.011072663590312004,1.0500709,0.00012260387898422112,0.00012254277
1220,0.011072663590312004,1.0618014,0.00012260387898422112,0.00012254441
1221,0.011072663590312004,1.0735319,0.00012260387898422112,0.0001225462
1222,0.011072663590312004,1.0852623,0.00012260387898422112,0.00012254811
1223,0.011072663590312004,1.0969927,0.00012260387898422112,0.00012255012
1224,0.011072663590312004,1.1087232,0.00012260387898422112,0.00012255224
1225,0.011072663590312004,1.1204537,0.00012260387898422112,0.00012255444
1226,0.011072663590312004,1.1321841,0.00012260387898422112,0.0001225567
1227,0.011072663590312004,1.1439146,0.00012260387898422112,0.00012255902
1228,0.011072663590312004,1.155645,0.00012260387898422112,0.00012256138
1229,0.011072663590312004,1.1673756,0.00012260387898422112,0.00012256378
1230,0.011072663590312004,1.179106,0.00012260387898422112,0.00012256618
1231,0.011072663590312004,1.1908364,0.00012260387898422112,0.0001225686
1232,0.011072663590312004,1.2025669,0.00012260387898422112,0.000122571
1233,0.011072663590312004,1.2142974,0.00012260387898422112,0.00012257339
1234,0.011072663590312004,1.2260278,0.00012260387898422112,0.00012257576
1235,0.011072663590312004,1.2377583,0.00012260387898422112,0.0001225781
1236,0.011072663590312004,1.2494887,0.00012260387898422112,0.0001225804
1237,0.011072663590312004,1.2612193,0.00012260387898422112,0.00012258266
1238,0.011072663590312004,1.2729497,0.00012260387898422112,0.00012258485
1239,0.011072663590312004,1.2846801,0.00012260387898422112,0.00012258701
1240,0.011072663590312004,1.2964106,0.00012260387898422112,0.0001225891
1241,0.011072663590312004,1.308141,0.00012260387898422112,0.00012259111
1242,0.011072663590312004,1.3198715,0.00012260387898422112,0.00012259308
1243,0.011072663590312004,1.331602,0.00012260387898422112,0.00012259497
1244,0.011072663590312004,1.3433324,0.00012260387898422112,0.0001225968
1245,0.011072663590312004,1.3550628,0.00012260387898422112,0.00012259855
1246,0.011072663590312004,1.3667934,0.00012260387898422112,0.00012260024
1247,0.011072663590312004,1.3785238,0.00012260387898422112,0.00012260184
1248,0.011072663590312004,1.3902543,0.00012260387898422112,0.0001226034
1249,0.011072663590312004,1.4019847,0.00012260387898422112,0.00012260486
1250,0.011072663590312004,1.4137154,0.00012260387898422112,0.00012260627
1251,0.011072663590312004,1.4254458,0.00012260387898422112,0.00012260761
1252,0.011072663590312004,1.4371762,0.00012260387898422112,0.00012260888
1253,0.011072663590312004,1.4489067,0.00012260387898422112,0.0001226101
1254,0.011072663590312004,1.4606372,0.00012260387898422112,0.00012261125
1255,0.011072663590312004,1.4723676,0.00012260387898422112,0.00012261234
1256,0.011072663590312004,1.4840981,0.00012260387898422112,0.00012261338
1257,0.011072663590312004,1.4958285,0.00012260387898422112,0.00012261435
1258,0.011072663590312004,1.5075591,0.00012260387898422112,0.00012261527
1259,0.011072663590312004,1.5192895,0.00012260387898422112,0.00012261614
1260,0.011072663590312004,1.5310199,0.00012260387898422112,0.00012261696
1261,0.011072663590312004,1.5427504,0.00012260387898422112,0.00012261773
1262,0.011072663590312004,1.5544808,0.00012260387898422112,0.00012261845
1263,0.011072663590312004,1.5662113,0.00012260387898422112,0.00012261915
1264,0.011072663590312004,1.5779418,0.00012260387898422112,0.0001226198
1265,0.011072663590312004,1.5896722,0.00012260387898422112,0.00012262039
1266,0.011072663590312004,1.6014026,0.00012260387898422112,0.00012262096
1267,0.011072663590312004,1.6131332,0.00012260387898422112,0.0001226215
1268,0.011072663590312004,1.6248636,0.00012260387898422112,0.00012262199
1269,0.011072663590312004,1.636594,0.00012260387898422112,0.00012262247
1270,0.011072663590312004,1.6483245,0.00012260387898422112,0.0001226229
1271,0.011072663590312004,1.660055,0.00012260387898422112,0.00012262331
1272,0.011072663590312004,1.6717855,0.00012260387898422112,0.0001226237
1273,0.011072663590312004,1.6835159,0.00012260387898422112,0.00012262404
1274,0.011072663590312004,1.6952463,0.00012260387898422112,0.00012262438
1275,0.011072663590312004,1.7069769,0.00012260387898422112,0.00012262468
1276,0.011072663590312004,1.7187073,0.00012260387898422112,0.00012262497
1277,0.011072663590312004,1.7304378,0.00012260387898422112,0.00012262525
1278,0.011072663590312004,1.7421682,0.00012260387898422112,0.0001226255
1279,0.011072663590312004,1.7538986,0.00012260387898422112,0.00012262574
1280,0.011072663590312004,1.7656292,0.00012260387898422112,0.00012262596
1281,0.011072663590312004,1.7773596,0.00012260387898422112,0.00012262617
1282,0.011072663590312004,1.78909,0.00012260387898422112,0.00012262636
1283,0.011072663590312004,1.8008205,0.00012260387898422112,0.00012262653
1284,0.011072663590312004,1.812551,0.00012260387898422112,0.00012262669
1285,0.011072663590312004,1.8242815,0.00012260387898422112,0.00012262684
1286,0.011072663590312004,1.8360119,0.00012260387898422112,0.00012262698
1287,0.011072663590312004,1.8477423,0.00012260387898422112,0.00012262711
1288,0.011072663590312004,1.8594729,0.00012260387898422112,0.00012262723
1289,0.011072663590312004,1.8712033,0.00012260387898422112,0.00012262735
1290,0.011072663590312004,1.8829337,0.00012260387898422112,0.00012262745
1291,0.011072663590312004,1.8946642,0.00012260387898422112,0.00012262755
1292,0.011072663590312004,1.9063946,0.00012260387898422112,0.00012262764
1293,0.011072663590312004,1.9181252,0.00012260387898422112,0.00012262772
1294,0.011072663590312004,1.9298556,0.00012260387898422112,0.0001226278
1295,0.011072663590312004,1.941586,0.00012260387898422112,0.00012262787
1296,0.011072663590312004,1.9533165,0.00012260387898422112,0.00012262793
1297,0.011072663590312004,1.965047,0.00012260387898422112,0.00012262799
1298,0.011072663590312004,1.9767774,0.00012260387898422112,0.00012262804
1299,0.011072663590312004,1.9885079,0.00012260387898422112,0.0001226281
1300,0.011072663590312004,2.0002384,0.00012260387898422112,0.00012262815
1301,0.011072663590312004,2.0119689,0.00012260387898422112,0.00012262819
1302,0.011072663590312004,2.0236993,0.00012260387898422112,0.00012262823
1303,0.011072663590312004,2.0354297,0.00012260387898422112,0.00012262826
1304,0.011072663590312004,2.0471601,0.00012260387898422112,0.0001226283
1305,0.011072663590312004,2.0588906,0.00012260387898422112,0.00012262833
1306,0.011072663590312004,2.070621,0.00012260387898422112,0.00012262836
1307,0.011072663590312004,2.0823517,0.00012260387898422112,0.0001226284
1308,0.011072663590312004,2.094082,0.00012260387898422112,0.00012262841
1309,0.011072663590312004,2.1058125,0.00012260387898422112,0.00012262844
1310,0.011072663590312004,2.117543,0.00012260387898422112,0.00012262845
1311,0.011072663590312004,2.1292734,0.00012260387898422112,0.00012262848
1312,0.011072663590312004,2.1410038,0.00012260387898422112,0.0001226285
1313,0.011072663590312004,2.1527343,0.00012260387898422112,0.00012262851
1314,0.011072663590312004,2.1644647,0.00012260387898422112,0.00012262852
1315,0.011072663590312004,2.1761951,0.00012260387898422112,0.00012262854
1316,0.011072663590312004,2.1879258,0.00012260387898422112,0.00012262855
1317,0.011072663590312004,2.1996562,0.00012260387898422112,0.00012262857
1318,0.011072663590312004,2.2113867,0.00012260387898422112,0.00012262857
1319,0.011072663590312004,2.223117,0.00012260387898422112,0.00012262858
1320,0.011072663590312004,2.2348475,0.00012260387898422112,0.0001226286
1321,0.011072663590312004,2.246578,0.00012260387898422112,0.0001226286
1322,0.011072663590312004,2.2583084,0.00012260387898422112,0.00012262861
1323,0.011072663590312004,2.2700388,0.00012260387898422112,0.00012262861
1324,0.011072663590312004,2.2817693,0.00012260387898422112,0.00012262863
1325,0.011072663590312004,2.2935,0.00012260387898422112,0.00012262863
1326,0.011072663590312004,2.3052304,0.00012260387898422112,0.00012262863
1327,0.011072663590312004,2.3169608,0.00012260387898422112,0.00012262864
1328,0.011072663590312004,2.3286912,0.00012260387898422112,0.00012262864
1329,0.011072663590312004,2.3404217,0.00012260387898422112,0.00012262864
1330,0.011072663590312004,2.352152,0.00012260387898422112,0.00012262865
1331,0.011072663590312004,2.3638825,0.00012260387898422112,0.00012262865
1332,0.011072663590312004,2.375613,0.00012260387898422112,0.00012262865
1333,0.011072663590312004,2.3873436,0.00012260387898422112,0.00012262865
1334,0.011072663590312004,2.399074,0.00012260387898422112,0.00012262865
1335,0.011072663590312004,2.4108045,0.00012260387898422112,0.00012262867
1336,0.011072663590312004,2.422535,0.00012260387898422112,0.00012262867
1337,0.011072663590312004,2.4342654,0.00012260387898422112,0.00012262867
1338,0.011072663590312004,2.4459958,0.00012260387898422112,0.00012262867
1339,0.011072663590312004,2.4577262,0.00012260387898422112,0.00012262867
1340,0.011072663590312004,2.4694567,0.00012260387898422112,0.00012262867
1341,0.011072663590312004,2.481187,0.00012260387898422112,0.00012262867
1342,0.011072663590312004,2.4929178,0.00012260387898422112,0.00012262867
1343,0.011072663590312004,2.5046482,0.00012260387898422112,0.00012262867
1344,0.011072663590312004,2.5163786,0.00012260387898422112,0.00012262868
1345,0.011072663590312004,2.528109,0.00012260387898422112,0.00012262868
1346,0.011072663590312004,2.5398395,0.00012260387898422112,0.00012262868
1347,0.011072663590312004,2.55157,0.00012260387898422112,0.00012262868
1348,0.011072663590312004,2.5633004,0.00012260387898422112,0.00012262868
1349,0.011072663590312004,2.5750308,0.00012260387898422112,0.00012262868
1350,0.011072663590312004,2.5867615,0.00012260387898422112,0.00012262868
1351,0.011072663590312004,2.598492,0.00012260387898422112,0.00012262868
1352,0.011072663590312004,2.6102223,0.00012260387898422112,0.00012262868
1353,0.011072663590312004,2.6219528,0.00012260387898422112,0.00012262868
1354,0.011072663590312004,2.6336832,0.00012260387898422112,0.00012262868
1355,0.011072663590312004,2.6454136,0.00012260387898422112,0.00012262868
1356,0.011072663590312004,2.657144,0.00012260387898422112,0.00012262868
1357,0.011072663590312004,2.6688745,0.00012260387898422112,0.00012262868
1358,0.011072663590312004,2.680605,0.00012260387898422112,0.00012262868
1359,0.011072663590312004,2.6923356,0.00012260387898422112,0.00012262868
1360,0.011072663590312004,2.704066,0.00012260387898422112,0.00012262868
1361,0.011072663590312004,2.7157965,0.00012260387898422112,0.00012262868
1362,0.011072663590312004,2.727527,0.00012260387898422112,0.00012262868
1363,0.011072663590312004,2.7392573,0.00012260387898422112,0.00012262868
1364,0.011072663590312004,2.7509878,0.00012260387898422112,0.00012262868
1365,0.011072663590312004,2.7627182,0.00012260387898422112,0.00012262868
1366,0.011072663590312004,2.7744486,0.00012260387898422112,0.00012262868
1367,0.011072663590312004,2.7861793,0.00012260387898422112,0.00012262868
1368,0.011072663590312004,2.7979097,0.00012260387898422112,0.00012262868
1369,0.011072663590312004,2.8096402,0.00012260387898422112,0.00012262868
1370,0.011072663590312004,2.8213706,0.00012260387898422112,0.00012262868
1371,0.011072663590312004,2.833101,0.00012260387898422112,0.00012262868
1372,0.011072663590312004,2.8448315,0.00012260387898422112,0.00012262868
1373,0.011072663590312004,2.856562,0.00012260387898422112,0.00012262868
1374,0.011072663590312004,2.8682923,0.00012260387898422112,0.00012262868
1375,0.011072663590312004,2.8800228,0.00012260387898422112,0.00012262868
1376,0.011072663590312004,2.8917534,0.00012260387898422112,0.00012262868
1377,0.011072663590312004,2.9034839,0.00012260387898422112,0.00012262868
1378,0.011072663590312004,2.9152143,0.00012260387898422112,0.00012262868
1379,0.011072663590312004,2.9269447,0.00012260387898422112,0.00012262868
1380,0.011072663590312004,2.9386752,0.00012260387898422112,0.00012262868
1381,0.011072663590312004,2.9504056,0.00012260387898422112,0.00012262868
1382,0.011072663590312004,2.962136,0.00012260387898422112,0.00012262868
1383,0.011072663590312004,2.9738665,0.00012260387898422112,0.00012262868
1384,0.011072663590312004,2.9855971,0.00012260387898422112,0.00012262868
1385,0.011072663590312004,2.9973276,0.00012260387898422112,0.00012262868
1386,0.011072663590312004,3.009058,0.00012260387898422112,0.00012262868
1387,0.011072663590312004,3.0207884,0.00012260387898422112,0.00012262868
1388,0.011072663590312004,3.0325189,0.00012260387898422112,0.00012262868
1389,0.011072663590312004,3.0442493,0.00012260387898422112,0.00012262868
1390,0.011072663590312004,3.0559797,0.00012260387898422112,0.00012262868
1391,0.011072663590312004,3.0677102,0.00012260387898422112,0.00012262868
1392,0.011072663590312004,3.0794406,0.00012260387898422112,0.00012262868
1393,0.011072663590312004,3.0911713,0.00012260387898422112,0.00012262868
1394,0.011072663590312004,3.1029017,0.00012260387898422112,0.00012262868
1395,0.011072663590312004,3.1146321,0.00012260387898422112,0.00012262868
1396,0.011072663590312004,3.1263626,0.00012260387898422112,0.00012262868
1397,0.011072663590312004,3.138093,0.00012260387898422112,0.00012262868
1398,0.011072663590312004,3.1498234,0.00012260387898422112,0.00012262868
1399,0.011072663590312004,3.1615539,0.00012260387898422112,0.00012262868
1400,0.011072663590312004,3.1732843,0.00012260387898422112,0.00012262868
1401,0.011072663590312004,3.185015,0.00012260387898422112,0.00012262868
1402,0.011072663590312004,3.1967454,0.00012260387898422112,0.00012262868
1403,0.011072663590312004,3.2084758,0.00012260387898422112,0.00012262868
1404,0.011072663590312004,3.2202063,0.00012260387898422112,0.00012262868
1405,0.011072663590312004,3.2319367,0.00012260387898422112,0.00012262868
1406,0.011072663590312004,3.2436671,0.00012260387898422112,0.00012262868
1407,0.011072663590312004,3.2553976,0.00012260387898422112,0.00012262868
1408,0.011072663590312004,3.267128,0.00012260387898422112,0.00012262868
1409,0.011072663590312004,3.2788584,0.00012260387898422112,0.00012262868
1410,0.011072663590312004,3.290589,0.00012260387898422112,0.00012262868
1411,0.011072663590312004,3.3023195,0.00012260387898422112,0.00012262868
1412,0.011072663590312004,3.31405,0.00012260387898422112,0.00012262868
1413,0.011072663590312004,3.3257804,0.00012260387898422112,0.00012262868
1414,0.011072663590312004,3.3375108,0.00012260387898422112,0.00012262868
1415,0.011072663590312004,3.3492413,0.00012260387898422112,0.00012262868
1416,0.011072663590312004,3.3609717,0.00012260387898422112,0.00012262868
1417,0.011072663590312004,3.3727021,0.00012260387898422112,0.00012262868
1418,0.011072663590312004,3.3844328,0.00012260387898422112,0.00012262867
1419,0.011072663590312004,3.3961632,0.00012260387898422112,0.00012262867
1420,0.011072663590312004,3.4078937,0.00012260387898422112,0.00012262864
1421,0.011072663590312004,3.419624,0.00012260387898422112,0.0001226286
1422,0.011072663590312004,3.4313545,0.00012260387898422112,0.00012262852
1423,0.011072663590312004,3.443085,0.00012260387898422112,0.00012262836
1424,0.011072663590312004,3.4548154,0.00012260387898422112,0.00012262807
1425,0.011072663590312004,3.4665458,0.00012260387898422112,0.00012262753
1426,0.011072663590312004,3.4782763,0.00012260387898422112,0.00012262656
1427,0.011072663590312004,3.490007,0.00012260387898422112,0.00012262481
1428,0.011072663590312004,3.5017374,0.00012260387898422112,0.00012262171
1429,0.011072663590312004,3.5134678,0.00012260387898422112,0.00012261636
1430,0.011072663590312004,3.5251982,0.00012260387898422112,0.00012260719
1431,0.011072663590312004,3.5369287,0.00012260387898422112,0.0001225918
1432,0.011072663590312004,3.548659,0.00012260387898422112,0.0001225664
1433,0.011072663590312004,3.5603895,0.00012260387898422112,0.00012252522
1434,0.011072663590312004,3.57212,0.00012260387898422112,0.00012245975
1435,0.011072663590312004,3.5838504,0.00012260387898422112,0.00012235803
1436,0.011072663590312004,3.595581,0.00012260387898422112,0.00012220409
1437,0.011072663590312004,3.6073115,0.00012260387898422112,0.00012197851
1438,0.011072663590312004,3.619042,0.00012260387898422112,0.00012166147
1439,0.011072663590312004,3.6307724,0.00012260387898422112,0.000121239864
1440,0.011072663590312004,3.6425028,0.00012260387898422112,0.00012072
1441,0.011072663590312004,3.6542332,0.00012260387898422112,0.00012014392
1442,0.011072663590312004,3.6659636,0.00012260387898422112,0.00011959982
1443,0.011072663590312004,3.677694,0.00012260387898422112,0.00011921103
1444,0.011072663590312004,3.6894248,0.00012260387898422112,0.00011909438
1445,0.011072663590312004,3.7011552,0.00012260387898422112,0.00011930443
1446,0.011072663590312004,3.7128856,0.00012260387898422112,0.000119802964
1447,0.011072663590312004,3.724616,0.00012260387898422112,0.00012047943
1448,0.011072663590312004,3.7363465,0.00012260387898422112,0.00012120494
1449,0.011072663590312004,3.748077,0.00012260387898422112,0.00012187942
1450,0.011072663590312004,3.7598073,0.00012260387898422112,0.0001224493
1451,0.011072663590312004,3.7715378,0.00012260387898422112,0.00012290059
1452,0.011072663590312004,3.7832682,0.00012260387898422112,0.00012324275
1453,0.011072663590312004,3.794999,0.00012260387898422112,0.00012349502
1454,0.011072663590312004,3.8067293,0.00012260387898422112,0.00012367785
1455,0.011072663590312004,3.8184597,0.00012260387898422112,0.00012380915
1456,0.011072663590312004,3.8301902,0.00012260387898422112,0.00012390308
1457,0.011072663590312004,3.8419206,0.00012260387898422112,0.00012397027
1458,0.011072663590312004,3.853651,0.00012260387898422112,0.00012401844
1459,0.011072663590312004,3.8653815,0.00012260387898422112,0.00012405313
1460,0.011072663590312004,3.877112,0.00012260387898422112,0.00012407826
1461,0.011072663590312004,3.8888426,0.00012260387898422112,0.00012409654
1462,0.011072663590312004,3.900573,0.00012260387898422112,0.00012410995
1463,0.011072663590312004,3.9123034,0.00012260387898422112,0.00012411985
1464,0.011072663590312004,3.9240339,0.00012260387898422112,0.00012412721
1465,0.011072663590312004,3.9357643,0.00012260387898422112,0.00012413267
1466,0.011072663590312004,3.9474947,0.00012260387898422112,0.00012413676
1467,0.011072663590312004,3.9592252,0.00012260387898422112,0.00012413981
1468,0.011072663590312004,3.9709556,0.00012260387898422112,0.00012414211
1469,0.011072663590312004,3.982686,0.00012260387898422112,0.0001241438
1470,0.011072663590312004,3.9944167,0.00012260387898422112,0.00012414501
1471,0.011072663590312004,4.006147,0.00012260387898422112,0.00012414584
1472,0.011072663590312004,4.0178776,0.00012260387898422112,0.00012414633
1473,0.011072663590312004,4.029608,0.00012260387898422112,0.00012414655
1474,0.011072663590312004,4.0413384,0.00012260387898422112,0.00012414649
1475,0.011072663590312004,4.053069,0.00012260387898422112,0.00012414616
1476,0.011072663590312004,4.0647993,0.00012260387898422112,0.00012414552
1477,0.011072663590312004,4.07653,0.00012260387898422112,0.00012414454
1478,0.011072663590312004,4.08826,0.00012260387898422112,0.00012414313
1479,0.011072663590312004,4.099991,0.00012260387898422112,0.00012414122
1480,0.011072663590312004,4.111721,0.00012260387898422112,0.00012413863
1481,0.011072663590312004,4.1234517,0.00012260387898422112,0.00012413516
1482,0.011072663590312004,4.1351824,0.00012260387898422112,0.00012413054
1483,0.011072663590312004,4.1469126,0.00012260387898422112,0.00012412433
1484,0.011072663590312004,4.1586432,0.00012260387898422112,0.00012411599
1485,0.011072663590312004,4.1703734,0.00012260387898422112,0.00012410474
1486,0.011072663590312004,4.182104,0.00012260387898422112,0.00012408945
1487,0.011072663590312004,4.1938343,0.00012260387898422112,0.00012406852
1488,0.011072663590312004,4.205565,0.00012260387898422112,0.00012403971
1489,0.011072663590312004,4.217295,0.00012260387898422112,0.00012399984
1490,0.011072663590312004,4.229026,0.00012260387898422112,0.00012394437
1491,0.011072663590312004,4.2407565,0.00012260387898422112,0.00012386689
1492,0.011072663590312004,4.2524867,0.00012260387898422112,0.00012375854
1493,0.011072663590312004,4.2642174,0.00012260387898422112,0.00012360724
1494,0.011072663590312004,4.2759476,0.00012260387898422112,0.00012339721
1495,0.011072663590312004,4.2876782,0.00012260387898422112,0.00012310922
1496,0.011072663590312004,4.2994084,0.00012260387898422112,0.00012272265
1497,0.011072663590312004,4.311139,0.00012260387898422112,0.00012222098
1498,0.011072663590312004,4.3228693,0.00012260387898422112,0.000121602905
1499,0.011072663590312004,4.3346,0.00012260387898422112,0.00012089739

==> data/weights/level3.csv <==
,sigma_t,x,conventional_weights,optimal_weights
1500,0.03684297949075699,-1.5188999,0.00135740513775634,0.0013645841
1501,0.03684297949075699,-1.5071695,0.00135740513775634,0.0013645841
1502,0.03684297949075699,-1.495439,0.00135740513775634,0.0013645841
1503,0.03684297949075699,-1.4837085,0.00135740513775634,0.0013645841
1504,0.03684297949075699,-1.4719781,0.00135740513775634,0.0013645841
1505,0.03684297949075699,-1.4602476,0.00135740513775634,0.0013645841
1506,0.03684297949075699,-1.4485172,0.00135740513775634,0.0013645841
1507,0.03684297949075699,-1.4367867,0.00135740513775634,0.0013645841
1508,0.03684297949075699,-1.4250562,0.00135740513775634,0.0013645841
1509,0.03684297949075699,-1.4133258,0.00135740513775634,0.0013645838
1510,0.03684297949075699,-1.4015954,0.00135740513775634,0.0013645838
1511,0.03684297949075699,-1.3898648,0.00135740513775634,0.0013645838
1512,0.03684297949075699,-1.3781344,0.00135740513775634,0.0013645837
1513,0.03684297949075699,-1.3664039,0.00135740513775634,0.0013645837
1514,0.03684297949075699,-1.3546735,0.00135740513775634,0.0013645835
1515,0.03684297949075699,-1.342943,0.00135740513775634,0.0013645835
1516,0.03684297949075699,-1.3312125,0.00135740513775634,0.0013645834
1517,0.03684297949075699,-1.3194821,0.00135740513775634,0.0013645833
1518,0.03684297949075699,-1.3077517,0.00135740513775634,0.0013645833
1519,0.03684297949075699,-1.2960212,0.00135740513775634,0.001364583
1520,0.03684297949075699,-1.2842907,0.00135740513775634,0.0013645829
1521,0.03684297949075699,-1.2725602,0.00135740513775634,0.0013645827
1522,0.03684297949075699,-1.2608298,0.00135740513775634,0.0013645826
1523,0.03684297949075699,-1.2490994,0.00135740513775634,0.0013645825
1524,0.03684297949075699,-1.2373688,0.00135740513775634,0.0013645822
1525,0.03684297949075699,-1.2256384,0.00135740513775634,0.0013645821
1526,0.03684297949075699,-1.213908,0.00135740513775634,0.001364582
1527,0.03684297949075699,-1.2021775,0.00135740513775634,0.0013645816
1528,0.03684297949075699,-1.190447,0.00135740513775634,0.0013645814
1529,0.03684297949075699,-1.1787165,0.00135740513775634,0.0013645812
1530,0.03684297949075699,-1.1669861,0.00135740513775634,0.0013645809
1531,0.03684297949075699,-1.1552557,0.00135740513775634,0.0013645806
1532,0.03684297949075699,-1.1435251,0.00135740513775634,0.0013645805
1533,0.03684297949075699,-1.1317947,0.00135740513775634,0.0013645801
1534,0.03684297949075699,-1.1200643,0.00135740513775634,0.0013645798
1535,0.03684297949075699,-1.1083338,0.00135740513775634,0.0013645795
1536,0.03684297949075699,-1.0966034,0.00135740513775634,0.0013645792
1537,0.03684297949075699,-1.0848728,0.00135740513775634,0.0013645788
1538,0.03684297949075699,-1.0731424,0.00135740513775634,0.0013645784
1539,0.03684297949075699,-1.061412,0.00135740513775634,0.001364578
1540,0.03684297949075699,-1.0496815,0.00135740513775634,0.0013645776
1541,0.03684297949075699,-1.037951,0.00135740513775634,0.0013645771
1542,0.03684297949075699,-1.0262206,0.00135740513775634,0.0013645767
1543,0.03684297949075699,-1.0144901,0.00135740513775634,0.0013645763
1544,0.03684297949075699,-1.0027597,0.00135740513775634,0.0013645758
1545,0.03684297949075699,-0.9910292,0.00135740513775634,0.0013645753
1546,0.03684297949075699,-0.9792987,0.00135740513775634,0.0013645748
1547,0.03684297949075699,-0.9675683,0.00135740513775634,0.0013645742
1548,0.03684297949075699,-0.95583785,0.00135740513775634,0.0013645737
1549,0.03684297949075699,-0.94410735,0.00135740513775634,0.001364573
1550,0.03684297949075699,-0.9323769,0.00135740513775634,0.0013645724
1551,0.03684297949075699,-0.9206464,0.00135740513775634,0.0013645717
1552,0.03684297949075699,-0.908916,0.00135740513775634,0.001364571
1553,0.03684297949075699,-0.8971855,0.00135740513775634,0.0013645702
1554,0.03684297949075699,-0.8854551,0.00135740513775634,0.0013645694
1555,0.03684297949075699,-0.8737246,0.00135740513775634,0.0013645688
1556,0.03684297949075699,-0.86199415,0.00135740513775634,0.0013645679
1557,0.03684297949075699,-0.85026366,0.00135740513775634,0.0013645671
1558,0.03684297949075699,-0.8385332,0.00135740513775634,0.0013645663
1559,0.03684297949075699,-0.82680273,0.00135740513775634,0.0013645652
1560,0.03684297949075699,-0.8150723,0.00135740513775634,0.0013645643
1561,0.03684297949075699,-0.8033418,0.00135740513775634,0.0013645634
1562,0.03684297949075699,-0.7916114,0.00135740513775634,0.0013645622
1563,0.03684297949075699,-0.7798809,0.00135740513775634,0.001364561
1564,0.03684297949075699,-0.76815045,0.00135740513775634,0.0013645599
1565,0.03684297949075699,-0.75642,0.00135740513775634,0.0013645588
1566,0.03684297949075699,-0.7446895,0.00135740513775634,0.0013645575
1567,0.03684297949075699,-0.7329591,0.00135740513775634,0.0013645563
1568,0.03684297949075699,-0.7212286,0.00135740513775634,0.0013645547
1569,0.03684297949075699,-0.70949817,0.00135740513775634,0.0013645532
1570,0.03684297949075699,-0.6977677,0.00135740513775634,0.0013645518
1571,0.03684297949075699,-0.68603724,0.00135740513775634,0.0013645502
1572,0.03684297949075699,-0.67430675,0.00135740513775634,0.0013645486
1573,0.03684297949075699,-0.6625763,0.00135740513775634,0.0013645468
1574,0.03684297949075699,-0.6508458,0.00135740513775634,0.0013645451
1575,0.03684297949075699,-0.6391154,0.00135740513775634,0.0013645431
1576,0.03684297949075699,-0.6273849,0.00135740513775634,0.0013645411
1577,0.03684297949075699,-0.61565447,0.00135740513775634,0.001364539
1578,0.03684297949075699,-0.603924,0.00135740513775634,0.0013645368
1579,0.03684297949075699,-0.59219354,0.00135740513775634,0.0013645347
1580,0.03684297949075699,-0.58046305,0.00135740513775634,0.0013645323
1581,0.03684297949075699,-0.5687326,0.00135740513775634,0.0013645297
1582,0.03684297949075699,-0.5570022,0.00135740513775634,0.001364527
1583,0.03684297949075699,-0.5452717,0.00135740513775634,0.0013645245
1584,0.03684297949075699,-0.53354126,0.00135740513775634,0.0013645216
1585,0.03684297949075699,-0.52181077,0.00135740513775634,0.0013645185
1586,0.03684297949075699,-0.51008034,0.00135740513775634,0.0013645154
1587,0.03684297949075699,-0.49834985,0.00135740513775634,0.001364512
1588,0.03684297949075699,-0.4866194,0.00135740513775634,0.0013645086
1589,0.03684297949075699,-0.47488895,0.00135740513775634,0.001364505
1590,0.03684297949075699,-0.4631585,0.00135740513775634,0.0013645012
1591,0.03684297949075699,-0.45142803,0.00135740513775634,0.0013644974
1592,0.03684297949075699,-0.43969756,0.00135740513775634,0.001364493
1593,0.03684297949075699,-0.4279671,0.00135740513775634,0.0013644887
1594,0.03684297949075699,-0.41623664,0.00135740513775634,0.0013644841
1595,0.03684297949075699,-0.40450618,0.00135740513775634,0.0013644793
1596,0.03684297949075699,-0.3927757,0.00135740513775634,0.0013644742
1597,0.03684297949075699,-0.38104525,0.00135740513775634,0.0013644688
1598,0.03684297949075699,-0.3693148,0.00135740513775634,0.0013644634
1599,0.03684297949075699,-0.35758433,0.00135740513775634,0.0013644575
1600,0.03684297949075699,-0.34585387,0.00135740513775634,0.0013644514
1601,0.03684297949075699,-0.3341234,0.00135740513775634,0.0013644448
1602,0.03684297949075699,-0.32239294,0.00135740513775634,0.0013644382
1603,0.03684297949075699,-0.31066248,0.00135740513775634,0.001364431
1604,0.03684297949075699,-0.29893202,0.00135740513775634,0.0013644235
1605,0.03684297949075699,-0.28720158,0.00135740513775634,0.0013644156
1606,0.03684297949075699,-0.27547112,0.00135740513775634,0.0013644074
1607,0.03684297949075699,-0.26374066,0.00135740513775634,0.0013643987
1608,0.03684297949075699,-0.2520102,0.00135740513775634,0.0013643896
1609,0.03684297949075699,-0.24027973,0.00135740513775634,0.0013643798
1610,0.03684297949075699,-0.22854927,0.00135740513775634,0.0013643698
1611,0.03684297949075699,-0.21681881,0.00135740513775634,0.0013643592
1612,0.03684297949075699,-0.20508835,0.00135740513775634,0.0013643478
1613,0.03684297949075699,-0.19335788,0.00135740513775634,0.0013643361
1614,0.03684297949075699,-0.18162742,0.00135740513775634,0.0013643237
1615,0.03684297949075699,-0.16989696,0.00135740513775634,0.0013643106
1616,0.03684297949075699,-0.1581665,0.00135740513775634,0.0013642968
1617,0.03684297949075699,-0.14643605,0.00135740513775634,0.0013642822
1618,0.03684297949075699,-0.13470559,0.00135740513775634,0.0013642671
1619,0.03684297949075699,-0.122975126,0.00135740513775634,0.0013642509
1620,0.03684297949075699,-0.11124466,0.00135740513775634,0.001364234
1621,0.03684297949075699,-0.0995142,0.00135740513775634,0.0013642161
1622,0.03684297949075699,-0.08778374,0.00135740513775634,0.0013641973
1623,0.03684297949075699,-0.076053284,0.00135740513775634,0.0013641776
1624,0.03684297949075699,-0.06432282,0.00135740513775634,0.0013641565
1625,0.03684297949075699,-0.05259236,0.00135740513775634,0.0013641345
1626,0.03684297949075699,-0.0408619,0.00135740513775634,0.0013641113
1627,0.03684297949075699,-0.02913144,0.00135740513775634,0.0013640868
1628,0.03684297949075699,-0.01740098,0.00135740513775634,0.001364061
1629,0.03684297949075699,-0.0056705195,0.00135740513775634,0.0013640339
1630,0.03684297949075699,0.006059941,0.00135740513775634,0.001364005
1631,0.03684297949075699,0.017790401,0.00135740513775634,0.0013639748
1632,0.03684297949075699,0.029520862,0.00135740513775634,0.0013639429
1633,0.03684297949075699,0.041251324,0.00135740513775634,0.0013639091
1634,0.03684297949075699,0.052981783,0.00135740513775634,0.0013638737
1635,0.03684297949075699,0.06471224,0.00135740513775634,0.0013638361
1636,0.03684297949075699,0.0764427,0.00135740513775634,0.0013637966
1637,0.03684297949075699,0.088173166,0.00135740513775634,0.0013637549
1638,0.03684297949075699,0.09990363,0.00135740513775634,0.0013637108
1639,0.03684297949075699,0.11163408,0.00135740513775634,0.0013636644
1640,0.03684297949075699,0.123364545,0.00135740513775634,0.0013636154
1641,0.03684297949075699,0.135095,0.00135740513775634,0.0013635636
1642,0.03684297949075699,0.14682546,0.00135740513775634,0.0013635091
1643,0.03684297949075699,0.15855592,0.00135740513775634,0.0013634516
1644,0.03684297949075699,0.17028639,0.00135740513775634,0.0013633909
1645,0.03684297949075699,0.18201685,0.00135740513775634,0.001363327
1646,0.03684297949075699,0.19374731,0.00135740513775634,0.0013632596
1647,0.03684297949075699,0.20547777,0.00135740513775634,0.0013631884
1648,0.03684297949075699,0.21720824,0.00135740513775634,0.0013631134
1649,0.03684297949075699,0.22893868,0.00135740513775634,0.0013630344
1650,0.03684297949075699,0.24066915,0.00135740513775634,0.001362951
1651,0.03684297949075699,0.25239962,0.00135740513775634,0.0013628633
1652,0.03684297949075699,0.26413006,0.00135740513775634,0.0013627707
1653,0.03684297949075699,0.27586052,0.00135740513775634,0.0013626734
1654,0.03684297949075699,0.28759098,0.00135740513775634,0.0013625707
1655,0.03684297949075699,0.29932144,0.00135740513775634,0.0013624628
1656,0.03684297949075699,0.3110519,0.00135740513775634,0.0013623493
1657,0.03684297949075699,0.32278237,0.00135740513775634,0.0013622298
1658,0.03684297949075699,0.33451283,0.00135740513775634,0.0013621041
1659,0.03684297949075699,0.3462433,0.00135740513775634,0.001361972
1660,0.03684297949075699,0.35797375,0.00135740513775634,0.0013618333
1661,0.03684297949075699,0.36970422,0.00135740513775634,0.0013616877
1662,0.03684297949075699,0.38143468,0.00135740513775634,0.0013615349
1663,0.03684297949075699,0.39316514,0.00135740513775634,0.0013613747
1664,0.03684297949075699,0.4048956,0.00135740513775634,0.0013612068
1665,0.03684297949075699,0.41662607,0.00135740513775634,0.0013610309
1666,0.03684297949075699,0.42835653,0.00135740513775634,0.0013608468
1667,0.03684297949075699,0.440087,0.00135740513775634,0.0013606544
1668,0.03684297949075699,0.45181745,0.00135740513775634,0.0013604533
1669,0.03684297949075699,0.4635479,0.00135740513775634,0.0013602435
1670,0.03684297949075699,0.47527835,0.00135740513775634,0.0013600247
1671,0.03684297949075699,0.4870088,0.00135740513775634,0.0013597967
1672,0.03684297949075699,0.49873927,0.00135740513775634,0.0013595597
1673,0.03684297949075699,0.51046973,0.00135740513775634,0.0013593133
1674,0.03684297949075699,0.5222002,0.00135740513775634,0.0013590576
1675,0.03684297949075699,0.53393066,0.00135740513775634,0.0013587925
1676,0.03684297949075699,0.5456611,0.00135740513775634,0.0013585183
1677,0.03684297949075699,0.5573916,0.00135740513775634,0.0013582349
1678,0.03684297949075699,0.569122,0.00135740513775634,0.0013579427
1679,0.03684297949075699,0.5808525,0.00135740513775634,0.0013576419
1680,0.03684297949075699,0.59258294,0.00135740513775634,0.0013573326
1681,0.03684297949075699,0.60431343,0.00135740513775634,0.0013570153
1682,0.03684297949075699,0.61604387,0.00135740513775634,0.0013566909
1683,0.03684297949075699,0.62777436,0.00135740513775634,0.0013563596
1684,0.03684297949075699,0.6395048,0.00135740513775634,0.001356022
1685,0.03684297949075699,0.6512353,0.00135740513775634,0.0013556792
1686,0.03684297949075699,0.6629657,0.00135740513775634,0.001355332
1687,0.03684297949075699,0.6746962,0.00135740513775634,0.0013549811
1688,0.03684297949075699,0.68642664,0.00135740513775634,0.0013546279
1689,0.03684297949075699,0.69815713,0.00135740513775634,0.0013542735
1690,0.03684297949075699,0.70988756,0.00135740513775634,0.0013539192
1691,0.03684297949075699,0.72161806,0.00135740513775634,0.0013535663
1692,0.03684297949075699,0.7333485,0.00135740513775634,0.0013532162
1693,0.03684297949075699,0.7450789,0.00135740513775634,0.0013528706
1694,0.03684297949075699,0.7568094,0.00135740513775634,0.0013525308
1695,0.03684297949075699,0.76853985,0.00135740513775634,0.0013521989
1696,0.03684297949075699,0.78027034,0.00135740513775634,0.0013518763
1697,0.03684297949075699,0.7920008,0.00135740513775634,0.0013515647
1698,0.03684297949075699,0.80373126,0.00135740513775634,0.0013512659
1699,0.03684297949075699,0.8154617,0.00135740513775634,0.0013509816
1700,0.03684297949075699,0.8271922,0.00135740513775634,0.0013507134
1701,0.03684297949075699,0.8389226,0.00135740513775634,0.001350463
1702,0.03684297949075699,0.8506531,0.00135740513775634,0.0013502317
1703,0.03684297949075699,0.86238354,0.00135740513775634,0.0013500212
1704,0.03684297949075699,0.87411404,0.00135740513775634,0.0013498327
1705,0.03684297949075699,0.88584447,0.00135740513775634,0.0013496672
1706,0.03684297949075699,0.89757496,0.00135740513775634,0.0013495261
1707,0.03684297949075699,0.9093054,0.00135740513775634,0.0013494099
1708,0.03684297949075699,0.9210359,0.00135740513775634,0.0013493192
1709,0.03684297949075699,0.9327663,0.00135740513775634,0.0013492549
1710,0.03684297949075699,0.94449675,0.00135740513775634,0.0013492166
1711,0.03684297949075699,0.95622724,0.00135740513775634,0.0013492048
1712,0.03684297949075699,0.9679577,0.00135740513775634,0.0013492192
1713,0.03684297949075699,0.97968817,0.00135740513775634,0.0013492595
1714,0.03684297949075699,0.9914186,0.00135740513775634,0.0013493251
1715,0.03684297949075699,1.003149,0.00135740513775634,0.001349415
1716,0.03684297949075699,1.0148796,0.00135740513775634,0.0013495286
1717,0.03684297949075699,1.02661,0.00135740513775634,0.0013496648
1718,0.03684297949075699,1.0383404,0.00135740513775634,0.001349822
1719,0.03684297949075699,1.0500709,0.00135740513775634,0.001349999
1720,0.03684297949075699,1.0618014,0.00135740513775634,0.0013501946
1721,0.03684297949075699,1.0735319,0.00135740513775634,0.0013504069
1722,0.03684297949075699,1.0852623,0.00135740513775634,0.0013506344
1723,0.03684297949075699,1.0969927,0.00135740513775634,0.0013508754
1724,0.03684297949075699,1.1087232,0.00135740513775634,0.0013511283
1725,0.03684297949075699,1.1204537,0.00135740513775634,0.0013513914
1726,0.03684297949075699,1.1321841,0.00135740513775634,0.001351663
1727,0.03684297949075699,1.1439146,0.00135740513775634,0.0013519416
1728,0.03684297949075699,1.155645,0.00135740513775634,0.0013522253
1729,0.03684297949075699,1.1673756,0.00135740513775634,0.001352513
1730,0.03684297949075699,1.179106,0.00135740513775634,0.0013528029
1731,0.03684297949075699,1.1908364,0.00135740513775634,0.0013530937
1732,0.03684297949075699,1.2025669,0.00135740513775634,0.0013533843
1733,0.03684297949075699,1.2142974,0.00135740513775634,0.0013536734
1734,0.03684297949075699,1.2260278,0.00135740513775634,0.0013539599
1735,0.03684297949075699,1.2377583,0.00135740513775634,0.0013542428
1736,0.03684297949075699,1.2494887,0.00135740513775634,0.0013545214
1737,0.03684297949075699,1.2612193,0.00135740513775634,0.0013547947
1738,0.03684297949075699,1.2729497,0.00135740513775634,0.001355062
1739,0.03684297949075699,1.2846801,0.00135740513775634,0.001355323
1740,0.03684297949075699,1.2964106,0.00135740513775634,0.0013555769
1741,0.03684297949075699,1.308141,0.00135740513775634,0.0013558235
1742,0.03684297949075699,1.3198715,0.00135740513775634,0.001356062
1743,0.03684297949075699,1.331602,0.00135740513775634,0.0013562929
1744,0.03684297949075699,1.3433324,0.00135740513775634,0.0013565153
1745,0.03684297949075699,1.3550628,0.00135740513775634,0.0013567297
1746,0.03684297949075699,1.3667934,0.00135740513775634,0.0013569355
1747,0.03684297949075699,1.3785238,0.00135740513775634,0.001357133
1748,0.03684297949075699,1.3902543,0.00135740513775634,0.001357322
1749,0.03684297949075699,1.4019847,0.00135740513775634,0.0013575027
1750,0.03684297949075699,1.4137154,0.00135740513775634,0.0013576752
1751,0.03684297949075699,1.4254458,0.00135740513775634,0.0013578396
1752,0.03684297949075699,1.4371762,0.00135740513775634,0.0013579963
1753,0.03684297949075699,1.4489067,0.00135740513775634,0.0013581449
1754,0.03684297949075699,1.4606372,0.00135740513775634,0.0013582864
1755,0.03684297949075699,1.4723676,0.00135740513775634,0.0013584204
1756,0.03684297949075699,1.4840981,0.00135740513775634,0.0013585474
1757,0.03684297949075699,1.4958285,0.00135740513775634,0.0013586676
1758,0.03684297949075699,1.5075591,0.00135740513775634,0.0013587811
1759,0.03684297949075699,1.5192895,0.00135740513775634,0.0013588885
1760,0.03684297949075699,1.5310199,0.00135740513775634,0.0013589896
1761,0.03684297949075699,1.5427504,0.00135740513775634,0.0013590851
1762,0.03684297949075699,1.5544808,0.00135740513775634,0.0013591751
1763,0.03684297949075699,1.5662113,0.00135740513775634,0.0013592597
1764,0.03684297949075699,1.5779418,0.00135740513775634,0.0013593392
1765,0.03684297949075699,1.5896722,0.00135740513775634,0.0013594141
1766,0.03684297949075699,1.6014026,0.00135740513775634,0.0013594843
1767,0.03684297949075699,1.6131332,0.00135740513775634,0.0013595502
1768,0.03684297949075699,1.6248636,0.00135740513775634,0.001359612
1769,0.03684297949075699,1.636594,0.00135740513775634,0.0013596698
1770,0.03684297949075699,1.6483245,0.00135740513775634,0.0013597241
1771,0.03684297949075699,1.660055,0.00135740513775634,0.0013597748
1772,0.03684297949075699,1.6717855,0.00135740513775634,0.0013598223
1773,0.03684297949075699,1.6835159,0.00135740513775634,0.0013598666
1774,0.03684297949075699,1.6952463,0.00135740513775634,0.001359908
1775,0.03684297949075699,1.7069769,0.00135740513775634,0.0013599467
1776,0.03684297949075699,1.7187073,0.00135740513775634,0.001359983
1777,0.03684297949075699,1.7304378,0.00135740513775634,0.0013600166
1778,0.03684297949075699,1.7421682,0.00135740513775634,0.0013600481
1779,0.03684297949075699,1.7538986,0.00135740513775634,0.0013600773
1780,0.03684297949075699,1.7656292,0.00135740513775634,0.0013601047
1781,0.03684297949075699,1.7773596,0.00135740513775634,0.0013601299
1782,0.03684297949075699,1.78909,0.00135740513775634,0.0013601535
1783,0.03684297949075699,1.8008205,0.00135740513775634,0.0013601755
1784,0.03684297949075699,1.812551,0.00135740513775634,0.0013601959
1785,0.03684297949075699,1.8242815,0.00135740513775634,0.001360215
1786,0.03684297949075699,1.8360119,0.00135740513775634,0.0013602325
1787,0.03684297949075699,1.8477423,0.00135740513775634,0.001360249
1788,0.03684297949075699,1.8594729,0.00135740513775634,0.0013602643
1789,0.03684297949075699,1.8712033,0.00135740513775634,0.0013602783
1790,0.03684297949075699,1.8829337,0.00135740513775634,0.0013602913
1791,0.03684297949075699,1.8946642,0.00135740513775634,0.0013603034
1792,0.03684297949075699,1.9063946,0.00135740513775634,0.0013603145
1793,0.03684297949075699,1.9181252,0.00135740513775634,0.001360325
1794,0.03684297949075699,1.9298556,0.00135740513775634,0.0013603346
1795,0.03684297949075699,1.941586,0.00135740513775634,0.0013603435
1796,0.03684297949075699,1.9533165,0.00135740513775634,0.0013603518
1797,0.03684297949075699,1.965047,0.00135740513775634,0.0013603594
1798,0.03684297949075699,1.9767774,0.00135740513775634,0.0013603664
1799,0.03684297949075699,1.9885079,0.00135740513775634,0.001360373
1800,0.03684297949075699,2.0002384,0.00135740513775634,0.0013603789
1801,0.03684297949075699,2.0119689,0.00135740513775634,0.0013603844
1802,0.03684297949075699,2.0236993,0.00135740513775634,0.0013603894
1803,0.03684297949075699,2.0354297,0.00135740513775634,0.0013603943
1804,0.03684297949075699,2.0471601,0.00135740513775634,0.0013603987
1805,0.03684297949075699,2.0588906,0.00135740513775634,0.0013604026
1806,0.03684297949075699,2.070621,0.00135740513775634,0.0013604063
1807,0.03684297949075699,2.0823517,0.00135740513775634,0.0013604099
1808,0.03684297949075699,2.094082,0.00135740513775634,0.0013604129
1809,0.03684297949075699,2.1058125,0.00135740513775634,0.0013604158
1810,0.03684297949075699,2.117543,0.00135740513775634,0.0013604184
1811,0.03684297949075699,2.1292734,0.00135740513775634,0.0013604208
1812,0.03684297949075699,2.1410038,0.00135740513775634,0.0013604232
1813,0.03684297949075699,2.1527343,0.00135740513775634,0.0013604253
1814,0.03684297949075699,2.1644647,0.00135740513775634,0.001360427
1815,0.03684297949075699,2.1761951,0.00135740513775634,0.001360429
1816,0.03684297949075699,2.1879258,0.00135740513775634,0.0013604304
1817,0.03684297949075699,2.1996562,0.00135740513775634,0.001360432
1818,0.03684297949075699,2.2113867,0.00135740513775634,0.0013604333
1819,0.03684297949075699,2.223117,0.00135740513775634,0.0013604345
1820,0.03684297949075699,2.2348475,0.00135740513775634,0.0013604356
1821,0.03684297949075699,2.246578,0.00135740513775634,0.0013604367
1822,0.03684297949075699,2.2583084,0.00135740513775634,0.0013604377
1823,0.03684297949075699,2.2700388,0.00135740513775634,0.0013604385
1824,0.03684297949075699,2.2817693,0.00135740513775634,0.0013604393
1825,0.03684297949075699,2.2935,0.00135740513775634,0.0013604402
1826,0.03684297949075699,2.3052304,0.00135740513775634,0.0013604407
1827,0.03684297949075699,2.3169608,0.00135740513775634,0.0013604412
1828,0.03684297949075699,2.3286912,0.00135740513775634,0.0013604419
1829,0.03684297949075699,2.3404217,0.00135740513775634,0.0013604424
1830,0.03684297949075699,2.352152,0.00135740513775634,0.0013604428
1831,0.03684297949075699,2.3638825,0.00135740513775634,0.0013604433
1832,0.03684297949075699,2.375613,0.00135740513775634,0.0013604437
1833,0.03684297949075699,2.3873436,0.00135740513775634,0.001360444
1834,0.03684297949075699,2.399074,0.00135740513775634,0.0013604444
1835,0.03684297949075699,2.4108045,0.00135740513775634,0.0013604446
1836,0.03684297949075699,2.422535,0.00135740513775634,0.0013604449
1837,0.03684297949075699,2.4342654,0.00135740513775634,0.0013604452
1838,0.03684297949075699,2.4459958,0.00135740513775634,0.0013604454
1839,0.03684297949075699,2.4577262,0.00135740513775634,0.0013604456
1840,0.03684297949075699,2.4694567,0.00135740513775634,0.0013604457
1841,0.03684297949075699,2.481187,0.00135740513775634,0.0013604461
1842,0.03684297949075699,2.4929178,0.00135740513775634,0.0013604461
1843,0.03684297949075699,2.5046482,0.00135740513775634,0.0013604462
1844,0.03684297949075699,2.5163786,0.00135740513775634,0.0013604464
1845,0.03684297949075699,2.528109,0.00135740513775634,0.0013604466
1846,0.03684297949075699,2.5398395,0.00135740513775634,0.0013604468
1847,0.03684297949075699,2.55157,0.00135740513775634,0.0013604468
1848,0.03684297949075699,2.5633004,0.00135740513775634,0.0013604469
1849,0.03684297949075699,2.5750308,0.00135740513775634,0.0013604469
1850,0.03684297949075699,2.5867615,0.00135740513775634,0.001360447
1851,0.03684297949075699,2.598492,0.00135740513775634,0.001360447
1852,0.03684297949075699,2.6102223,0.00135740513775634,0.001360447
1853,0.03684297949075699,2.6219528,0.00135740513775634,0.0013604473
1854,0.03684297949075699,2.6336832,0.00135740513775634,0.0013604473
1855,0.03684297949075699,2.6454136,0.00135740513775634,0.0013604473
1856,0.03684297949075699,2.657144,0.00135740513775634,0.0013604473
1857,0.03684297949075699,2.6688745,0.00135740513775634,0.0013604474
1858,0.03684297949075699,2.680605,0.00135740513775634,0.0013604474
1859,0.03684297949075699,2.6923356,0.00135740513775634,0.0013604474
1860,0.03684297949075699,2.704066,0.00135740513775634,0.0013604474
1861,0.03684297949075699,2.7157965,0.00135740513775634,0.0013604474
1862,0.03684297949075699,2.727527,0.00135740513775634,0.0013604475
1863,0.03684297949075699,2.7392573,0.00135740513775634,0.0013604475
1864,0.03684297949075699,2.7509878,0.00135740513775634,0.0013604475
1865,0.03684297949075699,2.7627182,0.00135740513775634,0.0013604475
1866,0.03684297949075699,2.7744486,0.00135740513775634,0.0013604475
1867,0.03684297949075699,2.7861793,0.00135740513775634,0.0013604475
1868,0.03684297949075699,2.7979097,0.00135740513775634,0.0013604475
1869,0.03684297949075699,2.8096402,0.00135740513775634,0.0013604475
1870,0.03684297949075699,2.8213706,0.00135740513775634,0.0013604475
1871,0.03684297949075699,2.833101,0.00135740513775634,0.0013604475
1872,0.03684297949075699,2.8448315,0.00135740513775634,0.0013604475
1873,0.03684297949075699,2.856562,0.00135740513775634,0.0013604475
1874,0.03684297949075699,2.8682923,0.00135740513775634,0.0013604475
1875,0.03684297949075699,2.8800228,0.00135740513775634,0.0013604475
1876,0.03684297949075699,2.8917534,0.00135740513775634,0.0013604475
1877,0.03684297949075699,2.9034839,0.00135740513775634,0.0013604477
1878,0.03684297949075699,2.9152143,0.00135740513775634,0.0013604477
1879,0.03684297949075699,2.9269447,0.00135740513775634,0.0013604477
1880,0.03684297949075699,2.9386752,0.00135740513775634,0.0013604477
1881,0.03684297949075699,2.9504056,0.00135740513775634,0.0013604477
1882,0.03684297949075699,2.962136,0.00135740513775634,0.0013604477
1883,0.03684297949075699,2.9738665,0.00135740513775634,0.0013604477
1884,0.03684297949075699,2.9855971,0.00135740513775634,0.0013604477
1885,0.03684297949075699,2.9973276,0.00135740513775634,0.0013604477
1886,0.03684297949075699,3.009058,0.00135740513775634,0.0013604477
1887,0.03684297949075699,3.0207884,0.00135740513775634,0.0013604477
1888,0.03684297949075699,3.0325189,0.00135740513775634,0.0013604477
1889,0.03684297949075699,3.0442493,0.00135740513775634,0.0013604477
1890,0.03684297949075699,3.0559797,0.00135740513775634,0.0013604477
1891,0.03684297949075699,3.0677102,0.00135740513775634,0.0013604477
1892,0.03684297949075699,3.0794406,0.00135740513775634,0.0013604477
1893,0.03684297949075699,3.0911713,0.00135740513775634,0.0013604477
1894,0.03684297949075699,3.1029017,0.00135740513775634,0.0013604477
1895,0.03684297949075699,3.1146321,0.00135740513775634,0.0013604477
1896,0.03684297949075699,3.1263626,0.00135740513775634,0.0013604477
1897,0.03684297949075699,3.138093,0.00135740513775634,0.0013604477
1898,0.03684297949075699,3.1498234,0.00135740513775634,0.0013604477
1899,0.03684297949075699,3.1615539,0.00135740513775634,0.0013604477
1900,0.03684297949075699,3.1732843,0.00135740513775634,0.0013604477
1901,0.03684297949075699,3.185015,0.00135740513775634,0.0013604477
1902,0.03684297949075699,3.1967454,0.00135740513775634,0.0013604477
1903,0.03684297949075699,3.2084758,0.00135740513775634,0.0013604477
1904,0.03684297949075699,3.2202063,0.00135740513775634,0.0013604477
1905,0.03684297949075699,3.2319367,0.00135740513775634,0.0013604477
1906,0.03684297949075699,3.2436671,0.00135740513775634,0.0013604477
1907,0.03684297949075699,3.2553976,0.00135740513775634,0.0013604477
1908,0.03684297949075699,3.267128,0.00135740513775634,0.0013604477
1909,0.03684297949075699,3.2788584,0.00135740513775634,0.0013604477
1910,0.03684297949075699,3.290589,0.00135740513775634,0.0013604477
1911,0.03684297949075699,3.3023195,0.00135740513775634,0.0013604475
1912,0.03684297949075699,3.31405,0.00135740513775634,0.0013604475
1913,0.03684297949075699,3.3257804,0.00135740513775634,0.0013604474
1914,0.03684297949075699,3.3375108,0.00135740513775634,0.001360447
1915,0.03684297949075699,3.3492413,0.00135740513775634,0.0013604466
1916,0.03684297949075699,3.3609717,0.00135740513775634,0.0013604454
1917,0.03684297949075699,3.3727021,0.00135740513775634,0.0013604433
1918,0.03684297949075699,3.3844328,0.00135740513775634,0.0013604395
1919,0.03684297949075699,3.3961632,0.00135740513775634,0.0013604321
1920,0.03684297949075699,3.4078937,0.00135740513775634,0.0013604189
1921,0.03684297949075699,3.419624,0.00135740513775634,0.0013603948
1922,0.03684297949075699,3.4313545,0.00135740513775634,0.0013603515
1923,0.03684297949075699,3.443085,0.00135740513775634,0.0013602752
1924,0.03684297949075699,3.4548154,0.00135740513775634,0.0013601424
1925,0.03684297949075699,3.4665458,0.00135740513775634,0.0013599143
1926,0.03684297949075699,3.4782763,0.00135740513775634,0.0013595284
1927,0.03684297949075699,3.490007,0.00135740513775634,0.0013588844
1928,0.03684297949075699,3.5017374,0.00135740513775634,0.0013578257
1929,0.03684297949075699,3.5134678,0.00135740513775634,0.0013561118
1930,0.03684297949075699,3.5251982,0.00135740513775634,0.0013533828
1931,0.03684297949075699,3.5369287,0.00135740513775634,0.0013491152
1932,0.03684297949075699,3.548659,0.00135740513775634,0.001342575
1933,0.03684297949075699,3.5603895,0.00135740513775634,0.0013327862
1934,0.03684297949075699,3.57212,0.00135740513775634,0.0013185444
1935,0.03684297949075699,3.5838504,0.00135740513775634,0.0012985375
1936,0.03684297949075699,3.595581,0.00135740513775634,0.0012716418
1937,0.03684297949075699,3.6073115,0.00135740513775634,0.0012374558
1938,0.03684297949075699,3.619042,0.00135740513775634,0.001196989
1939,0.03684297949075699,3.6307724,0.00135740513775634,0.0011532627
1940,0.03684297949075699,3.6425028,0.00135740513775634,0.0011113683
1941,0.03684297949075699,3.6542332,0.00135740513775634,0.0010776793
1942,0.03684297949075699,3.6659636,0.00135740513775634,0.0010583628
1943,0.03684297949075699,3.677694,0.00135740513775634,0.0010577738
1944,0.03684297949075699,3.6894248,0.00135740513775634,0.001077326
1945,0.03684297949075699,3.7011552,0.00135740513775634,0.001115123
1946,0.03684297949075699,3.7128856,0.00135740513775634,0.0011664137
1947,0.03684297949075699,3.724616,0.00135740513775634,0.0012247919
1948,0.03684297949075699,3.7363465,0.00135740513775634,0.0012838081
1949,0.03684297949075699,3.748077,0.00135740513775634,0.0013383838
1950,0.03684297949075699,3.7598073,0.00135740513775634,0.0013855044
1951,0.03684297949075699,3.7715378,0.00135740513775634,0.0014241196
1952,0.03684297949075699,3.7832682,0.00135740513775634,0.0014545713
1953,0.03684297949075699,3.794999,0.00135740513775634,0.0014779425
1954,0.03684297949075699,3.8067293,0.00135740513775634,0.0014955547
1955,0.03684297949075699,3.8184597,0.00135740513775634,0.001508678
1956,0.03684297949075699,3.8301902,0.00135740513775634,0.0015183968
1957,0.03684297949075699,3.8419206,0.00135740513775634,0.001525577
1958,0.03684297949075699,3.853651,0.00135740513775634,0.0015308836
1959,0.03684297949075699,3.8653815,0.00135740513775634,0.001534814
1960,0.03684297949075699,3.877112,0.00135740513775634,0.0015377358
1961,0.03684297949075699,3.8888426,0.00135740513775634,0.0015399174
1962,0.03684297949075699,3.900573,0.00135740513775634,0.0015415535
1963,0.03684297949075699,3.9123034,0.00135740513775634,0.0015427868
1964,0.03684297949075699,3.9240339,0.00135740513775634,0.0015437207
1965,0.03684297949075699,3.9357643,0.00135740513775634,0.0015444304
1966,0.03684297949075699,3.9474947,0.00135740513775634,0.0015449709
1967,0.03684297949075699,3.9592252,0.00135740513775634,0.0015453827
1968,0.03684297949075699,3.9709556,0.00135740513775634,0.0015456951
1969,0.03684297949075699,3.982686,0.00135740513775634,0.0015459298
1970,0.03684297949075699,3.9944167,0.00135740513775634,0.0015461026
1971,0.03684297949075699,4.006147,0.00135740513775634,0.0015462246
1972,0.03684297949075699,4.0178776,0.00135740513775634,0.0015463034
1973,0.03684297949075699,4.029608,0.00135740513775634,0.0015463443
1974,0.03684297949075699,4.0413384,0.00135740513775634,0.001546349
1975,0.03684297949075699,4.053069,0.00135740513775634,0.0015463186
1976,0.03684297949075699,4.0647993,0.00135740513775634,0.0015462508
1977,0.03684297949075699,4.07653,0.00135740513775634,0.0015461416
1978,0.03684297949075699,4.08826,0.00135740513775634,0.001545984
1979,0.03684297949075699,4.099991,0.00135740513775634,0.001545768
1980,0.03684297949075699,4.111721,0.00135740513775634,0.0015454793
1981,0.03684297949075699,4.1234517,0.00135740513775634,0.001545098
1982,0.03684297949075699,4.1351824,0.00135740513775634,0.0015445971
1983,0.03684297949075699,4.1469126,0.00135740513775634,0.0015439399
1984,0.03684297949075699,4.1586432,0.00135740513775634,0.0015430755
1985,0.03684297949075699,4.1703734,0.00135740513775634,0.0015419354
1986,0.03684297949075699,4.182104,0.00135740513775634,0.0015404247
1987,0.03684297949075699,4.1938343,0.00135740513775634,0.0015384133
1988,0.03684297949075699,4.205565,0.00135740513775634,0.001535723
1989,0.03684297949075699,4.217295,0.00135740513775634,0.0015321078
1990,0.03684297949075699,4.229026,0.00135740513775634,0.0015272314
1991,0.03684297949075699,4.2407565,0.00135740513775634,0.0015206365
1992,0.03684297949075699,4.2524867,0.00135740513775634,0.0015117085
1993,0.03684297949075699,4.2642174,0.00135740513775634,0.0014996406
1994,0.03684297949075699,4.2759476,0.00135740513775634,0.0014834101
1995,0.03684297949075699,4.2876782,0.00135740513775634,0.0014617906
1996,0.03684297949075699,4.2994084,0.00135740513775634,0.0014334546
1997,0.03684297949075699,4.311139,0.00135740513775634,0.0013972077
1998,0.03684297949075699,4.3228693,0.00135740513775634,0.0013524422
1999,0.03684297949075699,4.3346,0.00135740513775634,0.0012997461

==> data/weights/level4.csv <==
,sigma_t,x,conventional_weights,optimal_weights
2000,0.12259063869714737,-1.5188999,0.015028464696174526,0.015908387
2001,0.12259063869714737,-1.5071695,0.015028464696174526,0.015908385
2002,0.12259063869714737,-1.495439,0.015028464696174526,0.015908381
2003,0.12259063869714737,-1.4837085,0.015028464696174526,0.015908374
2004,0.12259063869714737,-1.4719781,0.015028464696174526,0.015908368
2005,0.12259063869714737,-1.4602476,0.015028464696174526,0.01590836
2006,0.12259063869714737,-1.4485172,0.015028464696174526,0.015908353
2007,0.12259063869714737,-1.4367867,0.015028464696174526,0.015908344
2008,0.12259063869714737,-1.4250562,0.015028464696174526,0.01590833
2009,0.12259063869714737,-1.4133258,0.015028464696174526,0.01590832
2010,0.12259063869714737,-1.4015954,0.015028464696174526,0.01590831
2011,0.12259063869714737,-1.3898648,0.015028464696174526,0.015908293
2012,0.12259063869714737,-1.3781344,0.015028464696174526,0.015908277
2013,0.12259063869714737,-1.3664039,0.015028464696174526,0.015908264
2014,0.12259063869714737,-1.3546735,0.015028464696174526,0.015908245
2015,0.12259063869714737,-1.342943,0.015028464696174526,0.015908226
2016,0.12259063869714737,-1.3312125,0.015028464696174526,0.01590821
2017,0.12259063869714737,-1.3194821,0.015028464696174526,0.015908185
2018,0.12259063869714737,-1.3077517,0.015028464696174526,0.015908163
2019,0.12259063869714737,-1.2960212,0.015028464696174526,0.01590814
2020,0.12259063869714737,-1.2842907,0.015028464696174526,0.015908116
2021,0.12259063869714737,-1.2725602,0.015028464696174526,0.01590809
2022,0.12259063869714737,-1.2608298,0.015028464696174526,0.015908062
2023,0.12259063869714737,-1.2490994,0.015028464696174526,0.015908033
2024,0.12259063869714737,-1.2373688,0.015028464696174526,0.015908001
2025,0.12259063869714737,-1.2256384,0.015028464696174526,0.015907971
2026,0.12259063869714737,-1.213908,0.015028464696174526,0.015907936
2027,0.12259063869714737,-1.2021775,0.015028464696174526,0.015907899
2028,0.12259063869714737,-1.190447,0.015028464696174526,0.015907863
2029,0.12259063869714737,-1.1787165,0.015028464696174526,0.015907826
2030,0.12259063869714737,-1.1669861,0.015028464696174526,0.015907785
2031,0.12259063869714737,-1.1552557,0.015028464696174526,0.015907742
2032,0.12259063869714737,-1.1435251,0.015028464696174526,0.015907697
2033,0.12259063869714737,-1.1317947,0.015028464696174526,0.01590765
2034,0.12259063869714737,-1.1200643,0.015028464696174526,0.015907602
2035,0.12259063869714737,-1.1083338,0.015028464696174526,0.015907552
2036,0.12259063869714737,-1.0966034,0.015028464696174526,0.015907498
2037,0.12259063869714737,-1.0848728,0.015028464696174526,0.015907442
2038,0.12259063869714737,-1.0731424,0.015028464696174526,0.015907384
2039,0.12259063869714737,-1.061412,0.015028464696174526,0.015907325
2040,0.12259063869714737,-1.0496815,0.015028464696174526,0.015907262
2041,0.12259063869714737,-1.037951,0.015028464696174526,0.015907194
2042,0.12259063869714737,-1.0262206,0.015028464696174526,0.015907127
2043,0.12259063869714737,-1.0144901,0.015028464696174526,0.015907055
2044,0.12259063869714737,-1.0027597,0.015028464696174526,0.01590698
2045,0.12259063869714737,-0.9910292,0.015028464696174526,0.015906904
2046,0.12259063869714737,-0.9792987,0.015028464696174526,0.01590682
2047,0.12259063869714737,-0.9675683,0.015028464696174526,0.015906736
2048,0.12259063869714737,-0.95583785,0.015028464696174526,0.015906649
2049,0.12259063869714737,-0.94410735,0.015028464696174526,0.015906556
2050,0.12259063869714737,-0.9323769,0.015028464696174526,0.01590646
2051,0.12259063869714737,-0.9206464,0.015028464696174526,0.01590636
2052,0.12259063869714737,-0.908916,0.015028464696174526,0.015906256
2053,0.12259063869714737,-0.8971855,0.015028464696174526,0.015906148
2054,0.12259063869714737,-0.8854551,0.015028464696174526,0.015906034
2055,0.12259063869714737,-0.8737246,0.015028464696174526,0.015905917
2056,0.12259063869714737,-0.86199415,0.015028464696174526,0.015905792
2057,0.12259063869714737,-0.85026366,0.015028464696174526,0.015905663
2058,0.12259063869714737,-0.8385332,0.015028464696174526,0.01590553
2059,0.12259063869714737,-0.82680273,0.015028464696174526,0.015905391
2060,0.12259063869714737,-0.8150723,0.015028464696174526,0.015905244
2061,0.12259063869714737,-0.8033418,0.015028464696174526,0.015905092
2062,0.12259063869714737,-0.7916114,0.015028464696174526,0.015904933
2063,0.12259063869714737,-0.7798809,0.015028464696174526,0.015904767
2064,0.12259063869714737,-0.76815045,0.015028464696174526,0.015904594
2065,0.12259063869714737,-0.75642,0.015028464696174526,0.015904414
2066,0.12259063869714737,-0.7446895,0.015028464696174526,0.015904225
2067,0.12259063869714737,-0.7329591,0.015028464696174526,0.015904028
2068,0.12259063869714737,-0.7212286,0.015028464696174526,0.015903823
2069,0.12259063869714737,-0.70949817,0.015028464696174526,0.015903609
2070,0.12259063869714737,-0.6977677,0.015028464696174526,0.015903385
2071,0.12259063869714737,-0.68603724,0.015028464696174526,0.015903153
2072,0.12259063869714737,-0.67430675,0.015028464696174526,0.015902909
2073,0.12259063869714737,-0.6625763,0.015028464696174526,0.015902653
2074,0.12259063869714737,-0.6508458,0.015028464696174526,0.015902387
2075,0.12259063869714737,-0.6391154,0.015028464696174526,0.015902108
2076,0.12259063869714737,-0.6273849,0.015028464696174526,0.015901817
2077,0.12259063869714737,-0.61565447,0.015028464696174526,0.015901513
2078,0.12259063869714737,-0.603924,0.015028464696174526,0.015901195
2079,0.12259063869714737,-0.59219354,0.015028464696174526,0.015900861
2080,0.12259063869714737,-0.58046305,0.015028464696174526,0.015900513
2081,0.12259063869714737,-0.5687326,0.015028464696174526,0.015900152
2082,0.12259063869714737,-0.5570022,0.015028464696174526,0.015899772
2083,0.12259063869714737,-0.5452717,0.015028464696174526,0.015899373
2084,0.12259063869714737,-0.53354126,0.015028464696174526,0.015898956
2085,0.12259063869714737,-0.52181077,0.015028464696174526,0.01589852
2086,0.12259063869714737,-0.51008034,0.015028464696174526,0.015898066
2087,0.12259063869714737,-0.49834985,0.015028464696174526,0.015897589
2088,0.12259063869714737,-0.4866194,0.015028464696174526,0.01589709
2089,0.12259063869714737,-0.47488895,0.015028464696174526,0.015896566
2090,0.12259063869714737,-0.4631585,0.015028464696174526,0.01589602
2091,0.12259063869714737,-0.45142803,0.015028464696174526,0.015895445
2092,0.12259063869714737,-0.43969756,0.015028464696174526,0.015894845
2093,0.12259063869714737,-0.4279671,0.015028464696174526,0.015894216
2094,0.12259063869714737,-0.41623664,0.015028464696174526,0.015893556
2095,0.12259063869714737,-0.40450618,0.015028464696174526,0.015892865
2096,0.12259063869714737,-0.3927757,0.015028464696174526,0.01589214
2097,0.12259063869714737,-0.38104525,0.015028464696174526,0.01589138
2098,0.12259063869714737,-0.3693148,0.015028464696174526,0.015890585
2099,0.12259063869714737,-0.35758433,0.015028464696174526,0.01588975
2100,0.12259063869714737,-0.34585387,0.015028464696174526,0.015888875
2101,0.12259063869714737,-0.3341234,0.015028464696174526,0.015887957
2102,0.12259063869714737,-0.32239294,0.015028464696174526,0.015886994
2103,0.12259063869714737,-0.31066248,0.015028464696174526,0.01588598
2104,0.12259063869714737,-0.29893202,0.015028464696174526,0.015884921
2105,0.12259063869714737,-0.28720158,0.015028464696174526,0.015883809
2106,0.12259063869714737,-0.27547112,0.015028464696174526,0.015882641
2107,0.12259063869714737,-0.26374066,0.015028464696174526,0.015881414
2108,0.12259063869714737,-0.2520102,0.015028464696174526,0.015880125
2109,0.12259063869714737,-0.24027973,0.015028464696174526,0.015878772
2110,0.12259063869714737,-0.22854927,0.015028464696174526,0.015877351
2111,0.12259063869714737,-0.21681881,0.015028464696174526,0.015875857
2112,0.12259063869714737,-0.20508835,0.015028464696174526,0.015874293
2113,0.12259063869714737,-0.19335788,0.015028464696174526,0.015872644
2114,0.12259063869714737,-0.18162742,0.015028464696174526,0.015870914
2115,0.12259063869714737,-0.16989696,0.015028464696174526,0.015869094
2116,0.12259063869714737,-0.1581665,0.015028464696174526,0.015867183
2117,0.12259063869714737,-0.14643605,0.015028464696174526,0.015865173
2118,0.12259063869714737,-0.13470559,0.015028464696174526,0.015863061
2119,0.12259063869714737,-0.122975126,0.015028464696174526,0.015860839
2120,0.12259063869714737,-0.11124466,0.015028464696174526,0.015858503
2121,0.12259063869714737,-0.0995142,0.015028464696174526,0.015856048
2122,0.12259063869714737,-0.08778374,0.015028464696174526,0.015853465
2123,0.12259063869714737,-0.076053284,0.015028464696174526,0.015850749
2124,0.12259063869714737,-0.06432282,0.015028464696174526,0.015847892
2125,0.12259063869714737,-0.05259236,0.015028464696174526,0.015844885
2126,0.12259063869714737,-0.0408619,0.015028464696174526,0.015841726
2127,0.12259063869714737,-0.02913144,0.015028464696174526,0.015838398
2128,0.12259063869714737,-0.01740098,0.015028464696174526,0.015834898
2129,0.12259063869714737,-0.0056705195,0.015028464696174526,0.015831217
2130,0.12259063869714737,0.006059941,0.015028464696174526,0.015827343
2131,0.12259063869714737,0.017790401,0.015028464696174526,0.015823266
2132,0.12259063869714737,0.029520862,0.015028464696174526,0.015818976
2133,0.12259063869714737,0.041251324,0.015028464696174526,0.015814463
2134,0.12259063869714737,0.052981783,0.015028464696174526,0.015809713
2135,0.12259063869714737,0.06471224,0.015028464696174526,0.015804714
2136,0.12259063869714737,0.0764427,0.015028464696174526,0.015799455
2137,0.12259063869714737,0.088173166,0.015028464696174526,0.015793921
2138,0.12259063869714737,0.09990363,0.015028464696174526,0.015788099
2139,0.12259063869714737,0.11163408,0.015028464696174526,0.015781974
2140,0.12259063869714737,0.123364545,0.015028464696174526,0.01577553
2141,0.12259063869714737,0.135095,0.015028464696174526,0.015768752
2142,0.12259063869714737,0.14682546,0.015028464696174526,0.015761623
2143,0.12259063869714737,0.15855592,0.015028464696174526,0.015754122
2144,0.12259063869714737,0.17028639,0.015028464696174526,0.015746238
2145,0.12259063869714737,0.18201685,0.015028464696174526,0.015737945
2146,0.12259063869714737,0.19374731,0.015028464696174526,0.015729232
2147,0.12259063869714737,0.20547777,0.015028464696174526,0.01572007
2148,0.12259063869714737,0.21720824,0.015028464696174526,0.015710445
2149,0.12259063869714737,0.22893868,0.015028464696174526,0.015700335
2150,0.12259063869714737,0.24066915,0.015028464696174526,0.015689712
2151,0.12259063869714737,0.25239962,0.015028464696174526,0.01567856
2152,0.12259063869714737,0.26413006,0.015028464696174526,0.015666854
2153,0.12259063869714737,0.27586052,0.015028464696174526,0.015654571
2154,0.12259063869714737,0.28759098,0.015028464696174526,0.015641686
2155,0.12259063869714737,0.29932144,0.015028464696174526,0.015628176
2156,0.12259063869714737,0.3110519,0.015028464696174526,0.015614018
2157,0.12259063869714737,0.32278237,0.015028464696174526,0.015599184
2158,0.12259063869714737,0.33451283,0.015028464696174526,0.015583651
2159,0.12259063869714737,0.3462433,0.015028464696174526,0.015567397
2160,0.12259063869714737,0.35797375,0.015028464696174526,0.0155503955
2161,0.12259063869714737,0.36970422,0.015028464696174526,0.015532625
2162,0.12259063869714737,0.38143468,0.015028464696174526,0.01551406
2163,0.12259063869714737,0.39316514,0.015028464696174526,0.015494682
2164,0.12259063869714737,0.4048956,0.015028464696174526,0.015474467
2165,0.12259063869714737,0.41662607,0.015028464696174526,0.015453398
2166,0.12259063869714737,0.42835653,0.015028464696174526,0.015431457
2167,0.12259063869714737,0.440087,0.015028464696174526,0.015408628
2168,0.12259063869714737,0.45181745,0.015028464696174526,0.0153848985
2169,0.12259063869714737,0.4635479,0.015028464696174526,0.01536026
2170,0.12259063869714737,0.47527835,0.015028464696174526,0.0153347
2171,0.12259063869714737,0.4870088,0.015028464696174526,0.01530822
2172,0.12259063869714737,0.49873927,0.015028464696174526,0.015280815
2173,0.12259063869714737,0.51046973,0.015028464696174526,0.015252494
2174,0.12259063869714737,0.5222002,0.015028464696174526,0.015223264
2175,0.12259063869714737,0.53393066,0.015028464696174526,0.015193138
2176,0.12259063869714737,0.5456611,0.015028464696174526,0.01516214
2177,0.12259063869714737,0.5573916,0.015028464696174526,0.015130294
2178,0.12259063869714737,0.569122,0.015028464696174526,0.01509763
2179,0.12259063869714737,0.5808525,0.015028464696174526,0.015064189
2180,0.12259063869714737,0.59258294,0.015028464696174526,0.015030022
2181,0.12259063869714737,0.60431343,0.015028464696174526,0.014995175
2182,0.12259063869714737,0.61604387,0.015028464696174526,0.014959715
2183,0.12259063869714737,0.62777436,0.015028464696174526,0.014923711
2184,0.12259063869714737,0.6395048,0.015028464696174526,0.014887242
2185,0.12259063869714737,0.6512353,0.015028464696174526,0.01485039
2186,0.12259063869714737,0.6629657,0.015028464696174526,0.014813255
2187,0.12259063869714737,0.6746962,0.015028464696174526,0.014775936
2188,0.12259063869714737,0.68642664,0.015028464696174526,0.014738544
2189,0.12259063869714737,0.69815713,0.015028464696174526,0.014701194
2190,0.12259063869714737,0.70988756,0.015028464696174526,0.014664015
2191,0.12259063869714737,0.72161806,0.015028464696174526,0.014627132
2192,0.12259063869714737,0.7333485,0.015028464696174526,0.014590686
2193,0.12259063869714737,0.7450789,0.015028464696174526,0.014554816
2194,0.12259063869714737,0.7568094,0.015028464696174526,0.014519665
2195,0.12259063869714737,0.76853985,0.015028464696174526,0.014485384
2196,0.12259063869714737,0.78027034,0.015028464696174526,0.014452118
2197,0.12259063869714737,0.7920008,0.015028464696174526,0.014420018
2198,0.12259063869714737,0.80373126,0.015028464696174526,0.014389228
2199,0.12259063869714737,0.8154617,0.015028464696174526,0.014359896
2200,0.12259063869714737,0.8271922,0.015028464696174526,0.014332163
2201,0.12259063869714737,0.8389226,0.015028464696174526,0.014306164
2202,0.12259063869714737,0.8506531,0.015028464696174526,0.014282026
2203,0.12259063869714737,0.86238354,0.015028464696174526,0.014259869
2204,0.12259063869714737,0.87411404,0.015028464696174526,0.014239805
2205,0.12259063869714737,0.88584447,0.015028464696174526,0.014221932
2206,0.12259063869714737,0.89757496,0.015028464696174526,0.014206337
2207,0.12259063869714737,0.9093054,0.015028464696174526,0.014193093
2208,0.12259063869714737,0.9210359,0.015028464696174526,0.014182262
2209,0.12259063869714737,0.9327663,0.015028464696174526,0.014173884
2210,0.12259063869714737,0.94449675,0.015028464696174526,0.014167995
2211,0.12259063869714737,0.95622724,0.015028464696174526,0.014164602
2212,0.12259063869714737,0.9679577,0.015028464696174526,0.014163709
2213,0.12259063869714737,0.97968817,0.015028464696174526,0.014165292
2214,0.12259063869714737,0.9914186,0.015028464696174526,0.0141693195
2215,0.12259063869714737,1.003149,0.015028464696174526,0.014175745
2216,0.12259063869714737,1.0148796,0.015028464696174526,0.014184498
2217,0.12259063869714737,1.02661,0.015028464696174526,0.01419551
2218,0.12259063869714737,1.0383404,0.015028464696174526,0.014208686
2219,0.12259063869714737,1.0500709,0.015028464696174526,0.014223923
2220,0.12259063869714737,1.0618014,0.015028464696174526,0.014241111
2221,0.12259063869714737,1.0735319,0.015028464696174526,0.014260127
2222,0.12259063869714737,1.0852623,0.015028464696174526,0.014280843
2223,0.12259063869714737,1.0969927,0.015028464696174526,0.014303122
2224,0.12259063869714737,1.1087232,0.015028464696174526,0.014326824
2225,0.12259063869714737,1.1204537,0.015028464696174526,0.014351806
2226,0.12259063869714737,1.1321841,0.015028464696174526,0.014377922
2227,0.12259063869714737,1.1439146,0.015028464696174526,0.014405022
2228,0.12259063869714737,1.155645,0.015028464696174526,0.014432964
2229,0.12259063869714737,1.1673756,0.015028464696174526,0.014461603
2230,0.12259063869714737,1.179106,0.015028464696174526,0.014490798
2231,0.12259063869714737,1.1908364,0.015028464696174526,0.014520414
2232,0.12259063869714737,1.2025669,0.015028464696174526,0.014550318
2233,0.12259063869714737,1.2142974,0.015028464696174526,0.014580385
2234,0.12259063869714737,1.2260278,0.015028464696174526,0.014610496
2235,0.12259063869714737,1.2377583,0.015028464696174526,0.014640542
2236,0.12259063869714737,1.2494887,0.015028464696174526,0.014670414
2237,0.12259063869714737,1.2612193,0.015028464696174526,0.014700022
2238,0.12259063869714737,1.2729497,0.015028464696174526,0.014729273
2239,0.12259063869714737,1.2846801,0.015028464696174526,0.014758087
2240,0.12259063869714737,1.2964106,0.015028464696174526,0.014786396
2241,0.12259063869714737,1.308141,0.015028464696174526,0.014814135
2242,0.12259063869714737,1.3198715,0.015028464696174526,0.014841246
2243,0.12259063869714737,1.331602,0.015028464696174526,0.014867683
2244,0.12259063869714737,1.3433324,0.015028464696174526,0.014893403
2245,0.12259063869714737,1.3550628,0.015028464696174526,0.014918378
2246,0.12259063869714737,1.3667934,0.015028464696174526,0.014942574
2247,0.12259063869714737,1.3785238,0.015028464696174526,0.014965973
2248,0.12259063869714737,1.3902543,0.015028464696174526,0.014988561
2249,0.12259063869714737,1.4019847,0.015028464696174526,0.015010325
2250,0.12259063869714737,1.4137154,0.015028464696174526,0.015031263
2251,0.12259063869714737,1.4254458,0.015028464696174526,0.015051373
2252,0.12259063869714737,1.4371762,0.015028464696174526,0.015070659
2253,0.12259063869714737,1.4489067,0.015028464696174526,0.015089127
2254,0.12259063869714737,1.4606372,0.015028464696174526,0.015106789
2255,0.12259063869714737,1.4723676,0.015028464696174526,0.015123656
2256,0.12259063869714737,1.4840981,0.015028464696174526,0.015139746
2257,0.12259063869714737,1.4958285,0.015028464696174526,0.01515507
2258,0.12259063869714737,1.5075591,0.015028464696174526,0.015169657
2259,0.12259063869714737,1.5192895,0.015028464696174526,0.01518352
2260,0.12259063869714737,1.5310199,0.015028464696174526,0.015196682
2261,0.12259063869714737,1.5427504,0.015028464696174526,0.015209167
2262,0.12259063869714737,1.5544808,0.015028464696174526,0.015221001
2263,0.12259063869714737,1.5662113,0.015028464696174526,0.0152322035
2264,0.12259063869714737,1.5779418,0.015028464696174526,0.015242798
2265,0.12259063869714737,1.5896722,0.015028464696174526,0.015252813
2266,0.12259063869714737,1.6014026,0.015028464696174526,0.0152622685
2267,0.12259063869714737,1.6131332,0.015028464696174526,0.015271191
2268,0.12259063869714737,1.6248636,0.015028464696174526,0.015279603
2269,0.12259063869714737,1.636594,0.015028464696174526,0.015287528
2270,0.12259063869714737,1.6483245,0.015028464696174526,0.01529499
2271,0.12259063869714737,1.660055,0.015028464696174526,0.015302008
2272,0.12259063869714737,1.6717855,0.015028464696174526,0.015308608
2273,0.12259063869714737,1.6835159,0.015028464696174526,0.015314807
2274,0.12259063869714737,1.6952463,0.015028464696174526,0.01532063
2275,0.12259063869714737,1.7069769,0.015028464696174526,0.015326094
2276,0.12259063869714737,1.7187073,0.015028464696174526,0.015331217
2277,0.12259063869714737,1.7304378,0.015028464696174526,0.015336021
2278,0.12259063869714737,1.7421682,0.015028464696174526,0.015340521
2279,0.12259063869714737,1.7538986,0.015028464696174526,0.015344732
2280,0.12259063869714737,1.7656292,0.015028464696174526,0.015348676
2281,0.12259063869714737,1.7773596,0.015028464696174526,0.015352363
2282,0.12259063869714737,1.78909,0.015028464696174526,0.015355811
2283,0.12259063869714737,1.8008205,0.015028464696174526,0.015359031
2284,0.12259063869714737,1.812551,0.015028464696174526,0.015362041
2285,0.12259063869714737,1.8242815,0.015028464696174526,0.01536485
2286,0.12259063869714737,1.8360119,0.015028464696174526,0.015367469
2287,0.12259063869714737,1.8477423,0.015028464696174526,0.0153699145
2288,0.12259063869714737,1.8594729,0.015028464696174526,0.015372193
2289,0.12259063869714737,1.8712033,0.015028464696174526,0.015374317
2290,0.12259063869714737,1.8829337,0.015028464696174526,0.015376294
2291,0.12259063869714737,1.8946642,0.015028464696174526,0.015378138
2292,0.12259063869714737,1.9063946,0.015028464696174526,0.015379853
2293,0.12259063869714737,1.9181252,0.015028464696174526,0.015381447
2294,0.12259063869714737,1.9298556,0.015028464696174526,0.01538293
2295,0.12259063869714737,1.941586,0.015028464696174526,0.01538431
2296,0.12259063869714737,1.9533165,0.015028464696174526,0.0153855905
2297,0.12259063869714737,1.965047,0.015028464696174526,0.01538678
2298,0.12259063869714737,1.9767774,0.015028464696174526,0.015387885
2299,0.12259063869714737,1.9885079,0.015028464696174526,0.015388912
2300,0.12259063869714737,2.0002384,0.015028464696174526,0.015389863
2301,0.12259063869714737,2.0119689,0.015028464696174526,0.015390746
2302,0.12259063869714737,2.0236993,0.015028464696174526,0.015391565
2303,0.12259063869714737,2.0354297,0.015028464696174526,0.015392325
2304,0.12259063869714737,2.0471601,0.015028464696174526,0.015393027
2305,0.12259063869714737,2.0588906,0.015028464696174526,0.015393677
2306,0.12259063869714737,2.070621,0.015028464696174526,0.015394282
2307,0.12259063869714737,2.0823517,0.015028464696174526,0.0153948385
2308,0.12259063869714737,2.094082,0.015028464696174526,0.0153953545
2309,0.12259063869714737,2.1058125,0.015028464696174526,0.015395832
2310,0.12259063869714737,2.117543,0.015028464696174526,0.015396274
2311,0.12259063869714737,2.1292734,0.015028464696174526,0.015396682
2312,0.12259063869714737,2.1410038,0.015028464696174526,0.015397058
2313,0.12259063869714737,2.1527343,0.015028464696174526,0.015397407
2314,0.12259063869714737,2.1644647,0.015028464696174526,0.015397728
2315,0.12259063869714737,2.1761951,0.015028464696174526,0.0153980255
2316,0.12259063869714737,2.1879258,0.015028464696174526,0.015398299
2317,0.12259063869714737,2.1996562,0.015028464696174526,0.015398553
2318,0.12259063869714737,2.2113867,0.015028464696174526,0.015398784
2319,0.12259063869714737,2.223117,0.015028464696174526,0.015399
2320,0.12259063869714737,2.2348475,0.015028464696174526,0.015399197
2321,0.12259063869714737,2.246578,0.015028464696174526,0.01539938
2322,0.12259063869714737,2.2583084,0.015028464696174526,0.015399546
2323,0.12259063869714737,2.2700388,0.015028464696174526,0.015399701
2324,0.12259063869714737,2.2817693,0.015028464696174526,0.015399844
2325,0.12259063869714737,2.2935,0.015028464696174526,0.015399975
2326,0.12259063869714737,2.3052304,0.015028464696174526,0.015400095
2327,0.12259063869714737,2.3169608,0.015028464696174526,0.015400206
2328,0.12259063869714737,2.3286912,0.015028464696174526,0.015400306
2329,0.12259063869714737,2.3404217,0.015028464696174526,0.015400399
2330,0.12259063869714737,2.352152,0.015028464696174526,0.015400485
2331,0.12259063869714737,2.3638825,0.015028464696174526,0.015400564
2332,0.12259063869714737,2.375613,0.015028464696174526,0.015400638
2333,0.12259063869714737,2.3873436,0.015028464696174526,0.015400704
2334,0.12259063869714737,2.399074,0.015028464696174526,0.0154007645
2335,0.12259063869714737,2.4108045,0.015028464696174526,0.01540082
2336,0.12259063869714737,2.422535,0.015028464696174526,0.015400871
2337,0.12259063869714737,2.4342654,0.015028464696174526,0.015400919
2338,0.12259063869714737,2.4459958,0.015028464696174526,0.01540096
2339,0.12259063869714737,2.4577262,0.015028464696174526,0.015400999
2340,0.12259063869714737,2.4694567,0.015028464696174526,0.015401036
2341,0.12259063869714737,2.481187,0.015028464696174526,0.015401069
2342,0.12259063869714737,2.4929178,0.015028464696174526,0.0154011
2343,0.12259063869714737,2.5046482,0.015028464696174526,0.015401127
2344,0.12259063869714737,2.5163786,0.015028464696174526,0.015401152
2345,0.12259063869714737,2.528109,0.015028464696174526,0.015401175
2346,0.12259063869714737,2.5398395,0.015028464696174526,0.015401197
2347,0.12259063869714737,2.55157,0.015028464696174526,0.015401216
2348,0.12259063869714737,2.5633004,0.015028464696174526,0.015401234
2349,0.12259063869714737,2.5750308,0.015028464696174526,0.015401251
2350,0.12259063869714737,2.5867615,0.015028464696174526,0.015401263
2351,0.12259063869714737,2.598492,0.015028464696174526,0.015401277
2352,0.12259063869714737,2.6102223,0.015028464696174526,0.01540129
2353,0.12259063869714737,2.6219528,0.015028464696174526,0.0154013
2354,0.12259063869714737,2.6336832,0.015028464696174526,0.015401311
2355,0.12259063869714737,2.6454136,0.015028464696174526,0.0154013205
2356,0.12259063869714737,2.657144,0.015028464696174526,0.015401329
2357,0.12259063869714737,2.6688745,0.015028464696174526,0.015401336
2358,0.12259063869714737,2.680605,0.015028464696174526,0.015401344
2359,0.12259063869714737,2.6923356,0.015028464696174526,0.0154013485
2360,0.12259063869714737,2.704066,0.015028464696174526,0.015401354
2361,0.12259063869714737,2.7157965,0.015028464696174526,0.0154013615
2362,0.12259063869714737,2.727527,0.015028464696174526,0.015401365
2363,0.12259063869714737,2.7392573,0.015028464696174526,0.015401369
2364,0.12259063869714737,2.7509878,0.015028464696174526,0.015401374
2365,0.12259063869714737,2.7627182,0.015028464696174526,0.015401377
2366,0.12259063869714737,2.7744486,0.015028464696174526,0.015401381
2367,0.12259063869714737,2.7861793,0.015028464696174526,0.015401383
2368,0.12259063869714737,2.7979097,0.015028464696174526,0.015401387
2369,0.12259063869714737,2.8096402,0.015028464696174526,0.0154013885
2370,0.12259063869714737,2.8213706,0.015028464696174526,0.01540139
2371,0.12259063869714737,2.833101,0.015028464696174526,0.015401392
2372,0.12259063869714737,2.8448315,0.015028464696174526,0.015401393
2373,0.12259063869714737,2.856562,0.015028464696174526,0.015401397
2374,0.12259063869714737,2.8682923,0.015028464696174526,0.015401397
2375,0.12259063869714737,2.8800228,0.015028464696174526,0.015401399
2376,0.12259063869714737,2.8917534,0.015028464696174526,0.015401401
2377,0.12259063869714737,2.9034839,0.015028464696174526,0.015401401
2378,0.12259063869714737,2.9152143,0.015028464696174526,0.0154014025
2379,0.12259063869714737,2.9269447,0.015028464696174526,0.0154014025
2380,0.12259063869714737,2.9386752,0.015028464696174526,0.0154014025
2381,0.12259063869714737,2.9504056,0.015028464696174526,0.015401404
2382,0.12259063869714737,2.962136,0.015028464696174526,0.015401404
2383,0.12259063869714737,2.9738665,0.015028464696174526,0.0154014025
2384,0.12259063869714737,2.9855971,0.015028464696174526,0.0154014025
2385,0.12259063869714737,2.9973276,0.015028464696174526,0.015401401
2386,0.12259063869714737,3.009058,0.015028464696174526,0.015401397
2387,0.12259063869714737,3.0207884,0.015028464696174526,0.01540139
2388,0.12259063869714737,3.0325189,0.015028464696174526,0.015401379
2389,0.12259063869714737,3.0442493,0.015028464696174526,0.015401363
2390,0.12259063869714737,3.0559797,0.015028464696174526,0.015401338
2391,0.12259063869714737,3.0677102,0.015028464696174526,0.0154013
2392,0.12259063869714737,3.0794406,0.015028464696174526,0.015401241
2393,0.12259063869714737,3.0911713,0.015028464696174526,0.01540115
2394,0.12259063869714737,3.1029017,0.015028464696174526,0.015401014
2395,0.12259063869714737,3.1146321,0.015028464696174526,0.015400807
2396,0.12259063869714737,3.1263626,0.015028464696174526,0.015400501
2397,0.12259063869714737,3.138093,0.015028464696174526,0.015400043
2398,0.12259063869714737,3.1498234,0.015028464696174526,0.015399368
2399,0.12259063869714737,3.1615539,0.015028464696174526,0.015398375
2400,0.12259063869714737,3.1732843,0.015028464696174526,0.015396926
2401,0.12259063869714737,3.185015,0.015028464696174526,0.015394821
2402,0.12259063869714737,3.1967454,0.015028464696174526,0.015391786
2403,0.12259063869714737,3.2084758,0.015028464696174526,0.015387433
2404,0.12259063869714737,3.2202063,0.015028464696174526,0.015381232
2405,0.12259063869714737,3.2319367,0.015028464696174526,0.0153724495
2406,0.12259063869714737,3.2436671,0.015028464696174526,0.015360098
2407,0.12259063869714737,3.2553976,0.015028464696174526,0.015342843
2408,0.12259063869714737,3.267128,0.015028464696174526,0.015318898
2409,0.12259063869714737,3.2788584,0.015028464696174526,0.015285915
2410,0.12259063869714737,3.290589,0.015028464696174526,0.015240837
2411,0.12259063869714737,3.3023195,0.015028464696174526,0.015179747
2412,0.12259063869714737,3.31405,0.015028464696174526,0.015097711
2413,0.12259063869714737,3.3257804,0.015028464696174526,0.014988659
2414,0.12259063869714737,3.3375108,0.015028464696174526,0.014845343
2415,0.12259063869714737,3.3492413,0.015028464696174526,0.0146594215
2416,0.12259063869714737,3.3609717,0.015028464696174526,0.014421789
2417,0.12259063869714737,3.3727021,0.015028464696174526,0.014123218
2418,0.12259063869714737,3.3844328,0.015028464696174526,0.013755394
2419,0.12259063869714737,3.3961632,0.015028464696174526,0.013312409
2420,0.12259063869714737,3.4078937,0.015028464696174526,0.012792452
2421,0.12259063869714737,3.419624,0.015028464696174526,0.012199545
2422,0.12259063869714737,3.4313545,0.015028464696174526,0.011544741
2423,0.12259063869714737,3.443085,0.015028464696174526,0.010846304
2424,0.12259063869714737,3.4548154,0.015028464696174526,0.010128533
2425,0.12259063869714737,3.4665458,0.015028464696174526,0.009419373
2426,0.12259063869714737,3.4782763,0.015028464696174526,0.008747312
2427,0.12259063869714737,3.490007,0.015028464696174526,0.008138445
2428,0.12259063869714737,3.5017374,0.015028464696174526,0.0076144882
2429,0.12259063869714737,3.5134678,0.015028464696174526,0.0071919537
2430,0.12259063869714737,3.5251982,0.015028464696174526,0.00688265
2431,0.12259063869714737,3.5369287,0.015028464696174526,0.006694925
2432,0.12259063869714737,3.548659,0.015028464696174526,0.0066352477
2433,0.12259063869714737,3.5603895,0.015028464696174526,0.006709667
2434,0.12259063869714737,3.57212,0.015028464696174526,0.00692491
2435,0.12259063869714737,3.5838504,0.015028464696174526,0.007288893
2436,0.12259063869714737,3.595581,0.015028464696174526,0.0078106523
2437,0.12259063869714737,3.6073115,0.015028464696174526,0.008499509
2438,0.12259063869714737,3.619042,0.015028464696174526,0.009363741
2439,0.12259063869714737,3.6307724,0.015028464696174526,0.010408597
2440,0.12259063869714737,3.6425028,0.015028464696174526,0.011634037
2441,0.12259063869714737,3.6542332,0.015028464696174526,0.0130325
2442,0.12259063869714737,3.6659636,0.015028464696174526,0.014587212
2443,0.12259063869714737,3.677694,0.015028464696174526,0.016271567
2444,0.12259063869714737,3.6894248,0.015028464696174526,0.018050015
2445,0.12259063869714737,3.7011552,0.015028464696174526,0.019880226
2446,0.12259063869714737,3.7128856,0.015028464696174526,0.02171703
2447,0.12259063869714737,3.724616,0.015028464696174526,0.023516355
2448,0.12259063869714737,3.7363465,0.015028464696174526,0.025239116
2449,0.12259063869714737,3.748077,0.015028464696174526,0.026854107
2450,0.12259063869714737,3.7598073,0.015028464696174526,0.028339487
2451,0.12259063869714737,3.7715378,0.015028464696174526,0.029682843
2452,0.12259063869714737,3.7832682,0.015028464696174526,0.030880088
2453,0.12259063869714737,3.794999,0.015028464696174526,0.031934083
2454,0.12259063869714737,3.8067293,0.015028464696174526,0.032852385
2455,0.12259063869714737,3.8184597,0.015028464696174526,0.033645812
2456,0.12259063869714737,3.8301902,0.015028464696174526,0.03432677
2457,0.12259063869714737,3.8419206,0.015028464696174526,0.03490819
2458,0.12259063869714737,3.853651,0.015028464696174526,0.035402644
2459,0.12259063869714737,3.8653815,0.015028464696174526,0.035821926
2460,0.12259063869714737,3.877112,0.015028464696174526,0.036176722
2461,0.12259063869714737,3.8888426,0.015028464696174526,0.036476526
2462,0.12259063869714737,3.900573,0.015028464696174526,0.03672962
2463,0.12259063869714737,3.9123034,0.015028464696174526,0.036943145
2464,0.12259063869714737,3.9240339,0.015028464696174526,0.037123192
2465,0.12259063869714737,3.9357643,0.015028464696174526,0.037274923
2466,0.12259063869714737,3.9474947,0.015028464696174526,0.03740268
2467,0.12259063869714737,3.9592252,0.015028464696174526,0.0375101
2468,0.12259063869714737,3.9709556,0.015028464696174526,0.037600208
2469,0.12259063869714737,3.982686,0.015028464696174526,0.03767553
2470,0.12259063869714737,3.9944167,0.015028464696174526,0.037738148
2471,0.12259063869714737,4.006147,0.015028464696174526,0.037789755
2472,0.12259063869714737,4.0178776,0.015028464696174526,0.03783174
2473,0.12259063869714737,4.029608,0.015028464696174526,0.037865218
2474,0.12259063869714737,4.0413384,0.015028464696174526,0.03789108
2475,0.12259063869714737,4.053069,0.015028464696174526,0.03790997
2476,0.12259063869714737,4.0647993,0.015028464696174526,0.037922423
2477,0.12259063869714737,4.07653,0.015028464696174526,0.037928715
2478,0.12259063869714737,4.08826,0.015028464696174526,0.03792903
2479,0.12259063869714737,4.099991,0.015028464696174526,0.03792336
2480,0.12259063869714737,4.111721,0.015028464696174526,0.037911553
2481,0.12259063869714737,4.1234517,0.015028464696174526,0.03789335
2482,0.12259063869714737,4.1351824,0.015028464696174526,0.037868235
2483,0.12259063869714737,4.1469126,0.015028464696174526,0.037835583
2484,0.12259063869714737,4.1586432,0.015028464696174526,0.03779454
2485,0.12259063869714737,4.1703734,0.015028464696174526,0.037743986
2486,0.12259063869714737,4.182104,0.015028464696174526,0.037682593
2487,0.12259063869714737,4.1938343,0.015028464696174526,0.03760869
2488,0.12259063869714737,4.205565,0.015028464696174526,0.037520196
2489,0.12259063869714737,4.217295,0.015028464696174526,0.03741474
2490,0.12259063869714737,4.229026,0.015028464696174526,0.037289225
2491,0.12259063869714737,4.2407565,0.015028464696174526,0.03714017
2492,0.12259063869714737,4.2524867,0.015028464696174526,0.036963295
2493,0.12259063869714737,4.2642174,0.015028464696174526,0.036753513
2494,0.12259063869714737,4.2759476,0.015028464696174526,0.036504846
2495,0.12259063869714737,4.2876782,0.015028464696174526,0.03621024
2496,0.12259063869714737,4.2994084,0.015028464696174526,0.035861563
2497,0.12259063869714737,4.311139,0.015028464696174526,0.035449468
2498,0.12259063869714737,4.3228693,0.015028464696174526,0.034963395
2499,0.12259063869714737,4.3346,0.015028464696174526,0.03439155

==> data/weights/level5.csv <==
,sigma_t,x,conventional_weights,optimal_weights
2500,0.4079056680202484,-1.5188999,0.1663870340030451,0.2738197
2501,0.4079056680202484,-1.5071695,0.1663870340030451,0.2738062
2502,0.4079056680202484,-1.495439,0.1663870340030451,0.27379262
2503,0.4079056680202484,-1.4837085,0.1663870340030451,0.27377817
2504,0.4079056680202484,-1.4719781,0.1663870340030451,0.2737636
2505,0.4079056680202484,-1.4602476,0.1663870340030451,0.27374828
2506,0.4079056680202484,-1.4485172,0.1663870340030451,0.27373278
2507,0.4079056680202484,-1.4367867,0.1663870340030451,0.27371678
2508,0.4079056680202484,-1.4250562,0.1663870340030451,0.27370024
2509,0.4079056680202484,-1.4133258,0.1663870340030451,0.27368304
2510,0.4079056680202484,-1.4015954,0.1663870340030451,0.27366555
2511,0.4079056680202484,-1.3898648,0.1663870340030451,0.27364737
2512,0.4079056680202484,-1.3781344,0.1663870340030451,0.27362865
2513,0.4079056680202484,-1.3664039,0.1663870340030451,0.27360943
2514,0.4079056680202484,-1.3546735,0.1663870340030451,0.2735897
2515,0.4079056680202484,-1.342943,0.1663870340030451,0.27356917
2516,0.4079056680202484,-1.3312125,0.1663870340030451,0.27354822
2517,0.4079056680202484,-1.3194821,0.1663870340030451,0.2735264
2518,0.4079056680202484,-1.3077517,0.1663870340030451,0.27350393
2519,0.4079056680202484,-1.2960212,0.1663870340030451,0.27348083
2520,0.4079056680202484,-1.2842907,0.1663870340030451,0.27345708
2521,0.4079056680202484,-1.2725602,0.1663870340030451,0.2734324
2522,0.4079056680202484,-1.2608298,0.1663870340030451,0.27340716
2523,0.4079056680202484,-1.2490994,0.1663870340030451,0.273381
2524,0.4079056680202484,-1.2373688,0.1663870340030451,0.273354
2525,0.4079056680202484,-1.2256384,0.1663870340030451,0.27332622
2526,0.4079056680202484,-1.213908,0.1663870340030451,0.27329758
2527,0.4079056680202484,-1.2021775,0.1663870340030451,0.27326798
2528,0.4079056680202484,-1.190447,0.1663870340030451,0.27323744
2529,0.4079056680202484,-1.1787165,0.1663870340030451,0.27320597
2530,0.4079056680202484,-1.1669861,0.1663870340030451,0.2731736
2531,0.4079056680202484,-1.1552557,0.1663870340030451,0.27314004
2532,0.4079056680202484,-1.1435251,0.1663870340030451,0.27310538
2533,0.4079056680202484,-1.1317947,0.1663870340030451,0.27306974
2534,0.4079056680202484,-1.1200643,0.1663870340030451,0.27303293
2535,0.4079056680202484,-1.1083338,0.1663870340030451,0.27299497
2536,0.4079056680202484,-1.0966034,0.1663870340030451,0.27295572
2537,0.4079056680202484,-1.0848728,0.1663870340030451,0.27291527
2538,0.4079056680202484,-1.0731424,0.1663870340030451,0.27287352
2539,0.4079056680202484,-1.061412,0.1663870340030451,0.27283034
2540,0.4079056680202484,-1.0496815,0.1663870340030451,0.27278584
2541,0.4079056680202484,-1.037951,0.1663870340030451,0.27273995
2542,0.4079056680202484,-1.0262206,0.1663870340030451,0.27269238
2543,0.4079056680202484,-1.0144901,0.1663870340030451,0.2726433
2544,0.4079056680202484,-1.0027597,0.1663870340030451,0.2725927
2545,0.4079056680202484,-0.9910292,0.1663870340030451,0.27254045
2546,0.4079056680202484,-0.9792987,0.1663870340030451,0.27248648
2547,0.4079056680202484,-0.9675683,0.1663870340030451,0.27243063
2548,0.4079056680202484,-0.95583785,0.1663870340030451,0.27237308
2549,0.4079056680202484,-0.94410735,0.1663870340030451,0.27231365
2550,0.4079056680202484,-0.9323769,0.1663870340030451,0.27225214
2551,0.4079056680202484,-0.9206464,0.1663870340030451,0.27218866
2552,0.4079056680202484,-0.908916,0.1663870340030451,0.27212298
2553,0.4079056680202484,-0.8971855,0.1663870340030451,0.2720552
2554,0.4079056680202484,-0.8854551,0.1663870340030451,0.2719852
2555,0.4079056680202484,-0.8737246,0.1663870340030451,0.2719128
2556,0.4079056680202484,-0.86199415,0.1663870340030451,0.27183804
2557,0.4079056680202484,-0.85026366,0.1663870340030451,0.27176064
2558,0.4079056680202484,-0.8385332,0.1663870340030451,0.2716808
2559,0.4079056680202484,-0.82680273,0.1663870340030451,0.27159825
2560,0.4079056680202484,-0.8150723,0.1663870340030451,0.2715129
2561,0.4079056680202484,-0.8033418,0.1663870340030451,0.27142465
2562,0.4079056680202484,-0.7916114,0.1663870340030451,0.2713334
2563,0.4079056680202484,-0.7798809,0.1663870340030451,0.27123907
2564,0.4079056680202484,-0.76815045,0.1663870340030451,0.27114156
2565,0.4079056680202484,-0.75642,0.1663870340030451,0.27104074
2566,0.4079056680202484,-0.7446895,0.1663870340030451,0.2709365
2567,0.4079056680202484,-0.7329591,0.1663870340030451,0.27082866
2568,0.4079056680202484,-0.7212286,0.1663870340030451,0.2707172
2569,0.4079056680202484,-0.70949817,0.1663870340030451,0.2706019
2570,0.4079056680202484,-0.6977677,0.1663870340030451,0.2704827
2571,0.4079056680202484,-0.68603724,0.1663870340030451,0.2703593
2572,0.4079056680202484,-0.67430675,0.1663870340030451,0.2702318
2573,0.4079056680202484,-0.6625763,0.1663870340030451,0.27009985
2574,0.4079056680202484,-0.6508458,0.1663870340030451,0.2699634
2575,0.4079056680202484,-0.6391154,0.1663870340030451,0.26982224
2576,0.4079056680202484,-0.6273849,0.1663870340030451,0.26967618
2577,0.4079056680202484,-0.61565447,0.1663870340030451,0.2695251
2578,0.4079056680202484,-0.603924,0.1663870340030451,0.26936886
2579,0.4079056680202484,-0.59219354,0.1663870340030451,0.26920712
2580,0.4079056680202484,-0.58046305,0.1663870340030451,0.2690398
2581,0.4079056680202484,-0.5687326,0.1663870340030451,0.26886678
2582,0.4079056680202484,-0.5570022,0.1663870340030451,0.26868767
2583,0.4079056680202484,-0.5452717,0.1663870340030451,0.26850238
2584,0.4079056680202484,-0.53354126,0.1663870340030451,0.26831073
2585,0.4079056680202484,-0.52181077,0.1663870340030451,0.26811233
2586,0.4079056680202484,-0.51008034,0.1663870340030451,0.2679071
2587,0.4079056680202484,-0.49834985,0.1663870340030451,0.26769477
2588,0.4079056680202484,-0.4866194,0.1663870340030451,0.26747498
2589,0.4079056680202484,-0.47488895,0.1663870340030451,0.26724765
2590,0.4079056680202484,-0.4631585,0.1663870340030451,0.26701233
2591,0.4079056680202484,-0.45142803,0.1663870340030451,0.2667689
2592,0.4079056680202484,-0.43969756,0.1663870340030451,0.266517
2593,0.4079056680202484,-0.4279671,0.1663870340030451,0.26625642
2594,0.4079056680202484,-0.41623664,0.1663870340030451,0.2659867
2595,0.4079056680202484,-0.40450618,0.1663870340030451,0.2657077
2596,0.4079056680202484,-0.3927757,0.1663870340030451,0.26541904
2597,0.4079056680202484,-0.38104525,0.1663870340030451,0.26512036
2598,0.4079056680202484,-0.3693148,0.1663870340030451,0.2648114
2599,0.4079056680202484,-0.35758433,0.1663870340030451,0.2644917
2600,0.4079056680202484,-0.34585387,0.1663870340030451,0.264161
2601,0.4079056680202484,-0.3341234,0.1663870340030451,0.26381892
2602,0.4079056680202484,-0.32239294,0.1663870340030451,0.26346508
2603,0.4079056680202484,-0.31066248,0.1663870340030451,0.26309907
2604,0.4079056680202484,-0.29893202,0.1663870340030451,0.26272058
2605,0.4079056680202484,-0.28720158,0.1663870340030451,0.26232907
2606,0.4079056680202484,-0.27547112,0.1663870340030451,0.26192427
2607,0.4079056680202484,-0.26374066,0.1663870340030451,0.26150566
2608,0.4079056680202484,-0.2520102,0.1663870340030451,0.26107287
2609,0.4079056680202484,-0.24027973,0.1663870340030451,0.26062545
2610,0.4079056680202484,-0.22854927,0.1663870340030451,0.26016292
2611,0.4079056680202484,-0.21681881,0.1663870340030451,0.2596849
2612,0.4079056680202484,-0.20508835,0.1663870340030451,0.2591908
2613,0.4079056680202484,-0.19335788,0.1663870340030451,0.25868028
2614,0.4079056680202484,-0.18162742,0.1663870340030451,0.25815278
2615,0.4079056680202484,-0.16989696,0.1663870340030451,0.25760785
2616,0.4079056680202484,-0.1581665,0.1663870340030451,0.25704497
2617,0.4079056680202484,-0.14643605,0.1663870340030451,0.25646368
2618,0.4079056680202484,-0.13470559,0.1663870340030451,0.25586343
2619,0.4079056680202484,-0.122975126,0.1663870340030451,0.25524378
2620,0.4079056680202484,-0.11124466,0.1663870340030451,0.25460416
2621,0.4079056680202484,-0.0995142,0.1663870340030451,0.25394407
2622,0.4079056680202484,-0.08778374,0.1663870340030451,0.25326303
2623,0.4079056680202484,-0.076053284,0.1663870340030451,0.25256053
2624,0.4079056680202484,-0.06432282,0.1663870340030451,0.25183597
2625,0.4079056680202484,-0.05259236,0.1663870340030451,0.25108895
2626,0.4079056680202484,-0.0408619,0.1663870340030451,0.25031894
2627,0.4079056680202484,-0.02913144,0.1663870340030451,0.24952537
2628,0.4079056680202484,-0.01740098,0.1663870340030451,0.24870782
2629,0.4079056680202484,-0.0056705195,0.1663870340030451,0.24786581
2630,0.4079056680202484,0.006059941,0.1663870340030451,0.24699886
2631,0.4079056680202484,0.017790401,0.1663870340030451,0.24610646
2632,0.4079056680202484,0.029520862,0.1663870340030451,0.24518824
2633,0.4079056680202484,0.041251324,0.1663870340030451,0.24424373
2634,0.4079056680202484,0.052981783,0.1663870340030451,0.24327251
2635,0.4079056680202484,0.06471224,0.1663870340030451,0.24227422
2636,0.4079056680202484,0.0764427,0.1663870340030451,0.24124856
2637,0.4079056680202484,0.088173166,0.1663870340030451,0.24019513
2638,0.4079056680202484,0.09990363,0.1663870340030451,0.23911357
2639,0.4079056680202484,0.11163408,0.1663870340030451,0.23800372
2640,0.4079056680202484,0.123364545,0.1663870340030451,0.23686531
2641,0.4079056680202484,0.135095,0.1663870340030451,0.23569812
2642,0.4079056680202484,0.14682546,0.1663870340030451,0.23450203
2643,0.4079056680202484,0.15855592,0.1663870340030451,0.23327692
2644,0.4079056680202484,0.17028639,0.1663870340030451,0.23202272
2645,0.4079056680202484,0.18201685,0.1663870340030451,0.23073941
2646,0.4079056680202484,0.19374731,0.1663870340030451,0.22942707
2647,0.4079056680202484,0.20547777,0.1663870340030451,0.22808577
2648,0.4079056680202484,0.21720824,0.1663870340030451,0.22671568
2649,0.4079056680202484,0.22893868,0.1663870340030451,0.22531702
2650,0.4079056680202484,0.24066915,0.1663870340030451,0.22389008
2651,0.4079056680202484,0.25239962,0.1663870340030451,0.2224352
2652,0.4079056680202484,0.26413006,0.1663870340030451,0.22095285
2653,0.4079056680202484,0.27586052,0.1663870340030451,0.21944351
2654,0.4079056680202484,0.28759098,0.1663870340030451,0.2179077
2655,0.4079056680202484,0.29932144,0.1663870340030451,0.21634614
2656,0.4079056680202484,0.3110519,0.1663870340030451,0.21475953
2657,0.4079056680202484,0.32278237,0.1663870340030451,0.21314865
2658,0.4079056680202484,0.33451283,0.1663870340030451,0.21151444
2659,0.4079056680202484,0.3462433,0.1663870340030451,0.20985784
2660,0.4079056680202484,0.35797375,0.1663870340030451,0.20817986
2661,0.4079056680202484,0.36970422,0.1663870340030451,0.2064817
2662,0.4079056680202484,0.38143468,0.1663870340030451,0.2047645
2663,0.4079056680202484,0.39316514,0.1663870340030451,0.2030296
2664,0.4079056680202484,0.4048956,0.1663870340030451,0.20127837
2665,0.4079056680202484,0.41662607,0.1663870340030451,0.1995122
2666,0.4079056680202484,0.42835653,0.1663870340030451,0.19773266
2667,0.4079056680202484,0.440087,0.1663870340030451,0.19594128
2668,0.4079056680202484,0.45181745,0.1663870340030451,0.19413976
2669,0.4079056680202484,0.4635479,0.1663870340030451,0.1923298
2670,0.4079056680202484,0.47527835,0.1663870340030451,0.19051321
2671,0.4079056680202484,0.4870088,0.1663870340030451,0.1886918
2672,0.4079056680202484,0.49873927,0.1663870340030451,0.18686746
2673,0.4079056680202484,0.51046973,0.1663870340030451,0.18504211
2674,0.4079056680202484,0.5222002,0.1663870340030451,0.18321776
2675,0.4079056680202484,0.53393066,0.1663870340030451,0.18139641
2676,0.4079056680202484,0.5456611,0.1663870340030451,0.1795801
2677,0.4079056680202484,0.5573916,0.1663870340030451,0.17777088
2678,0.4079056680202484,0.569122,0.1663870340030451,0.17597085
2679,0.4079056680202484,0.5808525,0.1663870340030451,0.17418213
2680,0.4079056680202484,0.59258294,0.1663870340030451,0.17240678
2681,0.4079056680202484,0.60431343,0.1663870340030451,0.17064692
2682,0.4079056680202484,0.61604387,0.1663870340030451,0.16890466
2683,0.4079056680202484,0.62777436,0.1663870340030451,0.16718206
2684,0.4079056680202484,0.6395048,0.1663870340030451,0.16548117
2685,0.4079056680202484,0.6512353,0.1663870340030451,0.16380405
2686,0.4079056680202484,0.6629657,0.1663870340030451,0.1621527
2687,0.4079056680202484,0.6746962,0.1663870340030451,0.1605291
2688,0.4079056680202484,0.68642664,0.1663870340030451,0.15893517
2689,0.4079056680202484,0.69815713,0.1663870340030451,0.15737279
2690,0.4079056680202484,0.70988756,0.1663870340030451,0.15584381
2691,0.4079056680202484,0.72161806,0.1663870340030451,0.15435
2692,0.4079056680202484,0.7333485,0.1663870340030451,0.15289305
2693,0.4079056680202484,0.7450789,0.1663870340030451,0.15147465
2694,0.4079056680202484,0.7568094,0.1663870340030451,0.15009639
2695,0.4079056680202484,0.76853985,0.1663870340030451,0.14875977
2696,0.4079056680202484,0.78027034,0.1663870340030451,0.14746626
2697,0.4079056680202484,0.7920008,0.1663870340030451,0.14621726
2698,0.4079056680202484,0.80373126,0.1663870340030451,0.14501405
2699,0.4079056680202484,0.8154617,0.1663870340030451,0.1438579
2700,0.4079056680202484,0.8271922,0.1663870340030451,0.14274992
2701,0.4079056680202484,0.8389226,0.1663870340030451,0.14169124
2702,0.4079056680202484,0.8506531,0.1663870340030451,0.14068282
2703,0.4079056680202484,0.86238354,0.1663870340030451,0.13972563
2704,0.4079056680202484,0.87411404,0.1663870340030451,0.13882048
2705,0.4079056680202484,0.88584447,0.1663870340030451,0.1379682
2706,0.4079056680202484,0.89757496,0.1663870340030451,0.13716942
2707,0.4079056680202484,0.9093054,0.1663870340030451,0.13642481
2708,0.4079056680202484,0.9210359,0.1663870340030451,0.13573493
2709,0.4079056680202484,0.9327663,0.1663870340030451,0.13510022
2710,0.4079056680202484,0.94449675,0.1663870340030451,0.13452108
2711,0.4079056680202484,0.95622724,0.1663870340030451,0.13399786
2712,0.4079056680202484,0.9679577,0.1663870340030451,0.13353081
2713,0.4079056680202484,0.97968817,0.1663870340030451,0.1331201
2714,0.4079056680202484,0.9914186,0.1663870340030451,0.13276587
2715,0.4079056680202484,1.003149,0.1663870340030451,0.13246813
2716,0.4079056680202484,1.0148796,0.1663870340030451,0.13222688
2717,0.4079056680202484,1.02661,0.1663870340030451,0.13204205
2718,0.4079056680202484,1.0383404,0.1663870340030451,0.13191342
2719,0.4079056680202484,1.0500709,0.1663870340030451,0.1318408
2720,0.4079056680202484,1.0618014,0.1663870340030451,0.13182387
2721,0.4079056680202484,1.0735319,0.1663870340030451,0.1318623
2722,0.4079056680202484,1.0852623,0.1663870340030451,0.1319556
2723,0.4079056680202484,1.0969927,0.1663870340030451,0.13210331
2724,0.4079056680202484,1.1087232,0.1663870340030451,0.13230485
2725,0.4079056680202484,1.1204537,0.1663870340030451,0.13255958
2726,0.4079056680202484,1.1321841,0.1663870340030451,0.1328668
2727,0.4079056680202484,1.1439146,0.1663870340030451,0.13322574
2728,0.4079056680202484,1.155645,0.1663870340030451,0.13363554
2729,0.4079056680202484,1.1673756,0.1663870340030451,0.13409531
2730,0.4079056680202484,1.179106,0.1663870340030451,0.13460404
2731,0.4079056680202484,1.1908364,0.1663870340030451,0.13516071
2732,0.4079056680202484,1.2025669,0.1663870340030451,0.13576423
2733,0.4079056680202484,1.2142974,0.1663870340030451,0.13641338
2734,0.4079056680202484,1.2260278,0.1663870340030451,0.13710691
2735,0.4079056680202484,1.2377583,0.1663870340030451,0.13784353
2736,0.4079056680202484,1.2494887,0.1663870340030451,0.13862185
2737,0.4079056680202484,1.2612193,0.1663870340030451,0.13944045
2738,0.4079056680202484,1.2729497,0.1663870340030451,0.14029779
2739,0.4079056680202484,1.2846801,0.1663870340030451,0.14119233
2740,0.4079056680202484,1.2964106,0.1663870340030451,0.14212245
2741,0.4079056680202484,1.308141,0.1663870340030451,0.14308651
2742,0.4079056680202484,1.3198715,0.1663870340030451,0.14408274
2743,0.4079056680202484,1.331602,0.1663870340030451,0.1451094
2744,0.4079056680202484,1.3433324,0.1663870340030451,0.14616466
2745,0.4079056680202484,1.3550628,0.1663870340030451,0.1472467
2746,0.4079056680202484,1.3667934,0.1663870340030451,0.14835364
2747,0.4079056680202484,1.3785238,0.1663870340030451,0.14948352
2748,0.4079056680202484,1.3902543,0.1663870340030451,0.15063442
2749,0.4079056680202484,1.4019847,0.1663870340030451,0.15180437
2750,0.4079056680202484,1.4137154,0.1663870340030451,0.15299149
2751,0.4079056680202484,1.4254458,0.1663870340030451,0.15419368
2752,0.4079056680202484,1.4371762,0.1663870340030451,0.15540901
2753,0.4079056680202484,1.4489067,0.1663870340030451,0.15663546
2754,0.4079056680202484,1.4606372,0.1663870340030451,0.15787116
2755,0.4079056680202484,1.4723676,0.1663870340030451,0.15911408
2756,0.4079056680202484,1.4840981,0.1663870340030451,0.1603623
2757,0.4079056680202484,1.4958285,0.1663870340030451,0.16161391
2758,0.4079056680202484,1.5075591,0.1663870340030451,0.16286713
2759,0.4079056680202484,1.5192895,0.1663870340030451,0.16412003
2760,0.4079056680202484,1.5310199,0.1663870340030451,0.16537085
2761,0.4079056680202484,1.5427504,0.1663870340030451,0.16661787
2762,0.4079056680202484,1.5544808,0.1663870340030451,0.16785946
2763,0.4079056680202484,1.5662113,0.1663870340030451,0.16909394
2764,0.4079056680202484,1.5779418,0.1663870340030451,0.17031975
2765,0.4079056680202484,1.5896722,0.1663870340030451,0.17153546
2766,0.4079056680202484,1.6014026,0.1663870340030451,0.17273961
2767,0.4079056680202484,1.6131332,0.1663870340030451,0.17393085
2768,0.4079056680202484,1.6248636,0.1663870340030451,0.17510797
2769,0.4079056680202484,1.636594,0.1663870340030451,0.17626971
2770,0.4079056680202484,1.6483245,0.1663870340030451,0.177415
2771,0.4079056680202484,1.660055,0.1663870340030451,0.17854278
2772,0.4079056680202484,1.6717855,0.1663870340030451,0.17965211
2773,0.4079056680202484,1.6835159,0.1663870340030451,0.18074211
2774,0.4079056680202484,1.6952463,0.1663870340030451,0.18181203
2775,0.4079056680202484,1.7069769,0.1663870340030451,0.18286112
2776,0.4079056680202484,1.7187073,0.1663870340030451,0.1838887
2777,0.4079056680202484,1.7304378,0.1663870340030451,0.18489426
2778,0.4079056680202484,1.7421682,0.1663870340030451,0.18587732
2779,0.4079056680202484,1.7538986,0.1663870340030451,0.18683745
2780,0.4079056680202484,1.7656292,0.1663870340030451,0.18777433
2781,0.4079056680202484,1.7773596,0.1663870340030451,0.18868764
2782,0.4079056680202484,1.78909,0.1663870340030451,0.18957719
2783,0.4079056680202484,1.8008205,0.1663870340030451,0.19044279
2784,0.4079056680202484,1.812551,0.1663870340030451,0.19128437
2785,0.4079056680202484,1.8242815,0.1663870340030451,0.19210191
2786,0.4079056680202484,1.8360119,0.1663870340030451,0.19289538
2787,0.4079056680202484,1.8477423,0.1663870340030451,0.19366482
2788,0.4079056680202484,1.8594729,0.1663870340030451,0.19441035
2789,0.4079056680202484,1.8712033,0.1663870340030451,0.19513208
2790,0.4079056680202484,1.8829337,0.1663870340030451,0.1958302
2791,0.4079056680202484,1.8946642,0.1663870340030451,0.19650486
2792,0.4079056680202484,1.9063946,0.1663870340030451,0.19715631
2793,0.4079056680202484,1.9181252,0.1663870340030451,0.19778477
2794,0.4079056680202484,1.9298556,0.1663870340030451,0.19839051
2795,0.4079056680202484,1.941586,0.1663870340030451,0.1989738
2796,0.4079056680202484,1.9533165,0.1663870340030451,0.19953491
2797,0.4079056680202484,1.965047,0.1663870340030451,0.20007412
2798,0.4079056680202484,1.9767774,0.1663870340030451,0.20059173
2799,0.4079056680202484,1.9885079,0.1663870340030451,0.201088
2800,0.4079056680202484,2.0002384,0.1663870340030451,0.20156321
2801,0.4079056680202484,2.0119689,0.1663870340030451,0.2020176
2802,0.4079056680202484,2.0236993,0.1663870340030451,0.20245145
2803,0.4079056680202484,2.0354297,0.1663870340030451,0.20286497
2804,0.4079056680202484,2.0471601,0.1663870340030451,0.20325834
2805,0.4079056680202484,2.0588906,0.1663870340030451,0.20363168
2806,0.4079056680202484,2.070621,0.1663870340030451,0.20398518
2807,0.4079056680202484,2.0823517,0.1663870340030451,0.20431894
2808,0.4079056680202484,2.094082,0.1663870340030451,0.20463294
2809,0.4079056680202484,2.1058125,0.1663870340030451,0.2049272
2810,0.4079056680202484,2.117543,0.1663870340030451,0.20520166
2811,0.4079056680202484,2.1292734,0.1663870340030451,0.20545615
2812,0.4079056680202484,2.1410038,0.1663870340030451,0.20569055
2813,0.4079056680202484,2.1527343,0.1663870340030451,0.2059045
2814,0.4079056680202484,2.1644647,0.1663870340030451,0.20609772
2815,0.4079056680202484,2.1761951,0.1663870340030451,0.20626973
2816,0.4079056680202484,2.1879258,0.1663870340030451,0.20641999
2817,0.4079056680202484,2.1996562,0.1663870340030451,0.20654786
2818,0.4079056680202484,2.2113867,0.1663870340030451,0.20665264
2819,0.4079056680202484,2.223117,0.1663870340030451,0.20673339
2820,0.4079056680202484,2.2348475,0.1663870340030451,0.20678918
2821,0.4079056680202484,2.246578,0.1663870340030451,0.20681885
2822,0.4079056680202484,2.2583084,0.1663870340030451,0.20682117
2823,0.4079056680202484,2.2700388,0.1663870340030451,0.2067947
2824,0.4079056680202484,2.2817693,0.1663870340030451,0.20673789
2825,0.4079056680202484,2.2935,0.1663870340030451,0.20664896
2826,0.4079056680202484,2.3052304,0.1663870340030451,0.20652603
2827,0.4079056680202484,2.3169608,0.1663870340030451,0.206367
2828,0.4079056680202484,2.3286912,0.1663870340030451,0.20616958
2829,0.4079056680202484,2.3404217,0.1663870340030451,0.2059313
2830,0.4079056680202484,2.352152,0.1663870340030451,0.20564951
2831,0.4079056680202484,2.3638825,0.1663870340030451,0.2053213
2832,0.4079056680202484,2.375613,0.1663870340030451,0.20494363
2833,0.4079056680202484,2.3873436,0.1663870340030451,0.2045132
2834,0.4079056680202484,2.399074,0.1663870340030451,0.2040266
2835,0.4079056680202484,2.4108045,0.1663870340030451,0.20348012
2836,0.4079056680202484,2.422535,0.1663870340030451,0.20286995
2837,0.4079056680202484,2.4342654,0.1663870340030451,0.20219211
2838,0.4079056680202484,2.4459958,0.1663870340030451,0.20144245
2839,0.4079056680202484,2.4577262,0.1663870340030451,0.2006167
2840,0.4079056680202484,2.4694567,0.1663870340030451,0.19971056
2841,0.4079056680202484,2.481187,0.1663870340030451,0.19871964
2842,0.4079056680202484,2.4929178,0.1663870340030451,0.19763947
2843,0.4079056680202484,2.5046482,0.1663870340030451,0.19646578
2844,0.4079056680202484,2.5163786,0.1663870340030451,0.19519429
2845,0.4079056680202484,2.528109,0.1663870340030451,0.19382092
2846,0.4079056680202484,2.5398395,0.1663870340030451,0.1923418
2847,0.4079056680202484,2.55157,0.1663870340030451,0.19075343
2848,0.4079056680202484,2.5633004,0.1663870340030451,0.18905261
2849,0.4079056680202484,2.5750308,0.1663870340030451,0.18723676
2850,0.4079056680202484,2.5867615,0.1663870340030451,0.18530369
2851,0.4079056680202484,2.598492,0.1663870340030451,0.18325204
2852,0.4079056680202484,2.6102223,0.1663870340030451,0.18108115
2853,0.4079056680202484,2.6219528,0.1663870340030451,0.17879118
2854,0.4079056680202484,2.6336832,0.1663870340030451,0.17638318
2855,0.4079056680202484,2.6454136,0.1663870340030451,0.17385925
2856,0.4079056680202484,2.657144,0.1663870340030451,0.17122251
2857,0.4079056680202484,2.6688745,0.1663870340030451,0.1684771
2858,0.4079056680202484,2.680605,0.1663870340030451,0.16562837
2859,0.4079056680202484,2.6923356,0.1663870340030451,0.16268268
2860,0.4079056680202484,2.704066,0.1663870340030451,0.15964767
2861,0.4079056680202484,2.7157965,0.1663870340030451,0.15653193
2862,0.4079056680202484,2.727527,0.1663870340030451,0.15334494
2863,0.4079056680202484,2.7392573,0.1663870340030451,0.15009728
2864,0.4079056680202484,2.7509878,0.1663870340030451,0.14680022
2865,0.4079056680202484,2.7627182,0.1663870340030451,0.14346574
2866,0.4079056680202484,2.7744486,0.1663870340030451,0.1401064
2867,0.4079056680202484,2.7861793,0.1663870340030451,0.13673507
2868,0.4079056680202484,2.7979097,0.1663870340030451,0.13336499
2869,0.4079056680202484,2.8096402,0.1663870340030451,0.13000935
2870,0.4079056680202484,2.8213706,0.1663870340030451,0.1266813
2871,0.4079056680202484,2.833101,0.1663870340030451,0.12339375
2872,0.4079056680202484,2.8448315,0.1663870340030451,0.12015924
2873,0.4079056680202484,2.856562,0.1663870340030451,0.11698976
2874,0.4079056680202484,2.8682923,0.1663870340030451,0.11389678
2875,0.4079056680202484,2.8800228,0.1663870340030451,0.11089101
2876,0.4079056680202484,2.8917534,0.1663870340030451,0.10798233
2877,0.4079056680202484,2.9034839,0.1663870340030451,0.105180025
2878,0.4079056680202484,2.9152143,0.1663870340030451,0.102492295
2879,0.4079056680202484,2.9269447,0.1663870340030451,0.09992666
2880,0.4079056680202484,2.9386752,0.1663870340030451,0.09748974
2881,0.4079056680202484,2.9504056,0.1663870340030451,0.09518738
2882,0.4079056680202484,2.962136,0.1663870340030451,0.09302472
2883,0.4079056680202484,2.9738665,0.1663870340030451,0.09100615
2884,0.4079056680202484,2.9855971,0.1663870340030451,0.089135446
2885,0.4079056680202484,2.9973276,0.1663870340030451,0.087415986
2886,0.4079056680202484,3.009058,0.1663870340030451,0.08585052
2887,0.4079056680202484,3.0207884,0.1663870340030451,0.08444147
2888,0.4079056680202484,3.0325189,0.1663870340030451,0.08319104
2889,0.4079056680202484,3.0442493,0.1663870340030451,0.08210116
2890,0.4079056680202484,3.0559797,0.1663870340030451,0.08117367
2891,0.4079056680202484,3.0677102,0.1663870340030451,0.08041043
2892,0.4079056680202484,3.0794406,0.1663870340030451,0.07981329
2893,0.4079056680202484,3.0911713,0.1663870340030451,0.07938424
2894,0.4079056680202484,3.1029017,0.1663870340030451,0.07912551
2895,0.4079056680202484,3.1146321,0.1663870340030451,0.07903954
2896,0.4079056680202484,3.1263626,0.1663870340030451,0.079129115
2897,0.4079056680202484,3.138093,0.1663870340030451,0.07939746
2898,0.4079056680202484,3.1498234,0.1663870340030451,0.07984817
2899,0.4079056680202484,3.1615539,0.1663870340030451,0.08048538
2900,0.4079056680202484,3.1732843,0.1663870340030451,0.08131378
2901,0.4079056680202484,3.185015,0.1663870340030451,0.08233861
2902,0.4079056680202484,3.1967454,0.1663870340030451,0.08356573
2903,0.4079056680202484,3.2084758,0.1663870340030451,0.08500174
2904,0.4079056680202484,3.2202063,0.1663870340030451,0.08665383
2905,0.4079056680202484,3.2319367,0.1663870340030451,0.08853004
2906,0.4079056680202484,3.2436671,0.1663870340030451,0.090639114
2907,0.4079056680202484,3.2553976,0.1663870340030451,0.0929906
2908,0.4079056680202484,3.267128,0.1663870340030451,0.09559484
2909,0.4079056680202484,3.2788584,0.1663870340030451,0.09846304
2910,0.4079056680202484,3.290589,0.1663870340030451,0.101607345
2911,0.4079056680202484,3.3023195,0.1663870340030451,0.10504056
2912,0.4079056680202484,3.31405,0.1663870340030451,0.108776584
2913,0.4079056680202484,3.3257804,0.1663870340030451,0.11283016
2914,0.4079056680202484,3.3375108,0.1663870340030451,0.117216915
2915,0.4079056680202484,3.3492413,0.1663870340030451,0.12195348
2916,0.4079056680202484,3.3609717,0.1663870340030451,0.12705724
2917,0.4079056680202484,3.3727021,0.1663870340030451,0.13254666
2918,0.4079056680202484,3.3844328,0.1663870340030451,0.13844107
2919,0.4079056680202484,3.3961632,0.1663870340030451,0.14476047
2920,0.4079056680202484,3.4078937,0.1663870340030451,0.15152594
2921,0.4079056680202484,3.419624,0.1663870340030451,0.15875937
2922,0.4079056680202484,3.4313545,0.1663870340030451,0.16648333
2923,0.4079056680202484,3.443085,0.1663870340030451,0.17472121
2924,0.4079056680202484,3.4548154,0.1663870340030451,0.18349712
2925,0.4079056680202484,3.4665458,0.1663870340030451,0.1928355
2926,0.4079056680202484,3.4782763,0.1663870340030451,0.20276166
2927,0.4079056680202484,3.490007,0.1663870340030451,0.21330146
2928,0.4079056680202484,3.5017374,0.1663870340030451,0.22448029
2929,0.4079056680202484,3.5134678,0.1663870340030451,0.23632453
2930,0.4079056680202484,3.5251982,0.1663870340030451,0.24886039
2931,0.4079056680202484,3.5369287,0.1663870340030451,0.26211405
2932,0.4079056680202484,3.548659,0.1663870340030451,0.27611142
2933,0.4079056680202484,3.5603895,0.1663870340030451,0.29087794
2934,0.4079056680202484,3.57212,0.1663870340030451,0.30643857
2935,0.4079056680202484,3.5838504,0.1663870340030451,0.3228177
2936,0.4079056680202484,3.595581,0.1663870340030451,0.34003845
2937,0.4079056680202484,3.6073115,0.1663870340030451,0.35812235
2938,0.4079056680202484,3.619042,0.1663870340030451,0.37709004
2939,0.4079056680202484,3.6307724,0.1663870340030451,0.3969606
2940,0.4079056680202484,3.6425028,0.1663870340030451,0.41775042
2941,0.4079056680202484,3.6542332,0.1663870340030451,0.4394745
2942,0.4079056680202484,3.6659636,0.1663870340030451,0.46214494
2943,0.4079056680202484,3.677694,0.1663870340030451,0.48577127
2944,0.4079056680202484,3.6894248,0.1663870340030451,0.5103602
2945,0.4079056680202484,3.7011552,0.1663870340030451,0.53591484
2946,0.4079056680202484,3.7128856,0.1663870340030451,0.56243443
2947,0.4079056680202484,3.724616,0.1663870340030451,0.58991635
2948,0.4079056680202484,3.7363465,0.1663870340030451,0.618353
2949,0.4079056680202484,3.748077,0.1663870340030451,0.6477322
2950,0.4079056680202484,3.7598073,0.1663870340030451,0.6780389
2951,0.4079056680202484,3.7715378,0.1663870340030451,0.7092534
2952,0.4079056680202484,3.7832682,0.1663870340030451,0.7413512
2953,0.4079056680202484,3.794999,0.1663870340030451,0.7743053
2954,0.4079056680202484,3.8067293,0.1663870340030451,0.8080802
2955,0.4079056680202484,3.8184597,0.1663870340030451,0.84264123
2956,0.4079056680202484,3.8301902,0.1663870340030451,0.8779464
2957,0.4079056680202484,3.8419206,0.1663870340030451,0.91395146
2958,0.4079056680202484,3.853651,0.1663870340030451,0.9506066
2959,0.4079056680202484,3.8653815,0.1663870340030451,0.98786026
2960,0.4079056680202484,3.877112,0.1663870340030451,1.0256552
2961,0.4079056680202484,3.8888426,0.1663870340030451,1.0639362
2962,0.4079056680202484,3.900573,0.1663870340030451,1.1026367
2963,0.4079056680202484,3.9123034,0.1663870340030451,1.1416962
2964,0.4079056680202484,3.9240339,0.1663870340030451,1.1810502
2965,0.4079056680202484,3.9357643,0.1663870340030451,1.2206295
2966,0.4079056680202484,3.9474947,0.1663870340030451,1.260367
2967,0.4079056680202484,3.9592252,0.1663870340030451,1.3001939
2968,0.4079056680202484,3.9709556,0.1663870340030451,1.3400407
2969,0.4079056680202484,3.982686,0.1663870340030451,1.3798406
2970,0.4079056680202484,3.9944167,0.1663870340030451,1.4195278
2971,0.4079056680202484,4.006147,0.1663870340030451,1.4590293
2972,0.4079056680202484,4.0178776,0.1663870340030451,1.4982872
2973,0.4079056680202484,4.029608,0.1663870340030451,1.5372342
2974,0.4079056680202484,4.0413384,0.1663870340030451,1.5758137
2975,0.4079056680202484,4.053069,0.1663870340030451,1.6139588
2976,0.4079056680202484,4.0647993,0.1663870340030451,1.6516235
2977,0.4079056680202484,4.07653,0.1663870340030451,1.6887504
2978,0.4079056680202484,4.08826,0.1663870340030451,1.7252882
2979,0.4079056680202484,4.099991,0.1663870340030451,1.761197
2980,0.4079056680202484,4.111721,0.1663870340030451,1.7964237
2981,0.4079056680202484,4.1234517,0.1663870340030451,1.830941
2982,0.4079056680202484,4.1351824,0.1663870340030451,1.8647033
2983,0.4079056680202484,4.1469126,0.1663870340030451,1.8976885
2984,0.4079056680202484,4.1586432,0.1663870340030451,1.9298544
2985,0.4079056680202484,4.1703734,0.1663870340030451,1.9611876
2986,0.4079056680202484,4.182104,0.1663870340030451,1.9916605
2987,0.4079056680202484,4.1938343,0.1663870340030451,2.021257
2988,0.4079056680202484,4.205565,0.1663870340030451,2.049956
2989,0.4079056680202484,4.217295,0.1663870340030451,2.0777438
2990,0.4079056680202484,4.229026,0.1663870340030451,2.1046216
2991,0.4079056680202484,4.2407565,0.1663870340030451,2.1305685
2992,0.4079056680202484,4.2524867,0.1663870340030451,2.1555839
2993,0.4079056680202484,4.2642174,0.1663870340030451,2.1796677
2994,0.4079056680202484,4.2759476,0.1663870340030451,2.2028155
2995,0.4079056680202484,4.2876782,0.1663870340030451,2.2250228
2996,0.4079056680202484,4.2994084,0.1663870340030451,2.246304
2997,0.4079056680202484,4.311139,0.1663870340030451,2.2666502
2998,0.4079056680202484,4.3228693,0.1663870340030451,2.2860758
2999,0.4079056680202484,4.3346,0.1663870340030451,2.3045866

==> data/weights/level6.csv <==
,sigma_t,x,conventional_weights,optimal_weights
3000,1.3572572469711304,-1.5188999,1.842147234455652,7.8015747
3001,1.3572572469711304,-1.5071695,1.842147234455652,7.7675242
3002,1.3572572469711304,-1.495439,1.842147234455652,7.733453
3003,1.3572572469711304,-1.4837085,1.842147234455652,7.699381
3004,1.3572572469711304,-1.4719781,1.842147234455652,7.665307
3005,1.3572572469711304,-1.4602476,1.842147234455652,7.631238
3006,1.3572572469711304,-1.4485172,1.842147234455652,7.5971665
3007,1.3572572469711304,-1.4367867,1.842147234455652,7.563095
3008,1.3572572469711304,-1.4250562,1.842147234455652,7.529019
3009,1.3572572469711304,-1.4133258,1.842147234455652,7.49495
3010,1.3572572469711304,-1.4015954,1.842147234455652,7.460895
3011,1.3572572469711304,-1.3898648,1.842147234455652,7.42685
3012,1.3572572469711304,-1.3781344,1.842147234455652,7.3927994
3013,1.3572572469711304,-1.3664039,1.842147234455652,7.3587694
3014,1.3572572469711304,-1.3546735,1.842147234455652,7.32474
3015,1.3572572469711304,-1.342943,1.842147234455652,7.29074
3016,1.3572572469711304,-1.3312125,1.842147234455652,7.256744
3017,1.3572572469711304,-1.3194821,1.842147234455652,7.2227745
3018,1.3572572469711304,-1.3077517,1.842147234455652,7.18881
3019,1.3572572469711304,-1.2960212,1.842147234455652,7.154881
3020,1.3572572469711304,-1.2842907,1.842147234455652,7.1209574
3021,1.3572572469711304,-1.2725602,1.842147234455652,7.08707
3022,1.3572572469711304,-1.2608298,1.842147234455652,7.0532007
3023,1.3572572469711304,-1.2490994,1.842147234455652,7.0193567
3024,1.3572572469711304,-1.2373688,1.842147234455652,6.985541
3025,1.3572572469711304,-1.2256384,1.842147234455652,6.951754
3026,1.3572572469711304,-1.213908,1.842147234455652,6.9180064
3027,1.3572572469711304,-1.2021775,1.842147234455652,6.884279
3028,1.3572572469711304,-1.190447,1.842147234455652,6.8505917
3029,1.3572572469711304,-1.1787165,1.842147234455652,6.816938
3030,1.3572572469711304,-1.1669861,1.842147234455652,6.78332
3031,1.3572572469711304,-1.1552557,1.842147234455652,6.7497416
3032,1.3572572469711304,-1.1435251,1.842147234455652,6.7161994
3033,1.3572572469711304,-1.1317947,1.842147234455652,6.6827035
3034,1.3572572469711304,-1.1200643,1.842147234455652,6.649245
3035,1.3572572469711304,-1.1083338,1.842147234455652,6.615837
3036,1.3572572469711304,-1.0966034,1.842147234455652,6.582475
3037,1.3572572469711304,-1.0848728,1.842147234455652,6.549152
3038,1.3572572469711304,-1.0731424,1.842147234455652,6.515883
3039,1.3572572469711304,-1.061412,1.842147234455652,6.482664
3040,1.3572572469711304,-1.0496815,1.842147234455652,6.449497
3041,1.3572572469711304,-1.037951,1.842147234455652,6.4163766
3042,1.3572572469711304,-1.0262206,1.842147234455652,6.383322
3043,1.3572572469711304,-1.0144901,1.842147234455652,6.3503118
3044,1.3572572469711304,-1.0027597,1.842147234455652,6.3173676
3045,1.3572572469711304,-0.9910292,1.842147234455652,6.2844768
3046,1.3572572469711304,-0.9792987,1.842147234455652,6.251645
3047,1.3572572469711304,-0.9675683,1.842147234455652,6.2188783
3048,1.3572572469711304,-0.95583785,1.842147234455652,6.1861744
3049,1.3572572469711304,-0.94410735,1.842147234455652,6.153533
3050,1.3572572469711304,-0.9323769,1.842147234455652,6.120955
3051,1.3572572469711304,-0.9206464,1.842147234455652,6.0884495
3052,1.3572572469711304,-0.908916,1.842147234455652,6.0560074
3053,1.3572572469711304,-0.8971855,1.842147234455652,6.023636
3054,1.3572572469711304,-0.8854551,1.842147234455652,5.9913325
3055,1.3572572469711304,-0.8737246,1.842147234455652,5.9591055
3056,1.3572572469711304,-0.86199415,1.842147234455652,5.926952
3057,1.3572572469711304,-0.85026366,1.842147234455652,5.894871
3058,1.3572572469711304,-0.8385332,1.842147234455652,5.8628664
3059,1.3572572469711304,-0.82680273,1.842147234455652,5.830936
3060,1.3572572469711304,-0.8150723,1.842147234455652,5.7990904
3061,1.3572572469711304,-0.8033418,1.842147234455652,5.767325
3062,1.3572572469711304,-0.7916114,1.842147234455652,5.7356358
3063,1.3572572469711304,-0.7798809,1.842147234455652,5.704029
3064,1.3572572469711304,-0.76815045,1.842147234455652,5.672507
3065,1.3572572469711304,-0.75642,1.842147234455652,5.64107
3066,1.3572572469711304,-0.7446895,1.842147234455652,5.6097193
3067,1.3572572469711304,-0.7329591,1.842147234455652,5.5784535
3068,1.3572572469711304,-0.7212286,1.842147234455652,5.5472765
3069,1.3572572469711304,-0.70949817,1.842147234455652,5.516194
3070,1.3572572469711304,-0.6977677,1.842147234455652,5.485196
3071,1.3572572469711304,-0.68603724,1.842147234455652,5.454291
3072,1.3572572469711304,-0.67430675,1.842147234455652,5.423478
3073,1.3572572469711304,-0.6625763,1.842147234455652,5.39276
3074,1.3572572469711304,-0.6508458,1.842147234455652,5.362137
3075,1.3572572469711304,-0.6391154,1.842147234455652,5.3316092
3076,1.3572572469711304,-0.6273849,1.842147234455652,5.3011804
3077,1.3572572469711304,-0.61565447,1.842147234455652,5.270848
3078,1.3572572469711304,-0.603924,1.842147234455652,5.2406135
3079,1.3572572469711304,-0.59219354,1.842147234455652,5.2104807
3080,1.3572572469711304,-0.58046305,1.842147234455652,5.1804504
3081,1.3572572469711304,-0.5687326,1.842147234455652,5.15052
3082,1.3572572469711304,-0.5570022,1.842147234455652,5.120694
3083,1.3572572469711304,-0.5452717,1.842147234455652,5.0909715
3084,1.3572572469711304,-0.53354126,1.842147234455652,5.061354
3085,1.3572572469711304,-0.52181077,1.842147234455652,5.031845
3086,1.3572572469711304,-0.51008034,1.842147234455652,5.002442
3087,1.3572572469711304,-0.49834985,1.842147234455652,4.973145
3088,1.3572572469711304,-0.4866194,1.842147234455652,4.943959
3089,1.3572572469711304,-0.47488895,1.842147234455652,4.914882
3090,1.3572572469711304,-0.4631585,1.842147234455652,4.8859167
3091,1.3572572469711304,-0.45142803,1.842147234455652,4.8570633
3092,1.3572572469711304,-0.43969756,1.842147234455652,4.828319
3093,1.3572572469711304,-0.4279671,1.842147234455652,4.7996917
3094,1.3572572469711304,-0.41623664,1.842147234455652,4.7711773
3095,1.3572572469711304,-0.40450618,1.842147234455652,4.7427764
3096,1.3572572469711304,-0.3927757,1.842147234455652,4.714493
3097,1.3572572469711304,-0.38104525,1.842147234455652,4.6863256
3098,1.3572572469711304,-0.3693148,1.842147234455652,4.6582747
3099,1.3572572469711304,-0.35758433,1.842147234455652,4.6303434
3100,1.3572572469711304,-0.34585387,1.842147234455652,4.602529
3101,1.3572572469711304,-0.3341234,1.842147234455652,4.5748367
3102,1.3572572469711304,-0.32239294,1.842147234455652,4.5472636
3103,1.3572572469711304,-0.31066248,1.842147234455652,4.519812
3104,1.3572572469711304,-0.29893202,1.842147234455652,4.4924808
3105,1.3572572469711304,-0.28720158,1.842147234455652,4.465273
3106,1.3572572469711304,-0.27547112,1.842147234455652,4.4381886
3107,1.3572572469711304,-0.26374066,1.842147234455652,4.4112277
3108,1.3572572469711304,-0.2520102,1.842147234455652,4.3843923
3109,1.3572572469711304,-0.24027973,1.842147234455652,4.357681
3110,1.3572572469711304,-0.22854927,1.842147234455652,4.331095
3111,1.3572572469711304,-0.21681881,1.842147234455652,4.304637
3112,1.3572572469711304,-0.20508835,1.842147234455652,4.2783046
3113,1.3572572469711304,-0.19335788,1.842147234455652,4.2521014
3114,1.3572572469711304,-0.18162742,1.842147234455652,4.226025
3115,1.3572572469711304,-0.16989696,1.842147234455652,4.200078
3116,1.3572572469711304,-0.1581665,1.842147234455652,4.174261
3117,1.3572572469711304,-0.14643605,1.842147234455652,4.1485724
3118,1.3572572469711304,-0.13470559,1.842147234455652,4.1230145
3119,1.3572572469711304,-0.122975126,1.842147234455652,4.097588
3120,1.3572572469711304,-0.11124466,1.842147234455652,4.072293
3121,1.3572572469711304,-0.0995142,1.842147234455652,4.04713
3122,1.3572572469711304,-0.08778374,1.842147234455652,4.0221
3123,1.3572572469711304,-0.076053284,1.842147234455652,3.997202
3124,1.3572572469711304,-0.06432282,1.842147234455652,3.9724374
3125,1.3572572469711304,-0.05259236,1.842147234455652,3.9478068
3126,1.3572572469711304,-0.0408619,1.842147234455652,3.9233112
3127,1.3572572469711304,-0.02913144,1.842147234455652,3.898951
3128,1.3572572469711304,-0.01740098,1.842147234455652,3.8747237
3129,1.3572572469711304,-0.0056705195,1.842147234455652,3.8506334
3130,1.3572572469711304,0.006059941,1.842147234455652,3.826679
3131,1.3572572469711304,0.017790401,1.842147234455652,3.8028605
3132,1.3572572469711304,0.029520862,1.842147234455652,3.7791789
3133,1.3572572469711304,0.041251324,1.842147234455652,3.7556355
3134,1.3572572469711304,0.052981783,1.842147234455652,3.7322276
3135,1.3572572469711304,0.06471224,1.842147234455652,3.708958
3136,1.3572572469711304,0.0764427,1.842147234455652,3.6858282
3137,1.3572572469711304,0.088173166,1.842147234455652,3.6628373
3138,1.3572572469711304,0.09990363,1.842147234455652,3.6399817
3139,1.3572572469711304,0.11163408,1.842147234455652,3.617269
3140,1.3572572469711304,0.123364545,1.842147234455652,3.5946937
3141,1.3572572469711304,0.135095,1.842147234455652,3.5722592
3142,1.3572572469711304,0.14682546,1.842147234455652,3.5499635
3143,1.3572572469711304,0.15855592,1.842147234455652,3.5278082
3144,1.3572572469711304,0.17028639,1.842147234455652,3.5057943
3145,1.3572572469711304,0.18201685,1.842147234455652,3.48392
3146,1.3572572469711304,0.19374731,1.842147234455652,3.462189
3147,1.3572572469711304,0.20547777,1.842147234455652,3.4405975
3148,1.3572572469711304,0.21720824,1.842147234455652,3.419148
3149,1.3572572469711304,0.22893868,1.842147234455652,3.3978393
3150,1.3572572469711304,0.24066915,1.842147234455652,3.3766732
3151,1.3572572469711304,0.25239962,1.842147234455652,3.3556492
3152,1.3572572469711304,0.26413006,1.842147234455652,3.334767
3153,1.3572572469711304,0.27586052,1.842147234455652,3.3140285
3154,1.3572572469711304,0.28759098,1.842147234455652,3.2934308
3155,1.3572572469711304,0.29932144,1.842147234455652,3.2729776
3156,1.3572572469711304,0.3110519,1.842147234455652,3.2526667
3157,1.3572572469711304,0.32278237,1.842147234455652,3.232499
3158,1.3572572469711304,0.33451283,1.842147234455652,3.212474
3159,1.3572572469711304,0.3462433,1.842147234455652,3.1925926
3160,1.3572572469711304,0.35797375,1.842147234455652,3.172855
3161,1.3572572469711304,0.36970422,1.842147234455652,3.1532605
3162,1.3572572469711304,0.38143468,1.842147234455652,3.13381
3163,1.3572572469711304,0.39316514,1.842147234455652,3.1145031
3164,1.3572572469711304,0.4048956,1.842147234455652,3.0953398
3165,1.3572572469711304,0.41662607,1.842147234455652,3.0763211
3166,1.3572572469711304,0.42835653,1.842147234455652,3.057446
3167,1.3572572469711304,0.440087,1.842147234455652,3.0387154
3168,1.3572572469711304,0.45181745,1.842147234455652,3.020129
3169,1.3572572469711304,0.4635479,1.842147234455652,3.0016866
3170,1.3572572469711304,0.47527835,1.842147234455652,2.983389
3171,1.3572572469711304,0.4870088,1.842147234455652,2.965235
3172,1.3572572469711304,0.49873927,1.842147234455652,2.947225
3173,1.3572572469711304,0.51046973,1.842147234455652,2.92936
3174,1.3572572469711304,0.5222002,1.842147234455652,2.9116395
3175,1.3572572469711304,0.53393066,1.842147234455652,2.8940632
3176,1.3572572469711304,0.5456611,1.842147234455652,2.8766317
3177,1.3572572469711304,0.5573916,1.842147234455652,2.8593445
3178,1.3572572469711304,0.569122,1.842147234455652,2.8422012
3179,1.3572572469711304,0.5808525,1.842147234455652,2.8252027
3180,1.3572572469711304,0.59258294,1.842147234455652,2.8083487
3181,1.3572572469711304,0.60431343,1.842147234455652,2.7916386
3182,1.3572572469711304,0.61604387,1.842147234455652,2.7750738
3183,1.3572572469711304,0.62777436,1.842147234455652,2.7586527
3184,1.3572572469711304,0.6395048,1.842147234455652,2.742376
3185,1.3572572469711304,0.6512353,1.842147234455652,2.7262435
3186,1.3572572469711304,0.6629657,1.842147234455652,2.710255
3187,1.3572572469711304,0.6746962,1.842147234455652,2.6944115
3188,1.3572572469711304,0.68642664,1.842147234455652,2.6787112
3189,1.3572572469711304,0.69815713,1.842147234455652,2.6631553
3190,1.3572572469711304,0.70988756,1.842147234455652,2.6477435
3191,1.3572572469711304,0.72161806,1.842147234455652,2.6324751
3192,1.3572572469711304,0.7333485,1.842147234455652,2.617351
3193,1.3572572469711304,0.7450789,1.842147234455652,2.6023705
3194,1.3572572469711304,0.7568094,1.842147234455652,2.587534
3195,1.3572572469711304,0.76853985,1.842147234455652,2.5728407
3196,1.3572572469711304,0.78027034,1.842147234455652,2.5582907
3197,1.3572572469711304,0.7920008,1.842147234455652,2.5438845
3198,1.3572572469711304,0.80373126,1.842147234455652,2.5296216
3199,1.3572572469711304,0.8154617,1.842147234455652,2.5155017
3200,1.3572572469711304,0.8271922,1.842147234455652,2.5015252
3201,1.3572572469711304,0.8389226,1.842147234455652,2.4876914
3202,1.3572572469711304,0.8506531,1.842147234455652,2.4740007
3203,1.3572572469711304,0.86238354,1.842147234455652,2.4604528
3204,1.3572572469711304,0.87411404,1.842147234455652,2.447047
3205,1.3572572469711304,0.88584447,1.842147234455652,2.433784
3206,1.3572572469711304,0.89757496,1.842147234455652,2.4206634
3207,1.3572572469711304,0.9093054,1.842147234455652,2.4076855
3208,1.3572572469711304,0.9210359,1.842147234455652,2.3948493
3209,1.3572572469711304,0.9327663,1.842147234455652,2.382155
3210,1.3572572469711304,0.94449675,1.842147234455652,2.3696032
3211,1.3572572469711304,0.95622724,1.842147234455652,2.3571925
3212,1.3572572469711304,0.9679577,1.842147234455652,2.3449237
3213,1.3572572469711304,0.97968817,1.842147234455652,2.332796
3214,1.3572572469711304,0.9914186,1.842147234455652,2.32081
3215,1.3572572469711304,1.003149,1.842147234455652,2.3089652
3216,1.3572572469711304,1.0148796,1.842147234455652,2.2972615
3217,1.3572572469711304,1.02661,1.842147234455652,2.285699
3218,1.3572572469711304,1.0383404,1.842147234455652,2.2742765
3219,1.3572572469711304,1.0500709,1.842147234455652,2.262995
3220,1.3572572469711304,1.0618014,1.842147234455652,2.251854
3221,1.3572572469711304,1.0735319,1.842147234455652,2.2408528
3222,1.3572572469711304,1.0852623,1.842147234455652,2.2299926
3223,1.3572572469711304,1.0969927,1.842147234455652,2.2192717
3224,1.3572572469711304,1.1087232,1.842147234455652,2.2086914
3225,1.3572572469711304,1.1204537,1.842147234455652,2.1982503
3226,1.3572572469711304,1.1321841,1.842147234455652,2.1879492
3227,1.3572572469711304,1.1439146,1.842147234455652,2.177787
3228,1.3572572469711304,1.155645,1.842147234455652,2.167764
3229,1.3572572469711304,1.1673756,1.842147234455652,2.1578803
3230,1.3572572469711304,1.179106,1.842147234455652,2.148136
3231,1.3572572469711304,1.1908364,1.842147234455652,2.13853
3232,1.3572572469711304,1.2025669,1.842147234455652,2.1290631
3233,1.3572572469711304,1.2142974,1.842147234455652,2.1197343
3234,1.3572572469711304,1.2260278,1.842147234455652,2.1105442
3235,1.3572572469711304,1.2377583,1.842147234455652,2.1014924
3236,1.3572572469711304,1.2494887,1.842147234455652,2.0925786
3237,1.3572572469711304,1.2612193,1.842147234455652,2.083803
3238,1.3572572469711304,1.2729497,1.842147234455652,2.0751648
3239,1.3572572469711304,1.2846801,1.842147234455652,2.066665
3240,1.3572572469711304,1.2964106,1.842147234455652,2.0583022
3241,1.3572572469711304,1.308141,1.842147234455652,2.050077
3242,1.3572572469711304,1.3198715,1.842147234455652,2.0419893
3243,1.3572572469711304,1.331602,1.842147234455652,2.0340385
3244,1.3572572469711304,1.3433324,1.842147234455652,2.0262249
3245,1.3572572469711304,1.3550628,1.842147234455652,2.0185485
3246,1.3572572469711304,1.3667934,1.842147234455652,2.0110087
3247,1.3572572469711304,1.3785238,1.842147234455652,2.0036058
3248,1.3572572469711304,1.3902543,1.842147234455652,1.9963394
3249,1.3572572469711304,1.4019847,1.842147234455652,1.9892097
3250,1.3572572469711304,1.4137154,1.842147234455652,1.9822162
3251,1.3572572469711304,1.4254458,1.842147234455652,1.9753592
3252,1.3572572469711304,1.4371762,1.842147234455652,1.9686383
3253,1.3572572469711304,1.4489067,1.842147234455652,1.9620535
3254,1.3572572469711304,1.4606372,1.842147234455652,1.9556053
3255,1.3572572469711304,1.4723676,1.842147234455652,1.9492928
3256,1.3572572469711304,1.4840981,1.842147234455652,1.9431161
3257,1.3572572469711304,1.4958285,1.842147234455652,1.9370755
3258,1.3572572469711304,1.5075591,1.842147234455652,1.9311707
3259,1.3572572469711304,1.5192895,1.842147234455652,1.9254014
3260,1.3572572469711304,1.5310199,1.842147234455652,1.9197681
3261,1.3572572469711304,1.5427504,1.842147234455652,1.9142706
3262,1.3572572469711304,1.5544808,1.842147234455652,1.9089081
3263,1.3572572469711304,1.5662113,1.842147234455652,1.9036821
3264,1.3572572469711304,1.5779418,1.842147234455652,1.898591
3265,1.3572572469711304,1.5896722,1.842147234455652,1.8936355
3266,1.3572572469711304,1.6014026,1.842147234455652,1.8888158
3267,1.3572572469711304,1.6131332,1.842147234455652,1.8841314
3268,1.3572572469711304,1.6248636,1.842147234455652,1.8795826
3269,1.3572572469711304,1.636594,1.842147234455652,1.8751698
3270,1.3572572469711304,1.6483245,1.842147234455652,1.8708922
3271,1.3572572469711304,1.660055,1.842147234455652,1.8667505
3272,1.3572572469711304,1.6717855,1.842147234455652,1.8627441
3273,1.3572572469711304,1.6835159,1.842147234455652,1.8588734
3274,1.3572572469711304,1.6952463,1.842147234455652,1.8551388
3275,1.3572572469711304,1.7069769,1.842147234455652,1.85154
3276,1.3572572469711304,1.7187073,1.842147234455652,1.8480767
3277,1.3572572469711304,1.7304378,1.842147234455652,1.8447497
3278,1.3572572469711304,1.7421682,1.842147234455652,1.8415587
3279,1.3572572469711304,1.7538986,1.842147234455652,1.8385038
3280,1.3572572469711304,1.7656292,1.842147234455652,1.8355851
3281,1.3572572469711304,1.7773596,1.842147234455652,1.8328028
3282,1.3572572469711304,1.78909,1.842147234455652,1.8301569
3283,1.3572572469711304,1.8008205,1.842147234455652,1.8276478
3284,1.3572572469711304,1.812551,1.842147234455652,1.8252753
3285,1.3572572469711304,1.8242815,1.842147234455652,1.82304
3286,1.3572572469711304,1.8360119,1.842147234455652,1.8209416
3287,1.3572572469711304,1.8477423,1.842147234455652,1.8189806
3288,1.3572572469711304,1.8594729,1.842147234455652,1.817157
3289,1.3572572469711304,1.8712033,1.842147234455652,1.8154714
3290,1.3572572469711304,1.8829337,1.842147234455652,1.8139232
3291,1.3572572469711304,1.8946642,1.842147234455652,1.8125135
3292,1.3572572469711304,1.9063946,1.842147234455652,1.811242
3293,1.3572572469711304,1.9181252,1.842147234455652,1.810109
3294,1.3572572469711304,1.9298556,1.842147234455652,1.8091152
3295,1.3572572469711304,1.941586,1.842147234455652,1.8082602
3296,1.3572572469711304,1.9533165,1.842147234455652,1.8075446
3297,1.3572572469711304,1.965047,1.842147234455652,1.8069688
3298,1.3572572469711304,1.9767774,1.842147234455652,1.806533
3299,1.3572572469711304,1.9885079,1.842147234455652,1.8062378
3300,1.3572572469711304,2.0002384,1.842147234455652,1.8060832
3301,1.3572572469711304,2.0119689,1.842147234455652,1.8060696
3302,1.3572572469711304,2.0236993,1.842147234455652,1.8061973
3303,1.3572572469711304,2.0354297,1.842147234455652,1.8064669
3304,1.3572572469711304,2.0471601,1.842147234455652,1.8068784
3305,1.3572572469711304,2.0588906,1.842147234455652,1.8074327
3306,1.3572572469711304,2.070621,1.842147234455652,1.8081298
3307,1.3572572469711304,2.0823517,1.842147234455652,1.8089709
3308,1.3572572469711304,2.094082,1.842147234455652,1.8099551
3309,1.3572572469711304,2.1058125,1.842147234455652,1.811084
3310,1.3572572469711304,2.117543,1.842147234455652,1.8123578
3311,1.3572572469711304,2.1292734,1.842147234455652,1.8137765
3312,1.3572572469711304,2.1410038,1.842147234455652,1.8153414
3313,1.3572572469711304,2.1527343,1.842147234455652,1.8170525
3314,1.3572572469711304,2.1644647,1.842147234455652,1.8189107
3315,1.3572572469711304,2.1761951,1.842147234455652,1.820916
3316,1.3572572469711304,2.1879258,1.842147234455652,1.8230693
3317,1.3572572469711304,2.1996562,1.842147234455652,1.8253715
3318,1.3572572469711304,2.2113867,1.842147234455652,1.8278227
3319,1.3572572469711304,2.223117,1.842147234455652,1.8304236
3320,1.3572572469711304,2.2348475,1.842147234455652,1.833175
3321,1.3572572469711304,2.246578,1.842147234455652,1.8360776
3322,1.3572572469711304,2.2583084,1.842147234455652,1.8391318
3323,1.3572572469711304,2.2700388,1.842147234455652,1.8423383
3324,1.3572572469711304,2.2817693,1.842147234455652,1.8456982
3325,1.3572572469711304,2.2935,1.842147234455652,1.8492118
3326,1.3572572469711304,2.3052304,1.842147234455652,1.85288
3327,1.3572572469711304,2.3169608,1.842147234455652,1.8567038
3328,1.3572572469711304,2.3286912,1.842147234455652,1.8606833
3329,1.3572572469711304,2.3404217,1.842147234455652,1.8648199
3330,1.3572572469711304,2.352152,1.842147234455652,1.8691145
3331,1.3572572469711304,2.3638825,1.842147234455652,1.8735673
3332,1.3572572469711304,2.375613,1.842147234455652,1.8781794
3333,1.3572572469711304,2.3873436,1.842147234455652,1.8829522
3334,1.3572572469711304,2.399074,1.842147234455652,1.8878857
3335,1.3572572469711304,2.4108045,1.842147234455652,1.8929814
3336,1.3572572469711304,2.422535,1.842147234455652,1.8982397
3337,1.3572572469711304,2.4342654,1.842147234455652,1.9036626
3338,1.3572572469711304,2.4459958,1.842147234455652,1.9092499
3339,1.3572572469711304,2.4577262,1.842147234455652,1.915003
3340,1.3572572469711304,2.4694567,1.842147234455652,1.920923
3341,1.3572572469711304,2.481187,1.842147234455652,1.9270108
3342,1.3572572469711304,2.4929178,1.842147234455652,1.9332676
3343,1.3572572469711304,2.5046482,1.842147234455652,1.9396943
3344,1.3572572469711304,2.5163786,1.842147234455652,1.9462919
3345,1.3572572469711304,2.528109,1.842147234455652,1.9530613
3346,1.3572572469711304,2.5398395,1.842147234455652,1.9600047
3347,1.3572572469711304,2.55157,1.842147234455652,1.9671217
3348,1.3572572469711304,2.5633004,1.842147234455652,1.9744145
3349,1.3572572469711304,2.5750308,1.842147234455652,1.981884
3350,1.3572572469711304,2.5867615,1.842147234455652,1.9895314
3351,1.3572572469711304,2.598492,1.842147234455652,1.997358
3352,1.3572572469711304,2.6102223,1.842147234455652,2.005365
3353,1.3572572469711304,2.6219528,1.842147234455652,2.0135531
3354,1.3572572469711304,2.6336832,1.842147234455652,2.0219245
3355,1.3572572469711304,2.6454136,1.842147234455652,2.03048
3356,1.3572572469711304,2.657144,1.842147234455652,2.039221
3357,1.3572572469711304,2.6688745,1.842147234455652,2.0481489
3358,1.3572572469711304,2.680605,1.842147234455652,2.0572648
3359,1.3572572469711304,2.6923356,1.842147234455652,2.0665708
3360,1.3572572469711304,2.704066,1.842147234455652,2.0760677
3361,1.3572572469711304,2.7157965,1.842147234455652,2.0857565
3362,1.3572572469711304,2.727527,1.842147234455652,2.0956404
3363,1.3572572469711304,2.7392573,1.842147234455652,2.105719
3364,1.3572572469711304,2.7509878,1.842147234455652,2.1159945
3365,1.3572572469711304,2.7627182,1.842147234455652,2.1264684
3366,1.3572572469711304,2.7744486,1.842147234455652,2.1371427
3367,1.3572572469711304,2.7861793,1.842147234455652,2.1480184
3368,1.3572572469711304,2.7979097,1.842147234455652,2.1590974
3369,1.3572572469711304,2.8096402,1.842147234455652,2.1703808
3370,1.3572572469711304,2.8213706,1.842147234455652,2.1818714
3371,1.3572572469711304,2.833101,1.842147234455652,2.1935697
3372,1.3572572469711304,2.8448315,1.842147234455652,2.2054777
3373,1.3572572469711304,2.856562,1.842147234455652,2.217597
3374,1.3572572469711304,2.8682923,1.842147234455652,2.2299302
3375,1.3572572469711304,2.8800228,1.842147234455652,2.242478
3376,1.3572572469711304,2.8917534,1.842147234455652,2.255243
3377,1.3572572469711304,2.9034839,1.842147234455652,2.2682264
3378,1.3572572469711304,2.9152143,1.842147234455652,2.2814305
3379,1.3572572469711304,2.9269447,1.842147234455652,2.2948565
3380,1.3572572469711304,2.9386752,1.842147234455652,2.3085072
3381,1.3572572469711304,2.9504056,1.842147234455652,2.322384
3382,1.3572572469711304,2.962136,1.842147234455652,2.3364885
3383,1.3572572469711304,2.9738665,1.842147234455652,2.3508234
3384,1.3572572469711304,2.9855971,1.842147234455652,2.3653905
3385,1.3572572469711304,2.9973276,1.842147234455652,2.380191
3386,1.3572572469711304,3.009058,1.842147234455652,2.3952284
3387,1.3572572469711304,3.0207884,1.842147234455652,2.4105036
3388,1.3572572469711304,3.0325189,1.842147234455652,2.426019
3389,1.3572572469711304,3.0442493,1.842147234455652,2.4417768
3390,1.3572572469711304,3.0559797,1.842147234455652,2.457779
3391,1.3572572469711304,3.0677102,1.842147234455652,2.4740279
3392,1.3572572469711304,3.0794406,1.842147234455652,2.4905257
3393,1.3572572469711304,3.0911713,1.842147234455652,2.507275
3394,1.3572572469711304,3.1029017,1.842147234455652,2.5242777
3395,1.3572572469711304,3.1146321,1.842147234455652,2.5415354
3396,1.3572572469711304,3.1263626,1.842147234455652,2.5590513
3397,1.3572572469711304,3.138093,1.842147234455652,2.5768275
3398,1.3572572469711304,3.1498234,1.842147234455652,2.594866
3399,1.3572572469711304,3.1615539,1.842147234455652,2.6131701
3400,1.3572572469711304,3.1732843,1.842147234455652,2.6317415
3401,1.3572572469711304,3.185015,1.842147234455652,2.6505828
3402,1.3572572469711304,3.1967454,1.842147234455652,2.6696963
3403,1.3572572469711304,3.2084758,1.842147234455652,2.6890848
3404,1.3572572469711304,3.2202063,1.842147234455652,2.7087505
3405,1.3572572469711304,3.2319367,1.842147234455652,2.728696
3406,1.3572572469711304,3.2436671,1.842147234455652,2.7489245
3407,1.3572572469711304,3.2553976,1.842147234455652,2.769438
3408,1.3572572469711304,3.267128,1.842147234455652,2.7902384
3409,1.3572572469711304,3.2788584,1.842147234455652,2.8113294
3410,1.3572572469711304,3.290589,1.842147234455652,2.8327143
3411,1.3572572469711304,3.3023195,1.842147234455652,2.854395
3412,1.3572572469711304,3.31405,1.842147234455652,2.8763738
3413,1.3572572469711304,3.3257804,1.842147234455652,2.8986535
3414,1.3572572469711304,3.3375108,1.842147234455652,2.9212377
3415,1.3572572469711304,3.3492413,1.842147234455652,2.9441295
3416,1.3572572469711304,3.3609717,1.842147234455652,2.9673305
3417,1.3572572469711304,3.3727021,1.842147234455652,2.990844
3418,1.3572572469711304,3.3844328,1.842147234455652,3.014675
3419,1.3572572469711304,3.3961632,1.842147234455652,3.038823
3420,1.3572572469711304,3.4078937,1.842147234455652,3.063293
3421,1.3572572469711304,3.419624,1.842147234455652,3.0880878
3422,1.3572572469711304,3.4313545,1.842147234455652,3.1132102
3423,1.3572572469711304,3.443085,1.842147234455652,3.1386628
3424,1.3572572469711304,3.4548154,1.842147234455652,3.1644497
3425,1.3572572469711304,3.4665458,1.842147234455652,3.1905742
3426,1.3572572469711304,3.4782763,1.842147234455652,3.2170386
3427,1.3572572469711304,3.490007,1.842147234455652,3.243847
3428,1.3572572469711304,3.5017374,1.842147234455652,3.2710013
3429,1.3572572469711304,3.5134678,1.842147234455652,3.2985055
3430,1.3572572469711304,3.5251982,1.842147234455652,3.326363
3431,1.3572572469711304,3.5369287,1.842147234455652,3.3545763
3432,1.3572572469711304,3.548659,1.842147234455652,3.3831513
3433,1.3572572469711304,3.5603895,1.842147234455652,3.4120882
3434,1.3572572469711304,3.57212,1.842147234455652,3.441392
3435,1.3572572469711304,3.5838504,1.842147234455652,3.4710665
3436,1.3572572469711304,3.595581,1.842147234455652,3.5011153
3437,1.3572572469711304,3.6073115,1.842147234455652,3.53154
3438,1.3572572469711304,3.619042,1.842147234455652,3.5623455
3439,1.3572572469711304,3.6307724,1.842147234455652,3.5935347
3440,1.3572572469711304,3.6425028,1.842147234455652,3.6251128
3441,1.3572572469711304,3.6542332,1.842147234455652,3.6570828
3442,1.3572572469711304,3.6659636,1.842147234455652,3.6894462
3443,1.3572572469711304,3.677694,1.842147234455652,3.7222104
3444,1.3572572469711304,3.6894248,1.842147234455652,3.7553766
3445,1.3572572469711304,3.7011552,1.842147234455652,3.7889493
3446,1.3572572469711304,3.7128856,1.842147234455652,3.8229322
3447,1.3572572469711304,3.724616,1.842147234455652,3.8573291
3448,1.3572572469711304,3.7363465,1.842147234455652,3.8921437
3449,1.3572572469711304,3.748077,1.842147234455652,3.9273818
3450,1.3572572469711304,3.7598073,1.842147234455652,3.9630432
3451,1.3572572469711304,3.7715378,1.842147234455652,3.9991353
3452,1.3572572469711304,3.7832682,1.842147234455652,4.035662
3453,1.3572572469711304,3.794999,1.842147234455652,4.072627
3454,1.3572572469711304,3.8067293,1.842147234455652,4.110033
3455,1.3572572469711304,3.8184597,1.842147234455652,4.147885
3456,1.3572572469711304,3.8301902,1.842147234455652,4.1861873
3457,1.3572572469711304,3.8419206,1.842147234455652,4.224944
3458,1.3572572469711304,3.853651,1.842147234455652,4.2641587
3459,1.3572572469711304,3.8653815,1.842147234455652,4.303837
3460,1.3572572469711304,3.877112,1.842147234455652,4.3439837
3461,1.3572572469711304,3.8888426,1.842147234455652,4.3846006
3462,1.3572572469711304,3.900573,1.842147234455652,4.4256926
3463,1.3572572469711304,3.9123034,1.842147234455652,4.467265
3464,1.3572572469711304,3.9240339,1.842147234455652,4.509323
3465,1.3572572469711304,3.9357643,1.842147234455652,4.551869
3466,1.3572572469711304,3.9474947,1.842147234455652,4.5949087
3467,1.3572572469711304,3.9592252,1.842147234455652,4.638446
3468,1.3572572469711304,3.9709556,1.842147234455652,4.6824865
3469,1.3572572469711304,3.982686,1.842147234455652,4.727035
3470,1.3572572469711304,3.9944167,1.842147234455652,4.772095
3471,1.3572572469711304,4.006147,1.842147234455652,4.8176703
3472,1.3572572469711304,4.0178776,1.842147234455652,4.8637686
3473,1.3572572469711304,4.029608,1.842147234455652,4.91039
3474,1.3572572469711304,4.0413384,1.842147234455652,4.957546
3475,1.3572572469711304,4.053069,1.842147234455652,5.005237
3476,1.3572572469711304,4.0647993,1.842147234455652,5.053466
3477,1.3572572469711304,4.07653,1.842147234455652,5.1022415
3478,1.3572572469711304,4.08826,1.842147234455652,5.1515646
3479,1.3572572469711304,4.099991,1.842147234455652,5.2014456
3480,1.3572572469711304,4.111721,1.842147234455652,5.2518864
3481,1.3572572469711304,4.1234517,1.842147234455652,5.3028936
3482,1.3572572469711304,4.1351824,1.842147234455652,5.3544707
3483,1.3572572469711304,4.1469126,1.842147234455652,5.4066195
3484,1.3572572469711304,4.1586432,1.842147234455652,5.459353
3485,1.3572572469711304,4.1703734,1.842147234455652,5.5126715
3486,1.3572572469711304,4.182104,1.842147234455652,5.566578
3487,1.3572572469711304,4.1938343,1.842147234455652,5.621082
3488,1.3572572469711304,4.205565,1.842147234455652,5.6761885
3489,1.3572572469711304,4.217295,1.842147234455652,5.7318993
3490,1.3572572469711304,4.229026,1.842147234455652,5.7882233
3491,1.3572572469711304,4.2407565,1.842147234455652,5.8451676
3492,1.3572572469711304,4.2524867,1.842147234455652,5.9027286
3493,1.3572572469711304,4.2642174,1.842147234455652,5.9609213
3494,1.3572572469711304,4.2759476,1.842147234455652,6.019749
3495,1.3572572469711304,4.2876782,1.842147234455652,6.079217
3496,1.3572572469711304,4.2994084,1.842147234455652,6.1393204
3497,1.3572572469711304,4.311139,1.842147234455652,6.2000813
3498,1.3572572469711304,4.3228693,1.842147234455652,6.261499
3499,1.3572572469711304,4.3346,1.842147234455652,6.3235784

==> data/weights/level7.csv <==
,sigma_t,x,conventional_weights,optimal_weights
3500,4.516113758087158,-1.5188999,20.395283475984115,149.71318
3501,4.516113758087158,-1.5071695,20.395283475984115,149.67009
3502,4.516113758087158,-1.495439,20.395283475984115,149.62723
3503,4.516113758087158,-1.4837085,20.395283475984115,149.58484
3504,4.516113758087158,-1.4719781,20.395283475984115,149.54234
3505,4.516113758087158,-1.4602476,20.395283475984115,149.5004
3506,4.516113758087158,-1.4485172,20.395283475984115,149.45842
3507,4.516113758087158,-1.4367867,20.395283475984115,149.41676
3508,4.516113758087158,-1.4250562,20.395283475984115,149.37515
3509,4.516113758087158,-1.4133258,20.395283475984115,149.3339
3510,4.516113758087158,-1.4015954,20.395283475984115,149.29271
3511,4.516113758087158,-1.3898648,20.395283475984115,149.25175
3512,4.516113758087158,-1.3781344,20.395283475984115,149.21114
3513,4.516113758087158,-1.3664039,20.395283475984115,149.17061
3514,4.516113758087158,-1.3546735,20.395283475984115,149.13031
3515,4.516113758087158,-1.342943,20.395283475984115,149.09009
3516,4.516113758087158,-1.3312125,20.395283475984115,149.05042
3517,4.516113758087158,-1.3194821,20.395283475984115,149.01056
3518,4.516113758087158,-1.3077517,20.395283475984115,148.97104
3519,4.516113758087158,-1.2960212,20.395283475984115,148.93195
3520,4.516113758087158,-1.2842907,20.395283475984115,148.89273
3521,4.516113758087158,-1.2725602,20.395283475984115,148.85394
3522,4.516113758087158,-1.2608298,20.395283475984115,148.81537
3523,4.516113758087158,-1.2490994,20.395283475984115,148.77673
3524,4.516113758087158,-1.2373688,20.395283475984115,148.73845
3525,4.516113758087158,-1.2256384,20.395283475984115,148.70056
3526,4.516113758087158,-1.213908,20.395283475984115,148.66284
3527,4.516113758087158,-1.2021775,20.395283475984115,148.62506
3528,4.516113758087158,-1.190447,20.395283475984115,148.58757
3529,4.516113758087158,-1.1787165,20.395283475984115,148.55028
3530,4.516113758087158,-1.1669861,20.395283475984115,148.51328
3531,4.516113758087158,-1.1552557,20.395283475984115,148.47647
3532,4.516113758087158,-1.1435251,20.395283475984115,148.4397
3533,4.516113758087158,-1.1317947,20.395283475984115,148.4034
3534,4.516113758087158,-1.1200643,20.395283475984115,148.36716
3535,4.516113758087158,-1.1083338,20.395283475984115,148.33115
3536,4.516113758087158,-1.0966034,20.395283475984115,148.2954
3537,4.516113758087158,-1.0848728,20.395283475984115,148.25961
3538,4.516113758087158,-1.0731424,20.395283475984115,148.22429
3539,4.516113758087158,-1.061412,20.395283475984115,148.18904
3540,4.516113758087158,-1.0496815,20.395283475984115,148.15414
3541,4.516113758087158,-1.037951,20.395283475984115,148.11913
3542,4.516113758087158,-1.0262206,20.395283475984115,148.08464
3543,4.516113758087158,-1.0144901,20.395283475984115,148.0503
3544,4.516113758087158,-1.0027597,20.395283475984115,148.01591
3545,4.516113758087158,-0.9910292,20.395283475984115,147.9821
3546,4.516113758087158,-0.9792987,20.395283475984115,147.9482
3547,4.516113758087158,-0.9675683,20.395283475984115,147.91475
3548,4.516113758087158,-0.95583785,20.395283475984115,147.88138
3549,4.516113758087158,-0.94410735,20.395283475984115,147.84814
3550,4.516113758087158,-0.9323769,20.395283475984115,147.81512
3551,4.516113758087158,-0.9206464,20.395283475984115,147.78238
3552,4.516113758087158,-0.908916,20.395283475984115,147.74965
3553,4.516113758087158,-0.8971855,20.395283475984115,147.71738
3554,4.516113758087158,-0.8854551,20.395283475984115,147.6853
3555,4.516113758087158,-0.8737246,20.395283475984115,147.65324
3556,4.516113758087158,-0.86199415,20.395283475984115,147.62134
3557,4.516113758087158,-0.85026366,20.395283475984115,147.58981
3558,4.516113758087158,-0.8385332,20.395283475984115,147.55856
3559,4.516113758087158,-0.82680273,20.395283475984115,147.52733
3560,4.516113758087158,-0.8150723,20.395283475984115,147.49643
3561,4.516113758087158,-0.8033418,20.395283475984115,147.46565
3562,4.516113758087158,-0.7916114,20.395283475984115,147.43509
3563,4.516113758087158,-0.7798809,20.395283475984115,147.40486
3564,4.516113758087158,-0.76815045,20.395283475984115,147.37463
3565,4.516113758087158,-0.75642,20.395283475984115,147.34462
3566,4.516113758087158,-0.7446895,20.395283475984115,147.31493
3567,4.516113758087158,-0.7329591,20.395283475984115,147.28539
3568,4.516113758087158,-0.7212286,20.395283475984115,147.25604
3569,4.516113758087158,-0.70949817,20.395283475984115,147.2269
3570,4.516113758087158,-0.6977677,20.395283475984115,147.19789
3571,4.516113758087158,-0.68603724,20.395283475984115,147.16934
3572,4.516113758087158,-0.67430675,20.395283475984115,147.14073
3573,4.516113758087158,-0.6625763,20.395283475984115,147.11234
3574,4.516113758087158,-0.6508458,20.395283475984115,147.08424
3575,4.516113758087158,-0.6391154,20.395283475984115,147.05637
3576,4.516113758087158,-0.6273849,20.395283475984115,147.02863
3577,4.516113758087158,-0.61565447,20.395283475984115,147.00116
3578,4.516113758087158,-0.603924,20.395283475984115,146.97375
3579,4.516113758087158,-0.59219354,20.395283475984115,146.94661
3580,4.516113758087158,-0.58046305,20.395283475984115,146.91968
3581,4.516113758087158,-0.5687326,20.395283475984115,146.89305
3582,4.516113758087158,-0.5570022,20.395283475984115,146.86652
3583,4.516113758087158,-0.5452717,20.395283475984115,146.83998
3584,4.516113758087158,-0.53354126,20.395283475984115,146.8139
3585,4.516113758087158,-0.52181077,20.395283475984115,146.78813
3586,4.516113758087158,-0.51008034,20.395283475984115,146.76245
3587,4.516113758087158,-0.49834985,20.395283475984115,146.73683
3588,4.516113758087158,-0.4866194,20.395283475984115,146.71155
3589,4.516113758087158,-0.47488895,20.395283475984115,146.68651
3590,4.516113758087158,-0.4631585,20.395283475984115,146.66148
3591,4.516113758087158,-0.45142803,20.395283475984115,146.63686
3592,4.516113758087158,-0.43969756,20.395283475984115,146.61229
3593,4.516113758087158,-0.4279671,20.395283475984115,146.58797
3594,4.516113758087158,-0.41623664,20.395283475984115,146.564
3595,4.516113758087158,-0.40450618,20.395283475984115,146.54015
3596,4.516113758087158,-0.3927757,20.395283475984115,146.5163
3597,4.516113758087158,-0.38104525,20.395283475984115,146.49284
3598,4.516113758087158,-0.3693148,20.395283475984115,146.46945
3599,4.516113758087158,-0.35758433,20.395283475984115,146.44644
3600,4.516113758087158,-0.34585387,20.395283475984115,146.42351
3601,4.516113758087158,-0.3341234,20.395283475984115,146.40063
3602,4.516113758087158,-0.32239294,20.395283475984115,146.37822
3603,4.516113758087158,-0.31066248,20.395283475984115,146.35599
3604,4.516113758087158,-0.29893202,20.395283475984115,146.33383
3605,4.516113758087158,-0.28720158,20.395283475984115,146.312
3606,4.516113758087158,-0.27547112,20.395283475984115,146.2903
3607,4.516113758087158,-0.26374066,20.395283475984115,146.2687
3608,4.516113758087158,-0.2520102,20.395283475984115,146.24747
3609,4.516113758087158,-0.24027973,20.395283475984115,146.22633
3610,4.516113758087158,-0.22854927,20.395283475984115,146.20554
3611,4.516113758087158,-0.21681881,20.395283475984115,146.18474
3612,4.516113758087158,-0.20508835,20.395283475984115,146.16426
3613,4.516113758087158,-0.19335788,20.395283475984115,146.14409
3614,4.516113758087158,-0.18162742,20.395283475984115,146.124
3615,4.516113758087158,-0.16989696,20.395283475984115,146.1039
3616,4.516113758087158,-0.1581665,20.395283475984115,146.08437
3617,4.516113758087158,-0.14643605,20.395283475984115,146.06474
3618,4.516113758087158,-0.13470559,20.395283475984115,146.04547
3619,4.516113758087158,-0.122975126,20.395283475984115,146.02652
3620,4.516113758087158,-0.11124466,20.395283475984115,146.0075
3621,4.516113758087158,-0.0995142,20.395283475984115,145.98895
3622,4.516113758087158,-0.08778374,20.395283475984115,145.9704
3623,4.516113758087158,-0.076053284,20.395283475984115,145.95203
3624,4.516113758087158,-0.06432282,20.395283475984115,145.93391
3625,4.516113758087158,-0.05259236,20.395283475984115,145.91624
3626,4.516113758087158,-0.0408619,20.395283475984115,145.89851
3627,4.516113758087158,-0.02913144,20.395283475984115,145.88097
3628,4.516113758087158,-0.01740098,20.395283475984115,145.86368
3629,4.516113758087158,-0.0056705195,20.395283475984115,145.84665
3630,4.516113758087158,0.006059941,20.395283475984115,145.8298
3631,4.516113758087158,0.017790401,20.395283475984115,145.81308
3632,4.516113758087158,0.029520862,20.395283475984115,145.7965
3633,4.516113758087158,0.041251324,20.395283475984115,145.78029
3634,4.516113758087158,0.052981783,20.395283475984115,145.76419
3635,4.516113758087158,0.06471224,20.395283475984115,145.7483
3636,4.516113758087158,0.0764427,20.395283475984115,145.73254
3637,4.516113758087158,0.088173166,20.395283475984115,145.71727
3638,4.516113758087158,0.09990363,20.395283475984115,145.70177
3639,4.516113758087158,0.11163408,20.395283475984115,145.68669
3640,4.516113758087158,0.123364545,20.395283475984115,145.6718
3641,4.516113758087158,0.135095,20.395283475984115,145.65717
3642,4.516113758087158,0.14682546,20.395283475984115,145.64272
3643,4.516113758087158,0.15855592,20.395283475984115,145.6284
3644,4.516113758087158,0.17028639,20.395283475984115,145.61427
3645,4.516113758087158,0.18201685,20.395283475984115,145.60045
3646,4.516113758087158,0.19374731,20.395283475984115,145.58682
3647,4.516113758087158,0.20547777,20.395283475984115,145.5734
3648,4.516113758087158,0.21720824,20.395283475984115,145.55988
3649,4.516113758087158,0.22893868,20.395283475984115,145.547
3650,4.516113758087158,0.24066915,20.395283475984115,145.53407
3651,4.516113758087158,0.25239962,20.395283475984115,145.52138
3652,4.516113758087158,0.26413006,20.395283475984115,145.50888
3653,4.516113758087158,0.27586052,20.395283475984115,145.49669
3654,4.516113758087158,0.28759098,20.395283475984115,145.48457
3655,4.516113758087158,0.29932144,20.395283475984115,145.47263
3656,4.516113758087158,0.3110519,20.395283475984115,145.46095
3657,4.516113758087158,0.32278237,20.395283475984115,145.44945
3658,4.516113758087158,0.33451283,20.395283475984115,145.43819
3659,4.516113758087158,0.3462433,20.395283475984115,145.42725
3660,4.516113758087158,0.35797375,20.395283475984115,145.41638
3661,4.516113758087158,0.36970422,20.395283475984115,145.40556
3662,4.516113758087158,0.38143468,20.395283475984115,145.39505
3663,4.516113758087158,0.39316514,20.395283475984115,145.38487
3664,4.516113758087158,0.4048956,20.395283475984115,145.37479
3665,4.516113758087158,0.41662607,20.395283475984115,145.36497
3666,4.516113758087158,0.42835653,20.395283475984115,145.3551
3667,4.516113758087158,0.440087,20.395283475984115,145.34583
3668,4.516113758087158,0.45181745,20.395283475984115,145.33646
3669,4.516113758087158,0.4635479,20.395283475984115,145.32744
3670,4.516113758087158,0.47527835,20.395283475984115,145.31854
3671,4.516113758087158,0.4870088,20.395283475984115,145.30978
3672,4.516113758087158,0.49873927,20.395283475984115,145.30139
3673,4.516113758087158,0.51046973,20.395283475984115,145.29308
3674,4.516113758087158,0.5222002,20.395283475984115,145.28487
3675,4.516113758087158,0.53393066,20.395283475984115,145.27715
3676,4.516113758087158,0.5456611,20.395283475984115,145.26944
3677,4.516113758087158,0.5573916,20.395283475984115,145.26198
3678,4.516113758087158,0.569122,20.395283475984115,145.25476
3679,4.516113758087158,0.5808525,20.395283475984115,145.24762
3680,4.516113758087158,0.59258294,20.395283475984115,145.2407
3681,4.516113758087158,0.60431343,20.395283475984115,145.23404
3682,4.516113758087158,0.61604387,20.395283475984115,145.22758
3683,4.516113758087158,0.62777436,20.395283475984115,145.22128
3684,4.516113758087158,0.6395048,20.395283475984115,145.21532
3685,4.516113758087158,0.6512353,20.395283475984115,145.2094
3686,4.516113758087158,0.6629657,20.395283475984115,145.20372
3687,4.516113758087158,0.6746962,20.395283475984115,145.19824
3688,4.516113758087158,0.68642664,20.395283475984115,145.19295
3689,4.516113758087158,0.69815713,20.395283475984115,145.18784
3690,4.516113758087158,0.70988756,20.395283475984115,145.18295
3691,4.516113758087158,0.72161806,20.395283475984115,145.17822
3692,4.516113758087158,0.7333485,20.395283475984115,145.17384
3693,4.516113758087158,0.7450789,20.395283475984115,145.16966
3694,4.516113758087158,0.7568094,20.395283475984115,145.16559
3695,4.516113758087158,0.76853985,20.395283475984115,145.16171
3696,4.516113758087158,0.78027034,20.395283475984115,145.1579
3697,4.516113758087158,0.7920008,20.395283475984115,145.15439
3698,4.516113758087158,0.80373126,20.395283475984115,145.15112
3699,4.516113758087158,0.8154617,20.395283475984115,145.1481
3700,4.516113758087158,0.8271922,20.395283475984115,145.14534
3701,4.516113758087158,0.8389226,20.395283475984115,145.1425
3702,4.516113758087158,0.8506531,20.395283475984115,145.1401
3703,4.516113758087158,0.86238354,20.395283475984115,145.1377
3704,4.516113758087158,0.87411404,20.395283475984115,145.13585
3705,4.516113758087158,0.88584447,20.395283475984115,145.13394
3706,4.516113758087158,0.89757496,20.395283475984115,145.13222
3707,4.516113758087158,0.9093054,20.395283475984115,145.1308
3708,4.516113758087158,0.9210359,20.395283475984115,145.12952
3709,4.516113758087158,0.9327663,20.395283475984115,145.12852
3710,4.516113758087158,0.94449675,20.395283475984115,145.12755
3711,4.516113758087158,0.95622724,20.395283475984115,145.12694
3712,4.516113758087158,0.9679577,20.395283475984115,145.12656
3713,4.516113758087158,0.97968817,20.395283475984115,145.12619
3714,4.516113758087158,0.9914186,20.395283475984115,145.12619
3715,4.516113758087158,1.003149,20.395283475984115,145.12637
3716,4.516113758087158,1.0148796,20.395283475984115,145.12668
3717,4.516113758087158,1.02661,20.395283475984115,145.12723
3718,4.516113758087158,1.0383404,20.395283475984115,145.12791
3719,4.516113758087158,1.0500709,20.395283475984115,145.12885
3720,4.516113758087158,1.0618014,20.395283475984115,145.12994
3721,4.516113758087158,1.0735319,20.395283475984115,145.1313
3722,4.516113758087158,1.0852623,20.395283475984115,145.13284
3723,4.516113758087158,1.0969927,20.395283475984115,145.13469
3724,4.516113758087158,1.1087232,20.395283475984115,145.13654
3725,4.516113758087158,1.1204537,20.395283475984115,145.13869
3726,4.516113758087158,1.1321841,20.395283475984115,145.14108
3727,4.516113758087158,1.1439146,20.395283475984115,145.14362
3728,4.516113758087158,1.155645,20.395283475984115,145.14638
3729,4.516113758087158,1.1673756,20.395283475984115,145.1494
3730,4.516113758087158,1.179106,20.395283475984115,145.15248
3731,4.516113758087158,1.1908364,20.395283475984115,145.15587
3732,4.516113758087158,1.2025669,20.395283475984115,145.15938
3733,4.516113758087158,1.2142974,20.395283475984115,145.16313
3734,4.516113758087158,1.2260278,20.395283475984115,145.16707
3735,4.516113758087158,1.2377583,20.395283475984115,145.17133
3736,4.516113758087158,1.2494887,20.395283475984115,145.17564
3737,4.516113758087158,1.2612193,20.395283475984115,145.18019
3738,4.516113758087158,1.2729497,20.395283475984115,145.185
3739,4.516113758087158,1.2846801,20.395283475984115,145.18999
3740,4.516113758087158,1.2964106,20.395283475984115,145.19516
3741,4.516113758087158,1.308141,20.395283475984115,145.2004
3742,4.516113758087158,1.3198715,20.395283475984115,145.20593
3743,4.516113758087158,1.331602,20.395283475984115,145.21187
3744,4.516113758087158,1.3433324,20.395283475984115,145.21771
3745,4.516113758087158,1.3550628,20.395283475984115,145.22394
3746,4.516113758087158,1.3667934,20.395283475984115,145.23041
3747,4.516113758087158,1.3785238,20.395283475984115,145.2369
3748,4.516113758087158,1.3902543,20.395283475984115,145.24367
3749,4.516113758087158,1.4019847,20.395283475984115,145.25063
3750,4.516113758087158,1.4137154,20.395283475984115,145.25792
3751,4.516113758087158,1.4254458,20.395283475984115,145.2653
3752,4.516113758087158,1.4371762,20.395283475984115,145.27283
3753,4.516113758087158,1.4489067,20.395283475984115,145.28067
3754,4.516113758087158,1.4606372,20.395283475984115,145.28862
3755,4.516113758087158,1.4723676,20.395283475984115,145.29683
3756,4.516113758087158,1.4840981,20.395283475984115,145.30522
3757,4.516113758087158,1.4958285,20.395283475984115,145.31386
3758,4.516113758087158,1.5075591,20.395283475984115,145.32256
3759,4.516113758087158,1.5192895,20.395283475984115,145.33157
3760,4.516113758087158,1.5310199,20.395283475984115,145.34071
3761,4.516113758087158,1.5427504,20.395283475984115,145.35016
3762,4.516113758087158,1.5544808,20.395283475984115,145.35973
3763,4.516113758087158,1.5662113,20.395283475984115,145.3696
3764,4.516113758087158,1.5779418,20.395283475984115,145.37961
3765,4.516113758087158,1.5896722,20.395283475984115,145.3898
3766,4.516113758087158,1.6014026,20.395283475984115,145.40024
3767,4.516113758087158,1.6131332,20.395283475984115,145.41075
3768,4.516113758087158,1.6248636,20.395283475984115,145.42175
3769,4.516113758087158,1.636594,20.395283475984115,145.43275
3770,4.516113758087158,1.6483245,20.395283475984115,145.44394
3771,4.516113758087158,1.660055,20.395283475984115,145.45537
3772,4.516113758087158,1.6717855,20.395283475984115,145.46706
3773,4.516113758087158,1.6835159,20.395283475984115,145.47894
3774,4.516113758087158,1.6952463,20.395283475984115,145.491
3775,4.516113758087158,1.7069769,20.395283475984115,145.50307
3776,4.516113758087158,1.7187073,20.395283475984115,145.51562
3777,4.516113758087158,1.7304378,20.395283475984115,145.52826
3778,4.516113758087158,1.7421682,20.395283475984115,145.54112
3779,4.516113758087158,1.7538986,20.395283475984115,145.55418
3780,4.516113758087158,1.7656292,20.395283475984115,145.56732
3781,4.516113758087158,1.7773596,20.395283475984115,145.58087
3782,4.516113758087158,1.78909,20.395283475984115,145.59464
3783,4.516113758087158,1.8008205,20.395283475984115,145.60838
3784,4.516113758087158,1.812551,20.395283475984115,145.62245
3785,4.516113758087158,1.8242815,20.395283475984115,145.6367
3786,4.516113758087158,1.8360119,20.395283475984115,145.65115
3787,4.516113758087158,1.8477423,20.395283475984115,145.66579
3788,4.516113758087158,1.8594729,20.395283475984115,145.68073
3789,4.516113758087158,1.8712033,20.395283475984115,145.69586
3790,4.516113758087158,1.8829337,20.395283475984115,145.71112
3791,4.516113758087158,1.8946642,20.395283475984115,145.72664
3792,4.516113758087158,1.9063946,20.395283475984115,145.74228
3793,4.516113758087158,1.9181252,20.395283475984115,145.75836
3794,4.516113758087158,1.9298556,20.395283475984115,145.77432
3795,4.516113758087158,1.941586,20.395283475984115,145.79059
3796,4.516113758087158,1.9533165,20.395283475984115,145.80711
3797,4.516113758087158,1.965047,20.395283475984115,145.82384
3798,4.516113758087158,1.9767774,20.395283475984115,145.8408
3799,4.516113758087158,1.9885079,20.395283475984115,145.8579
3800,4.516113758087158,2.0002384,20.395283475984115,145.8753
3801,4.516113758087158,2.0119689,20.395283475984115,145.89273
3802,4.516113758087158,2.0236993,20.395283475984115,145.9105
3803,4.516113758087158,2.0354297,20.395283475984115,145.92838
3804,4.516113758087158,2.0471601,20.395283475984115,145.94661
3805,4.516113758087158,2.0588906,20.395283475984115,145.96492
3806,4.516113758087158,2.070621,20.395283475984115,145.98347
3807,4.516113758087158,2.0823517,20.395283475984115,146.00227
3808,4.516113758087158,2.094082,20.395283475984115,146.02116
3809,4.516113758087158,2.1058125,20.395283475984115,146.04036
3810,4.516113758087158,2.117543,20.395283475984115,146.0598
3811,4.516113758087158,2.1292734,20.395283475984115,146.07933
3812,4.516113758087158,2.1410038,20.395283475984115,146.09909
3813,4.516113758087158,2.1527343,20.395283475984115,146.11913
3814,4.516113758087158,2.1644647,20.395283475984115,146.13922
3815,4.516113758087158,2.1761951,20.395283475984115,146.1597
3816,4.516113758087158,2.1879258,20.395283475984115,146.1803
3817,4.516113758087158,2.1996562,20.395283475984115,146.20116
3818,4.516113758087158,2.2113867,20.395283475984115,146.22209
3819,4.516113758087158,2.223117,20.395283475984115,146.24327
3820,4.516113758087158,2.2348475,20.395283475984115,146.26471
3821,4.516113758087158,2.246578,20.395283475984115,146.28636
3822,4.516113758087158,2.2583084,20.395283475984115,146.30818
3823,4.516113758087158,2.2700388,20.395283475984115,146.33034
3824,4.516113758087158,2.2817693,20.395283475984115,146.35243
3825,4.516113758087158,2.2935,20.395283475984115,146.37495
3826,4.516113758087158,2.3052304,20.395283475984115,146.39757
3827,4.516113758087158,2.3169608,20.395283475984115,146.42044
3828,4.516113758087158,2.3286912,20.395283475984115,146.44356
3829,4.516113758087158,2.3404217,20.395283475984115,146.46687
3830,4.516113758087158,2.352152,20.395283475984115,146.49033
3831,4.516113758087158,2.3638825,20.395283475984115,146.51404
3832,4.516113758087158,2.375613,20.395283475984115,146.53787
3833,4.516113758087158,2.3873436,20.395283475984115,146.56198
3834,4.516113758087158,2.399074,20.395283475984115,146.58627
3835,4.516113758087158,2.4108045,20.395283475984115,146.6109
3836,4.516113758087158,2.422535,20.395283475984115,146.63553
3837,4.516113758087158,2.4342654,20.395283475984115,146.66048
3838,4.516113758087158,2.4459958,20.395283475984115,146.68564
3839,4.516113758087158,2.4577262,20.395283475984115,146.71085
3840,4.516113758087158,2.4694567,20.395283475984115,146.73645
3841,4.516113758087158,2.481187,20.395283475984115,146.7622
3842,4.516113758087158,2.4929178,20.395283475984115,146.7882
3843,4.516113758087158,2.5046482,20.395283475984115,146.81427
3844,4.516113758087158,2.5163786,20.395283475984115,146.84073
3845,4.516113758087158,2.528109,20.395283475984115,146.86732
3846,4.516113758087158,2.5398395,20.395283475984115,146.89406
3847,4.516113758087158,2.55157,20.395283475984115,146.92099
3848,4.516113758087158,2.5633004,20.395283475984115,146.94838
3849,4.516113758087158,2.5750308,20.395283475984115,146.97571
3850,4.516113758087158,2.5867615,20.395283475984115,147.00331
3851,4.516113758087158,2.598492,20.395283475984115,147.03128
3852,4.516113758087158,2.6102223,20.395283475984115,147.05928
3853,4.516113758087158,2.6219528,20.395283475984115,147.08742
3854,4.516113758087158,2.6336832,20.395283475984115,147.11588
3855,4.516113758087158,2.6454136,20.395283475984115,147.14459
3856,4.516113758087158,2.657144,20.395283475984115,147.17332
3857,4.516113758087158,2.6688745,20.395283475984115,147.20251
3858,4.516113758087158,2.680605,20.395283475984115,147.23164
3859,4.516113758087158,2.6923356,20.395283475984115,147.26125
3860,4.516113758087158,2.704066,20.395283475984115,147.29109
3861,4.516113758087158,2.7157965,20.395283475984115,147.32089
3862,4.516113758087158,2.727527,20.395283475984115,147.35097
3863,4.516113758087158,2.7392573,20.395283475984115,147.38136
3864,4.516113758087158,2.7509878,20.395283475984115,147.41191
3865,4.516113758087158,2.7627182,20.395283475984115,147.44258
3866,4.516113758087158,2.7744486,20.395283475984115,147.4736
3867,4.516113758087158,2.7861793,20.395283475984115,147.50482
3868,4.516113758087158,2.7979097,20.395283475984115,147.5361
3869,4.516113758087158,2.8096402,20.395283475984115,147.56766
3870,4.516113758087158,2.8213706,20.395283475984115,147.59943
3871,4.516113758087158,2.833101,20.395283475984115,147.6314
3872,4.516113758087158,2.8448315,20.395283475984115,147.66376
3873,4.516113758087158,2.856562,20.395283475984115,147.69614
3874,4.516113758087158,2.8682923,20.395283475984115,147.72879
3875,4.516113758087158,2.8800228,20.395283475984115,147.76152
3876,4.516113758087158,2.8917534,20.395283475984115,147.7947
3877,4.516113758087158,2.9034839,20.395283475984115,147.8279
3878,4.516113758087158,2.9152143,20.395283475984115,147.86137
3879,4.516113758087158,2.9269447,20.395283475984115,147.89505
3880,4.516113758087158,2.9386752,20.395283475984115,147.92894
3881,4.516113758087158,2.9504056,20.395283475984115,147.96303
3882,4.516113758087158,2.962136,20.395283475984115,147.9974
3883,4.516113758087158,2.9738665,20.395283475984115,148.03192
3884,4.516113758087158,2.9855971,20.395283475984115,148.06664
3885,4.516113758087158,2.9973276,20.395283475984115,148.10156
3886,4.516113758087158,3.009058,20.395283475984115,148.13663
3887,4.516113758087158,3.0207884,20.395283475984115,148.1721
3888,4.516113758087158,3.0325189,20.395283475984115,148.2076
3889,4.516113758087158,3.0442493,20.395283475984115,148.24348
3890,4.516113758087158,3.0559797,20.395283475984115,148.27953
3891,4.516113758087158,3.0677102,20.395283475984115,148.31564
3892,4.516113758087158,3.0794406,20.395283475984115,148.35211
3893,4.516113758087158,3.0911713,20.395283475984115,148.38878
3894,4.516113758087158,3.1029017,20.395283475984115,148.42546
3895,4.516113758087158,3.1146321,20.395283475984115,148.46263
3896,4.516113758087158,3.1263626,20.395283475984115,148.4998
3897,4.516113758087158,3.138093,20.395283475984115,148.53732
3898,4.516113758087158,3.1498234,20.395283475984115,148.57492
3899,4.516113758087158,3.1615539,20.395283475984115,148.61293
3900,4.516113758087158,3.1732843,20.395283475984115,148.65096
3901,4.516113758087158,3.185015,20.395283475984115,148.68932
3902,4.516113758087158,3.1967454,20.395283475984115,148.72797
3903,4.516113758087158,3.2084758,20.395283475984115,148.76657
3904,4.516113758087158,3.2202063,20.395283475984115,148.80565
3905,4.516113758087158,3.2319367,20.395283475984115,148.84468
3906,4.516113758087158,3.2436671,20.395283475984115,148.88412
3907,4.516113758087158,3.2553976,20.395283475984115,148.92378
3908,4.516113758087158,3.267128,20.395283475984115,148.96353
3909,4.516113758087158,3.2788584,20.395283475984115,149.00374
3910,4.516113758087158,3.290589,20.395283475984115,149.04391
3911,4.516113758087158,3.3023195,20.395283475984115,149.0843
3912,4.516113758087158,3.31405,20.395283475984115,149.12498
3913,4.516113758087158,3.3257804,20.395283475984115,149.16574
3914,4.516113758087158,3.3375108,20.395283475984115,149.20691
3915,4.516113758087158,3.3492413,20.395283475984115,149.24837
3916,4.516113758087158,3.3609717,20.395283475984115,149.2898
3917,4.516113758087158,3.3727021,20.395283475984115,149.33154
3918,4.516113758087158,3.3844328,20.395283475984115,149.37354
3919,4.516113758087158,3.3961632,20.395283475984115,149.41586
3920,4.516113758087158,3.4078937,20.395283475984115,149.45822
3921,4.516113758087158,3.419624,20.395283475984115,149.50073
3922,4.516113758087158,3.4313545,20.395283475984115,149.54352
3923,4.516113758087158,3.443085,20.395283475984115,149.58653
3924,4.516113758087158,3.4548154,20.395283475984115,149.62978
3925,4.516113758087158,3.4665458,20.395283475984115,149.67311
3926,4.516113758087158,3.4782763,20.395283475984115,149.71686
3927,4.516113758087158,3.490007,20.395283475984115,149.76088
3928,4.516113758087158,3.5017374,20.395283475984115,149.80481
3929,4.516113758087158,3.5134678,20.395283475984115,149.84917
3930,4.516113758087158,3.5251982,20.395283475984115,149.89374
3931,4.516113758087158,3.5369287,20.395283475984115,149.93846
3932,4.516113758087158,3.548659,20.395283475984115,149.98328
3933,4.516113758087158,3.5603895,20.395283475984115,150.02852
3934,4.516113758087158,3.57212,20.395283475984115,150.07387
3935,4.516113758087158,3.5838504,20.395283475984115,150.11949
3936,4.516113758087158,3.595581,20.395283475984115,150.1654
3937,4.516113758087158,3.6073115,20.395283475984115,150.21149
3938,4.516113758087158,3.619042,20.395283475984115,150.25774
3939,4.516113758087158,3.6307724,20.395283475984115,150.3042
3940,4.516113758087158,3.6425028,20.395283475984115,150.35095
3941,4.516113758087158,3.6542332,20.395283475984115,150.3978
3942,4.516113758087158,3.6659636,20.395283475984115,150.44495
3943,4.516113758087158,3.677694,20.395283475984115,150.49226
3944,4.516113758087158,3.6894248,20.395283475984115,150.53973
3945,4.516113758087158,3.7011552,20.395283475984115,150.58757
3946,4.516113758087158,3.7128856,20.395283475984115,150.63556
3947,4.516113758087158,3.724616,20.395283475984115,150.68373
3948,4.516113758087158,3.7363465,20.395283475984115,150.73224
3949,4.516113758087158,3.748077,20.395283475984115,150.78093
3950,4.516113758087158,3.7598073,20.395283475984115,150.82971
3951,4.516113758087158,3.7715378,20.395283475984115,150.87886
3952,4.516113758087158,3.7832682,20.395283475984115,150.92798
3953,4.516113758087158,3.794999,20.395283475984115,150.97766
3954,4.516113758087158,3.8067293,20.395283475984115,151.02744
3955,4.516113758087158,3.8184597,20.395283475984115,151.07745
3956,4.516113758087158,3.8301902,20.395283475984115,151.12762
3957,4.516113758087158,3.8419206,20.395283475984115,151.1781
3958,4.516113758087158,3.853651,20.395283475984115,151.22849
3959,4.516113758087158,3.8653815,20.395283475984115,151.27942
3960,4.516113758087158,3.877112,20.395283475984115,151.33054
3961,4.516113758087158,3.8888426,20.395283475984115,151.38176
3962,4.516113758087158,3.900573,20.395283475984115,151.43321
3963,4.516113758087158,3.9123034,20.395283475984115,151.48503
3964,4.516113758087158,3.9240339,20.395283475984115,151.53683
3965,4.516113758087158,3.9357643,20.395283475984115,151.58899
3966,4.516113758087158,3.9474947,20.395283475984115,151.64139
3967,4.516113758087158,3.9592252,20.395283475984115,151.69409
3968,4.516113758087158,3.9709556,20.395283475984115,151.7469
3969,4.516113758087158,3.982686,20.395283475984115,151.79988
3970,4.516113758087158,3.9944167,20.395283475984115,151.8531
3971,4.516113758087158,4.006147,20.395283475984115,151.90657
3972,4.516113758087158,4.0178776,20.395283475984115,151.96013
3973,4.516113758087158,4.029608,20.395283475984115,152.01413
3974,4.516113758087158,4.0413384,20.395283475984115,152.06831
3975,4.516113758087158,4.053069,20.395283475984115,152.1226
3976,4.516113758087158,4.0647993,20.395283475984115,152.1772
3977,4.516113758087158,4.07653,20.395283475984115,152.23204
3978,4.516113758087158,4.08826,20.395283475984115,152.28719
3979,4.516113758087158,4.099991,20.395283475984115,152.34245
3980,4.516113758087158,4.111721,20.395283475984115,152.39767
3981,4.516113758087158,4.1234517,20.395283475984115,152.45349
3982,4.516113758087158,4.1351824,20.395283475984115,152.50948
3983,4.516113758087158,4.1469126,20.395283475984115,152.56564
3984,4.516113758087158,4.1586432,20.395283475984115,152.62192
3985,4.516113758087158,4.1703734,20.395283475984115,152.67845
3986,4.516113758087158,4.182104,20.395283475984115,152.73528
3987,4.516113758087158,4.1938343,20.395283475984115,152.79243
3988,4.516113758087158,4.205565,20.395283475984115,152.84943
3989,4.516113758087158,4.217295,20.395283475984115,152.90694
3990,4.516113758087158,4.229026,20.395283475984115,152.96457
3991,4.516113758087158,4.2407565,20.395283475984115,153.02264
3992,4.516113758087158,4.2524867,20.395283475984115,153.08076
3993,4.516113758087158,4.2642174,20.395283475984115,153.13913
3994,4.516113758087158,4.2759476,20.395283475984115,153.1977
3995,4.516113758087158,4.2876782,20.395283475984115,153.25662
3996,4.516113758087158,4.2994084,20.395283475984115,153.31548
3997,4.516113758087158,4.311139,20.395283475984115,153.37492
3998,4.516113758087158,4.3228693,20.395283475984115,153.43427
3999,4.516113758087158,4.3346,20.395283475984115,153.49394

==> data/weights/level8.csv <==
,sigma_t,x,conventional_weights,optimal_weights
4000,15.026837348937988,-1.5188999,225.80584071143767,17233.6
4001,15.026837348937988,-1.5071695,225.80584071143767,17233.914
4002,15.026837348937988,-1.495439,225.80584071143767,17233.758
4003,15.026837348937988,-1.4837085,225.80584071143767,17233.994
4004,15.026837348937988,-1.4719781,225.80584071143767,17234.15
4005,15.026837348937988,-1.4602476,225.80584071143767,17234.307
4006,15.026837348937988,-1.4485172,225.80584071143767,17234.463
4007,15.026837348937988,-1.4367867,225.80584071143767,17234.697
4008,15.026837348937988,-1.4250562,225.80584071143767,17234.697
4009,15.026837348937988,-1.4133258,225.80584071143767,17234.697
4010,15.026837348937988,-1.4015954,225.80584071143767,17235.012
4011,15.026837348937988,-1.3898648,225.80584071143767,17235.168
4012,15.026837348937988,-1.3781344,225.80584071143767,17235.248
4013,15.026837348937988,-1.3664039,225.80584071143767,17235.404
4014,15.026837348937988,-1.3546735,225.80584071143767,17235.404
4015,15.026837348937988,-1.342943,225.80584071143767,17235.717
4016,15.026837348937988,-1.3312125,225.80584071143767,17235.717
4017,15.026837348937988,-1.3194821,225.80584071143767,17235.951
4018,15.026837348937988,-1.3077517,225.80584071143767,17236.111
4019,15.026837348937988,-1.2960212,225.80584071143767,17236.268
4020,15.026837348937988,-1.2842907,225.80584071143767,17236.346
4021,15.026837348937988,-1.2725602,225.80584071143767,17236.346
4022,15.026837348937988,-1.2608298,225.80584071143767,17236.658
4023,15.026837348937988,-1.2490994,225.80584071143767,17236.658
4024,15.026837348937988,-1.2373688,225.80584071143767,17236.814
4025,15.026837348937988,-1.2256384,225.80584071143767,17237.05
4026,15.026837348937988,-1.213908,225.80584071143767,17237.05
4027,15.026837348937988,-1.2021775,225.80584071143767,17237.207
4028,15.026837348937988,-1.190447,225.80584071143767,17237.521
4029,15.026837348937988,-1.1787165,225.80584071143767,17237.6
4030,15.026837348937988,-1.1669861,225.80584071143767,17237.758
4031,15.026837348937988,-1.1552557,225.80584071143767,17237.758
4032,15.026837348937988,-1.1435251,225.80584071143767,17237.914
4033,15.026837348937988,-1.1317947,225.80584071143767,17238.148
4034,15.026837348937988,-1.1200643,225.80584071143767,17238.305
4035,15.026837348937988,-1.1083338,225.80584071143767,17238.463
4036,15.026837348937988,-1.0966034,225.80584071143767,17238.463
4037,15.026837348937988,-1.0848728,225.80584071143767,17238.697
4038,15.026837348937988,-1.0731424,225.80584071143767,17238.697
4039,15.026837348937988,-1.061412,225.80584071143767,17238.855
4040,15.026837348937988,-1.0496815,225.80584071143767,17239.168
4041,15.026837348937988,-1.037951,225.80584071143767,17239.248
4042,15.026837348937988,-1.0262206,225.80584071143767,17239.404
4043,15.026837348937988,-1.0144901,225.80584071143767,17239.56
4044,15.026837348937988,-1.0027597,225.80584071143767,17239.719
4045,15.026837348937988,-0.9910292,225.80584071143767,17239.875
4046,15.026837348937988,-0.9792987,225.80584071143767,17239.875
4047,15.026837348937988,-0.9675683,225.80584071143767,17240.111
4048,15.026837348937988,-0.95583785,225.80584071143767,17240.268
4049,15.026837348937988,-0.94410735,225.80584071143767,17240.268
4050,15.026837348937988,-0.9323769,225.80584071143767,17240.658
4051,15.026837348937988,-0.9206464,225.80584071143767,17240.502
4052,15.026837348937988,-0.908916,225.80584071143767,17240.814
4053,15.026837348937988,-0.8971855,225.80584071143767,17241.05
4054,15.026837348937988,-0.8854551,225.80584071143767,17241.209
4055,15.026837348937988,-0.8737246,225.80584071143767,17241.05
4056,15.026837348937988,-0.86199415,225.80584071143767,17241.365
4057,15.026837348937988,-0.85026366,225.80584071143767,17241.521
4058,15.026837348937988,-0.8385332,225.80584071143767,17241.521
4059,15.026837348937988,-0.82680273,225.80584071143767,17241.758
4060,15.026837348937988,-0.8150723,225.80584071143767,17241.914
4061,15.026837348937988,-0.8033418,225.80584071143767,17242.07
4062,15.026837348937988,-0.7916114,225.80584071143767,17242.229
4063,15.026837348937988,-0.7798809,225.80584071143767,17242.307
4064,15.026837348937988,-0.76815045,225.80584071143767,17242.621
4065,15.026837348937988,-0.75642,225.80584071143767,17242.621
4066,15.026837348937988,-0.7446895,225.80584071143767,17242.777
4067,15.026837348937988,-0.7329591,225.80584071143767,17243.014
4068,15.026837348937988,-0.7212286,225.80584071143767,17243.326
4069,15.026837348937988,-0.70949817,225.80584071143767,17243.326
4070,15.026837348937988,-0.6977677,225.80584071143767,17243.406
4071,15.026837348937988,-0.68603724,225.80584071143767,17243.72
4072,15.026837348937988,-0.67430675,225.80584071143767,17243.877
4073,15.026837348937988,-0.6625763,225.80584071143767,17243.877
4074,15.026837348937988,-0.6508458,225.80584071143767,17243.877
4075,15.026837348937988,-0.6391154,225.80584071143767,17244.113
4076,15.026837348937988,-0.6273849,225.80584071143767,17244.27
4077,15.026837348937988,-0.61565447,225.80584071143767,17244.426
4078,15.026837348937988,-0.603924,225.80584071143767,17244.662
4079,15.026837348937988,-0.59219354,225.80584071143767,17244.818
4080,15.026837348937988,-0.58046305,225.80584071143767,17245.133
4081,15.026837348937988,-0.5687326,225.80584071143767,17244.977
4082,15.026837348937988,-0.5570022,225.80584071143767,17245.37
4083,15.026837348937988,-0.5452717,225.80584071143767,17245.37
4084,15.026837348937988,-0.53354126,225.80584071143767,17245.525
4085,15.026837348937988,-0.52181077,225.80584071143767,17245.525
4086,15.026837348937988,-0.51008034,225.80584071143767,17245.918
4087,15.026837348937988,-0.49834985,225.80584071143767,17245.762
4088,15.026837348937988,-0.4866194,225.80584071143767,17246.232
4089,15.026837348937988,-0.47488895,225.80584071143767,17246.232
4090,15.026837348937988,-0.4631585,225.80584071143767,17246.467
4091,15.026837348937988,-0.45142803,225.80584071143767,17246.625
4092,15.026837348937988,-0.43969756,225.80584071143767,17246.625
4093,15.026837348937988,-0.4279671,225.80584071143767,17246.938
4094,15.026837348937988,-0.41623664,225.80584071143767,17247.018
4095,15.026837348937988,-0.40450618,225.80584071143767,17247.174
4096,15.026837348937988,-0.3927757,225.80584071143767,17247.33
4097,15.026837348937988,-0.38104525,225.80584071143767,17247.488
4098,15.026837348937988,-0.3693148,225.80584071143767,17247.488
4099,15.026837348937988,-0.35758433,225.80584071143767,17247.723
4100,15.026837348937988,-0.34585387,225.80584071143767,17247.88
4101,15.026837348937988,-0.3341234,225.80584071143767,17248.117
4102,15.026837348937988,-0.32239294,225.80584071143767,17248.117
4103,15.026837348937988,-0.31066248,225.80584071143767,17248.273
4104,15.026837348937988,-0.29893202,225.80584071143767,17248.586
4105,15.026837348937988,-0.28720158,225.80584071143767,17248.822
4106,15.026837348937988,-0.27547112,225.80584071143767,17248.666
4107,15.026837348937988,-0.26374066,225.80584071143767,17248.979
4108,15.026837348937988,-0.2520102,225.80584071143767,17249.215
4109,15.026837348937988,-0.24027973,225.80584071143767,17249.373
4110,15.026837348937988,-0.22854927,225.80584071143767,17249.53
4111,15.026837348937988,-0.21681881,225.80584071143767,17249.688
4112,15.026837348937988,-0.20508835,225.80584071143767,17249.844
4113,15.026837348937988,-0.19335788,225.80584071143767,17249.922
4114,15.026837348937988,-0.18162742,225.80584071143767,17250.08
4115,15.026837348937988,-0.16989696,225.80584071143767,17250.395
4116,15.026837348937988,-0.1581665,225.80584071143767,17250.395
4117,15.026837348937988,-0.14643605,225.80584071143767,17250.473
4118,15.026837348937988,-0.13470559,225.80584071143767,17250.63
4119,15.026837348937988,-0.122975126,225.80584071143767,17250.787
4120,15.026837348937988,-0.11124466,225.80584071143767,17251.023
4121,15.026837348937988,-0.0995142,225.80584071143767,17251.023
4122,15.026837348937988,-0.08778374,225.80584071143767,17251.492
4123,15.026837348937988,-0.076053284,225.80584071143767,17251.572
4124,15.026837348937988,-0.06432282,225.80584071143767,17251.572
4125,15.026837348937988,-0.05259236,225.80584071143767,17251.729
4126,15.026837348937988,-0.0408619,225.80584071143767,17251.887
4127,15.026837348937988,-0.02913144,225.80584071143767,17252.201
4128,15.026837348937988,-0.01740098,225.80584071143767,17252.28
4129,15.026837348937988,-0.0056705195,225.80584071143767,17252.594
4130,15.026837348937988,0.006059941,225.80584071143767,17252.594
4131,15.026837348937988,0.017790401,225.80584071143767,17252.75
4132,15.026837348937988,0.029520862,225.80584071143767,17252.83
4133,15.026837348937988,0.041251324,225.80584071143767,17253.143
4134,15.026837348937988,0.052981783,225.80584071143767,17253.3
4135,15.026837348937988,0.06471224,225.80584071143767,17253.537
4136,15.026837348937988,0.0764427,225.80584071143767,17253.537
4137,15.026837348937988,0.088173166,225.80584071143767,17253.852
4138,15.026837348937988,0.09990363,225.80584071143767,17253.93
4139,15.026837348937988,0.11163408,225.80584071143767,17254.086
4140,15.026837348937988,0.123364545,225.80584071143767,17254.244
4141,15.026837348937988,0.135095,225.80584071143767,17254.4
4142,15.026837348937988,0.14682546,225.80584071143767,17254.559
4143,15.026837348937988,0.15855592,225.80584071143767,17254.637
4144,15.026837348937988,0.17028639,225.80584071143767,17254.793
4145,15.026837348937988,0.18201685,225.80584071143767,17255.188
4146,15.026837348937988,0.19374731,225.80584071143767,17255.344
4147,15.026837348937988,0.20547777,225.80584071143767,17255.344
4148,15.026837348937988,0.21720824,225.80584071143767,17255.5
4149,15.026837348937988,0.22893868,225.80584071143767,17255.658
4150,15.026837348937988,0.24066915,225.80584071143767,17255.736
4151,15.026837348937988,0.25239962,225.80584071143767,17256.05
4152,15.026837348937988,0.26413006,225.80584071143767,17256.05
4153,15.026837348937988,0.27586052,225.80584071143767,17256.287
4154,15.026837348937988,0.28759098,225.80584071143767,17256.443
4155,15.026837348937988,0.29932144,225.80584071143767,17256.602
4156,15.026837348937988,0.3110519,225.80584071143767,17256.758
4157,15.026837348937988,0.32278237,225.80584071143767,17257.152
4158,15.026837348937988,0.33451283,225.80584071143767,17256.994
4159,15.026837348937988,0.3462433,225.80584071143767,17257.309
4160,15.026837348937988,0.35797375,225.80584071143767,17257.465
4161,15.026837348937988,0.36970422,225.80584071143767,17257.545
4162,15.026837348937988,0.38143468,225.80584071143767,17257.86
4163,15.026837348937988,0.39316514,225.80584071143767,17258.018
4164,15.026837348937988,0.4048956,225.80584071143767,17258.094
4165,15.026837348937988,0.41662607,225.80584071143767,17258.41
4166,15.026837348937988,0.42835653,225.80584071143767,17258.566
4167,15.026837348937988,0.440087,225.80584071143767,17258.566
4168,15.026837348937988,0.45181745,225.80584071143767,17258.803
4169,15.026837348937988,0.4635479,225.80584071143767,17259.117
4170,15.026837348937988,0.47527835,225.80584071143767,17259.275
4171,15.026837348937988,0.4870088,225.80584071143767,17259.275
4172,15.026837348937988,0.49873927,225.80584071143767,17259.51
4173,15.026837348937988,0.51046973,225.80584071143767,17259.668
4174,15.026837348937988,0.5222002,225.80584071143767,17259.668
4175,15.026837348937988,0.53393066,225.80584071143767,17260.219
4176,15.026837348937988,0.5456611,225.80584071143767,17260.219
4177,15.026837348937988,0.5573916,225.80584071143767,17260.375
4178,15.026837348937988,0.569122,225.80584071143767,17260.455
4179,15.026837348937988,0.5808525,225.80584071143767,17260.768
4180,15.026837348937988,0.59258294,225.80584071143767,17260.926
4181,15.026837348937988,0.60431343,225.80584071143767,17261.004
4182,15.026837348937988,0.61604387,225.80584071143767,17261.32
4183,15.026837348937988,0.62777436,225.80584071143767,17261.477
4184,15.026837348937988,0.6395048,225.80584071143767,17261.633
4185,15.026837348937988,0.6512353,225.80584071143767,17261.633
4186,15.026837348937988,0.6629657,225.80584071143767,17262.027
4187,15.026837348937988,0.6746962,225.80584071143767,17261.87
4188,15.026837348937988,0.68642664,225.80584071143767,17262.264
4189,15.026837348937988,0.69815713,225.80584071143767,17262.264
4190,15.026837348937988,0.70988756,225.80584071143767,17262.578
4191,15.026837348937988,0.72161806,225.80584071143767,17262.734
4192,15.026837348937988,0.7333485,225.80584071143767,17262.812
4193,15.026837348937988,0.7450789,225.80584071143767,17262.97
4194,15.026837348937988,0.7568094,225.80584071143767,17263.285
4195,15.026837348937988,0.76853985,225.80584071143767,17263.521
4196,15.026837348937988,0.78027034,225.80584071143767,17263.521
4197,15.026837348937988,0.7920008,225.80584071143767,17263.678
4198,15.026837348937988,0.80373126,225.80584071143767,17264.072
4199,15.026837348937988,0.8154617,225.80584071143767,17264.072
4200,15.026837348937988,0.8271922,225.80584071143767,17264.229
4201,15.026837348937988,0.8389226,225.80584071143767,17264.387
4202,15.026837348937988,0.8506531,225.80584071143767,17264.623
4203,15.026837348937988,0.86238354,225.80584071143767,17264.938
4204,15.026837348937988,0.87411404,225.80584071143767,17265.094
4205,15.026837348937988,0.88584447,225.80584071143767,17265.094
4206,15.026837348937988,0.89757496,225.80584071143767,17265.33
4207,15.026837348937988,0.9093054,225.80584071143767,17265.645
4208,15.026837348937988,0.9210359,225.80584071143767,17265.725
4209,15.026837348937988,0.9327663,225.80584071143767,17265.88
4210,15.026837348937988,0.94449675,225.80584071143767,17266.04
4211,15.026837348937988,0.95622724,225.80584071143767,17266.197
4212,15.026837348937988,0.9679577,225.80584071143767,17266.275
4213,15.026837348937988,0.97968817,225.80584071143767,17266.59
4214,15.026837348937988,0.9914186,225.80584071143767,17266.748
4215,15.026837348937988,1.003149,225.80584071143767,17266.904
4216,15.026837348937988,1.0148796,225.80584071143767,17267.14
4217,15.026837348937988,1.02661,225.80584071143767,17267.457
4218,15.026837348937988,1.0383404,225.80584071143767,17267.535
4219,15.026837348937988,1.0500709,225.80584071143767,17267.535
4220,15.026837348937988,1.0618014,225.80584071143767,17267.85
4221,15.026837348937988,1.0735319,225.80584071143767,17268.008
4222,15.026837348937988,1.0852623,225.80584071143767,17268.244
4223,15.026837348937988,1.0969927,225.80584071143767,17268.4
4224,15.026837348937988,1.1087232,225.80584071143767,17268.557
4225,15.026837348937988,1.1204537,225.80584071143767,17268.637
4226,15.026837348937988,1.1321841,225.80584071143767,17268.795
4227,15.026837348937988,1.1439146,225.80584071143767,17269.268
4228,15.026837348937988,1.155645,225.80584071143767,17269.502
4229,15.026837348937988,1.1673756,225.80584071143767,17269.502
4230,15.026837348937988,1.179106,225.80584071143767,17269.66
4231,15.026837348937988,1.1908364,225.80584071143767,17269.66
4232,15.026837348937988,1.2025669,225.80584071143767,17270.055
4233,15.026837348937988,1.2142974,225.80584071143767,17270.21
4234,15.026837348937988,1.2260278,225.80584071143767,17270.447
4235,15.026837348937988,1.2377583,225.80584071143767,17270.762
4236,15.026837348937988,1.2494887,225.80584071143767,17270.605
4237,15.026837348937988,1.2612193,225.80584071143767,17270.762
4238,15.026837348937988,1.2729497,225.80584071143767,17270.998
4239,15.026837348937988,1.2846801,225.80584071143767,17271.156
4240,15.026837348937988,1.2964106,225.80584071143767,17271.47
4241,15.026837348937988,1.308141,225.80584071143767,17271.707
4242,15.026837348937988,1.3198715,225.80584071143767,17271.707
4243,15.026837348937988,1.331602,225.80584071143767,17272.021
4244,15.026837348937988,1.3433324,225.80584071143767,17272.18
4245,15.026837348937988,1.3550628,225.80584071143767,17272.258
4246,15.026837348937988,1.3667934,225.80584071143767,17272.572
4247,15.026837348937988,1.3785238,225.80584071143767,17272.809
4248,15.026837348937988,1.3902543,225.80584071143767,17272.967
4249,15.026837348937988,1.4019847,225.80584071143767,17272.967
4250,15.026837348937988,1.4137154,225.80584071143767,17273.283
4251,15.026837348937988,1.4254458,225.80584071143767,17273.36
4252,15.026837348937988,1.4371762,225.80584071143767,17273.676
4253,15.026837348937988,1.4489067,225.80584071143767,17274.07
4254,15.026837348937988,1.4606372,225.80584071143767,17273.99
4255,15.026837348937988,1.4723676,225.80584071143767,17274.07
4256,15.026837348937988,1.4840981,225.80584071143767,17274.385
4257,15.026837348937988,1.4958285,225.80584071143767,17274.541
4258,15.026837348937988,1.5075591,225.80584071143767,17274.777
4259,15.026837348937988,1.5192895,225.80584071143767,17274.936
4260,15.026837348937988,1.5310199,225.80584071143767,17274.936
4261,15.026837348937988,1.5427504,225.80584071143767,17275.33
4262,15.026837348937988,1.5544808,225.80584071143767,17275.488
4263,15.026837348937988,1.5662113,225.80584071143767,17275.725
4264,15.026837348937988,1.5779418,225.80584071143767,17275.883
4265,15.026837348937988,1.5896722,225.80584071143767,17276.195
4266,15.026837348937988,1.6014026,225.80584071143767,17276.195
4267,15.026837348937988,1.6131332,225.80584071143767,17276.434
4268,15.026837348937988,1.6248636,225.80584071143767,17276.59
4269,15.026837348937988,1.636594,225.80584071143767,17276.906
4270,15.026837348937988,1.6483245,225.80584071143767,17276.984
4271,15.026837348937988,1.660055,225.80584071143767,17277.14
4272,15.026837348937988,1.6717855,225.80584071143767,17277.457
4273,15.026837348937988,1.6835159,225.80584071143767,17277.535
4274,15.026837348937988,1.6952463,225.80584071143767,17277.535
4275,15.026837348937988,1.7069769,225.80584071143767,17278.008
4276,15.026837348937988,1.7187073,225.80584071143767,17278.088
4277,15.026837348937988,1.7304378,225.80584071143767,17278.246
4278,15.026837348937988,1.7421682,225.80584071143767,17278.56
4279,15.026837348937988,1.7538986,225.80584071143767,17278.639
4280,15.026837348937988,1.7656292,225.80584071143767,17278.797
4281,15.026837348937988,1.7773596,225.80584071143767,17278.953
4282,15.026837348937988,1.78909,225.80584071143767,17279.348
4283,15.026837348937988,1.8008205,225.80584071143767,17279.348
4284,15.026837348937988,1.812551,225.80584071143767,17279.664
4285,15.026837348937988,1.8242815,225.80584071143767,17279.9
4286,15.026837348937988,1.8360119,225.80584071143767,17280.059
4287,15.026837348937988,1.8477423,225.80584071143767,17280.373
4288,15.026837348937988,1.8594729,225.80584071143767,17280.453
4289,15.026837348937988,1.8712033,225.80584071143767,17280.768
4290,15.026837348937988,1.8829337,225.80584071143767,17280.924
4291,15.026837348937988,1.8946642,225.80584071143767,17281.004
4292,15.026837348937988,1.9063946,225.80584071143767,17281.16
4293,15.026837348937988,1.9181252,225.80584071143767,17281.477
4294,15.026837348937988,1.9298556,225.80584071143767,17281.635
4295,15.026837348937988,1.941586,225.80584071143767,17281.635
4296,15.026837348937988,1.9533165,225.80584071143767,17282.03
4297,15.026837348937988,1.965047,225.80584071143767,17282.186
4298,15.026837348937988,1.9767774,225.80584071143767,17282.424
4299,15.026837348937988,1.9885079,225.80584071143767,17282.58
4300,15.026837348937988,2.0002384,225.80584071143767,17282.816
4301,15.026837348937988,2.0119689,225.80584071143767,17282.975
4302,15.026837348937988,2.0236993,225.80584071143767,17283.13
4303,15.026837348937988,2.0354297,225.80584071143767,17283.29
4304,15.026837348937988,2.0471601,225.80584071143767,17283.525
4305,15.026837348937988,2.0588906,225.80584071143767,17283.842
4306,15.026837348937988,2.070621,225.80584071143767,17284.078
4307,15.026837348937988,2.0823517,225.80584071143767,17284.236
4308,15.026837348937988,2.094082,225.80584071143767,17284.236
4309,15.026837348937988,2.1058125,225.80584071143767,17284.55
4310,15.026837348937988,2.117543,225.80584071143767,17284.63
4311,15.026837348937988,2.1292734,225.80584071143767,17284.945
4312,15.026837348937988,2.1410038,225.80584071143767,17285.104
4313,15.026837348937988,2.1527343,225.80584071143767,17285.184
4314,15.026837348937988,2.1644647,225.80584071143767,17285.498
4315,15.026837348937988,2.1761951,225.80584071143767,17285.656
4316,15.026837348937988,2.1879258,225.80584071143767,17285.734
4317,15.026837348937988,2.1996562,225.80584071143767,17286.209
4318,15.026837348937988,2.2113867,225.80584071143767,17286.365
4319,15.026837348937988,2.223117,225.80584071143767,17286.445
4320,15.026837348937988,2.2348475,225.80584071143767,17286.918
4321,15.026837348937988,2.246578,225.80584071143767,17286.998
4322,15.026837348937988,2.2583084,225.80584071143767,17287.154
4323,15.026837348937988,2.2700388,225.80584071143767,17287.469
4324,15.026837348937988,2.2817693,225.80584071143767,17287.469
4325,15.026837348937988,2.2935,225.80584071143767,17287.863
4326,15.026837348937988,2.3052304,225.80584071143767,17288.021
4327,15.026837348937988,2.3169608,225.80584071143767,17288.102
4328,15.026837348937988,2.3286912,225.80584071143767,17288.258
4329,15.026837348937988,2.3404217,225.80584071143767,17288.574
4330,15.026837348937988,2.352152,225.80584071143767,17288.81
4331,15.026837348937988,2.3638825,225.80584071143767,17288.81
4332,15.026837348937988,2.375613,225.80584071143767,17289.285
4333,15.026837348937988,2.3873436,225.80584071143767,17289.285
4334,15.026837348937988,2.399074,225.80584071143767,17289.521
4335,15.026837348937988,2.4108045,225.80584071143767,17289.836
4336,15.026837348937988,2.422535,225.80584071143767,17289.916
4337,15.026837348937988,2.4342654,225.80584071143767,17290.074
4338,15.026837348937988,2.4459958,225.80584071143767,17290.389
4339,15.026837348937988,2.4577262,225.80584071143767,17290.469
4340,15.026837348937988,2.4694567,225.80584071143767,17290.783
4341,15.026837348937988,2.481187,225.80584071143767,17291.02
4342,15.026837348937988,2.4929178,225.80584071143767,17291.178
4343,15.026837348937988,2.5046482,225.80584071143767,17291.494
4344,15.026837348937988,2.5163786,225.80584071143767,17291.494
4345,15.026837348937988,2.528109,225.80584071143767,17291.652
4346,15.026837348937988,2.5398395,225.80584071143767,17291.889
4347,15.026837348937988,2.55157,225.80584071143767,17292.205
4348,15.026837348937988,2.5633004,225.80584071143767,17292.441
4349,15.026837348937988,2.5750308,225.80584071143767,17292.6
4350,15.026837348937988,2.5867615,225.80584071143767,17292.836
4351,15.026837348937988,2.598492,225.80584071143767,17292.836
4352,15.026837348937988,2.6102223,225.80584071143767,17293.15
4353,15.026837348937988,2.6219528,225.80584071143767,17293.547
4354,15.026837348937988,2.6336832,225.80584071143767,17293.547
4355,15.026837348937988,2.6454136,225.80584071143767,17293.863
4356,15.026837348937988,2.657144,225.80584071143767,17294.02
4357,15.026837348937988,2.6688745,225.80584071143767,17294.258
4358,15.026837348937988,2.680605,225.80584071143767,17294.416
4359,15.026837348937988,2.6923356,225.80584071143767,17294.572
4360,15.026837348937988,2.704066,225.80584071143767,17294.967
4361,15.026837348937988,2.7157965,225.80584071143767,17294.967
4362,15.026837348937988,2.727527,225.80584071143767,17295.125
4363,15.026837348937988,2.7392573,225.80584071143767,17295.363
4364,15.026837348937988,2.7509878,225.80584071143767,17295.758
4365,15.026837348937988,2.7627182,225.80584071143767,17295.678
4366,15.026837348937988,2.7744486,225.80584071143767,17296.072
4367,15.026837348937988,2.7861793,225.80584071143767,17296.389
4368,15.026837348937988,2.7979097,225.80584071143767,17296.467
4369,15.026837348937988,2.8096402,225.80584071143767,17296.625
4370,15.026837348937988,2.8213706,225.80584071143767,17296.941
4371,15.026837348937988,2.833101,225.80584071143767,17297.18
4372,15.026837348937988,2.8448315,225.80584071143767,17297.574
4373,15.026837348937988,2.856562,225.80584071143767,17297.732
4374,15.026837348937988,2.8682923,225.80584071143767,17297.732
4375,15.026837348937988,2.8800228,225.80584071143767,17298.047
4376,15.026837348937988,2.8917534,225.80584071143767,17298.047
4377,15.026837348937988,2.9034839,225.80584071143767,17298.441
4378,15.026837348937988,2.9152143,225.80584071143767,17298.6
4379,15.026837348937988,2.9269447,225.80584071143767,17298.838
4380,15.026837348937988,2.9386752,225.80584071143767,17298.994
4381,15.026837348937988,2.9504056,225.80584071143767,17299.152
4382,15.026837348937988,2.962136,225.80584071143767,17299.547
4383,15.026837348937988,2.9738665,225.80584071143767,17299.707
4384,15.026837348937988,2.9855971,225.80584071143767,17299.943
4385,15.026837348937988,2.9973276,225.80584071143767,17300.102
4386,15.026837348937988,3.009058,225.80584071143767,17300.418
4387,15.026837348937988,3.0207884,225.80584071143767,17300.496
4388,15.026837348937988,3.0325189,225.80584071143767,17300.654
4389,15.026837348937988,3.0442493,225.80584071143767,17300.97
4390,15.026837348937988,3.0559797,225.80584071143767,17301.129
4391,15.026837348937988,3.0677102,225.80584071143767,17301.365
4392,15.026837348937988,3.0794406,225.80584071143767,17301.682
4393,15.026837348937988,3.0911713,225.80584071143767,17301.76
4394,15.026837348937988,3.1029017,225.80584071143767,17301.918
4395,15.026837348937988,3.1146321,225.80584071143767,17302.234
4396,15.026837348937988,3.1263626,225.80584071143767,17302.47
4397,15.026837348937988,3.138093,225.80584071143767,17302.79
4398,15.026837348937988,3.1498234,225.80584071143767,17302.867
4399,15.026837348937988,3.1615539,225.80584071143767,17303.184
4400,15.026837348937988,3.1732843,225.80584071143767,17303.342
4401,15.026837348937988,3.185015,225.80584071143767,17303.5
4402,15.026837348937988,3.1967454,225.80584071143767,17303.736
4403,15.026837348937988,3.2084758,225.80584071143767,17304.053
4404,15.026837348937988,3.2202063,225.80584071143767,17304.133
4405,15.026837348937988,3.2319367,225.80584071143767,17304.29
4406,15.026837348937988,3.2436671,225.80584071143767,17304.605
4407,15.026837348937988,3.2553976,225.80584071143767,17304.844
4408,15.026837348937988,3.267128,225.80584071143767,17305.0
4409,15.026837348937988,3.2788584,225.80584071143767,17305.158
4410,15.026837348937988,3.290589,225.80584071143767,17305.555
4411,15.026837348937988,3.3023195,225.80584071143767,17305.791
4412,15.026837348937988,3.31405,225.80584071143767,17305.95
4413,15.026837348937988,3.3257804,225.80584071143767,17306.107
4414,15.026837348937988,3.3375108,225.80584071143767,17306.424
4415,15.026837348937988,3.3492413,225.80584071143767,17306.502
4416,15.026837348937988,3.3609717,225.80584071143767,17306.82
4417,15.026837348937988,3.3727021,225.80584071143767,17306.82
4418,15.026837348937988,3.3844328,225.80584071143767,17307.373
4419,15.026837348937988,3.3961632,225.80584071143767,17307.373
4420,15.026837348937988,3.4078937,225.80584071143767,17307.61
4421,15.026837348937988,3.419624,225.80584071143767,17307.926
4422,15.026837348937988,3.4313545,225.80584071143767,17308.084
4423,15.026837348937988,3.443085,225.80584071143767,17308.322
4424,15.026837348937988,3.4548154,225.80584071143767,17308.48
4425,15.026837348937988,3.4665458,225.80584071143767,17308.795
4426,15.026837348937988,3.4782763,225.80584071143767,17308.875
4427,15.026837348937988,3.490007,225.80584071143767,17309.191
4428,15.026837348937988,3.5017374,225.80584071143767,17309.35
4429,15.026837348937988,3.5134678,225.80584071143767,17309.428
4430,15.026837348937988,3.5251982,225.80584071143767,17309.902
4431,15.026837348937988,3.5369287,225.80584071143767,17309.982
4432,15.026837348937988,3.548659,225.80584071143767,17310.299
4433,15.026837348937988,3.5603895,225.80584071143767,17310.457
4434,15.026837348937988,3.57212,225.80584071143767,17310.693
4435,15.026837348937988,3.5838504,225.80584071143767,17311.012
4436,15.026837348937988,3.595581,225.80584071143767,17311.246
4437,15.026837348937988,3.6073115,225.80584071143767,17311.406
4438,15.026837348937988,3.619042,225.80584071143767,17311.723
4439,15.026837348937988,3.6307724,225.80584071143767,17311.96
4440,15.026837348937988,3.6425028,225.80584071143767,17312.12
4441,15.026837348937988,3.6542332,225.80584071143767,17312.355
4442,15.026837348937988,3.6659636,225.80584071143767,17312.514
4443,15.026837348937988,3.677694,225.80584071143767,17312.672
4444,15.026837348937988,3.6894248,225.80584071143767,17313.068
4445,15.026837348937988,3.7011552,225.80584071143767,17313.227
4446,15.026837348937988,3.7128856,225.80584071143767,17313.383
4447,15.026837348937988,3.724616,225.80584071143767,17313.621
4448,15.026837348937988,3.7363465,225.80584071143767,17313.938
4449,15.026837348937988,3.748077,225.80584071143767,17314.096
4450,15.026837348937988,3.7598073,225.80584071143767,17314.334
4451,15.026837348937988,3.7715378,225.80584071143767,17314.49
4452,15.026837348937988,3.7832682,225.80584071143767,17314.887
4453,15.026837348937988,3.794999,225.80584071143767,17315.045
4454,15.026837348937988,3.8067293,225.80584071143767,17315.283
4455,15.026837348937988,3.8184597,225.80584071143767,17315.441
4456,15.026837348937988,3.8301902,225.80584071143767,17315.758
4457,15.026837348937988,3.8419206,225.80584071143767,17315.994
4458,15.026837348937988,3.853651,225.80584071143767,17316.154
4459,15.026837348937988,3.8653815,225.80584071143767,17316.312
4460,15.026837348937988,3.877112,225.80584071143767,17316.709
4461,15.026837348937988,3.8888426,225.80584071143767,17316.867
4462,15.026837348937988,3.900573,225.80584071143767,17317.262
4463,15.026837348937988,3.9123034,225.80584071143767,17317.262
4464,15.026837348937988,3.9240339,225.80584071143767,17317.578
4465,15.026837348937988,3.9357643,225.80584071143767,17317.975
4466,15.026837348937988,3.9474947,225.80584071143767,17318.133
4467,15.026837348937988,3.9592252,225.80584071143767,17318.213
4468,15.026837348937988,3.9709556,225.80584071143767,17318.53
4469,15.026837348937988,3.982686,225.80584071143767,17318.688
4470,15.026837348937988,3.9944167,225.80584071143767,17318.924
4471,15.026837348937988,4.006147,225.80584071143767,17319.24
4472,15.026837348937988,4.0178776,225.80584071143767,17319.24
4473,15.026837348937988,4.029608,225.80584071143767,17319.479
4474,15.026837348937988,4.0413384,225.80584071143767,17319.953
4475,15.026837348937988,4.053069,225.80584071143767,17320.191
4476,15.026837348937988,4.0647993,225.80584071143767,17320.35
4477,15.026837348937988,4.07653,225.80584071143767,17320.508
4478,15.026837348937988,4.08826,225.80584071143767,17320.588
4479,15.026837348937988,4.099991,225.80584071143767,17320.904
4480,15.026837348937988,4.111721,225.80584071143767,17321.22
4481,15.026837348937988,4.1234517,225.80584071143767,17321.617
4482,15.026837348937988,4.1351824,225.80584071143767,17321.775
4483,15.026837348937988,4.1469126,225.80584071143767,17322.012
4484,15.026837348937988,4.1586432,225.80584071143767,17322.172
4485,15.026837348937988,4.1703734,225.80584071143767,17322.408
4486,15.026837348937988,4.182104,225.80584071143767,17322.566
4487,15.026837348937988,4.1938343,225.80584071143767,17322.963
4488,15.026837348937988,4.205565,225.80584071143767,17322.963
4489,15.026837348937988,4.217295,225.80584071143767,17323.281
4490,15.026837348937988,4.229026,225.80584071143767,17323.44
4491,15.026837348937988,4.2407565,225.80584071143767,17323.994
4492,15.026837348937988,4.2524867,225.80584071143767,17324.152
4493,15.026837348937988,4.2642174,225.80584071143767,17324.23
4494,15.026837348937988,4.2759476,225.80584071143767,17324.39
4495,15.026837348937988,4.2876782,225.80584071143767,17324.785
4496,15.026837348937988,4.2994084,225.80584071143767,17325.102
4497,15.026837348937988,4.311139,225.80584071143767,17325.26
4498,15.026837348937988,4.3228693,225.80584071143767,17325.34
4499,15.026837348937988,4.3346,225.80584071143767,17325.814

==> data/weights/level9.csv <==
,sigma_t,x,conventional_weights,optimal_weights
4500,50.0,-1.5188999,2500.0,2111297.8
4501,50.0,-1.5071695,2500.0,2111297.8
4502,50.0,-1.495439,2500.0,2111404.0
4503,50.0,-1.4837085,2500.0,2111404.0
4504,50.0,-1.4719781,2500.0,2111297.8
4505,50.0,-1.4602476,2500.0,2111510.2
4506,50.0,-1.4485172,2500.0,2111404.0
4507,50.0,-1.4367867,2500.0,2111404.0
4508,50.0,-1.4250562,2500.0,2111404.0
4509,50.0,-1.4133258,2500.0,2111297.8
4510,50.0,-1.4015954,2500.0,2111404.0
4511,50.0,-1.3898648,2500.0,2111297.8
4512,50.0,-1.3781344,2500.0,2111510.2
4513,50.0,-1.3664039,2500.0,2111404.0
4514,50.0,-1.3546735,2500.0,2111404.0
4515,50.0,-1.342943,2500.0,2111191.5
4516,50.0,-1.3312125,2500.0,2111297.8
4517,50.0,-1.3194821,2500.0,2111404.0
4518,50.0,-1.3077517,2500.0,2111404.0
4519,50.0,-1.2960212,2500.0,2111510.2
4520,50.0,-1.2842907,2500.0,2111510.2
4521,50.0,-1.2725602,2500.0,2111297.8
4522,50.0,-1.2608298,2500.0,2111404.0
4523,50.0,-1.2490994,2500.0,2111510.2
4524,50.0,-1.2373688,2500.0,2111510.2
4525,50.0,-1.2256384,2500.0,2111297.8
4526,50.0,-1.213908,2500.0,2111297.8
4527,50.0,-1.2021775,2500.0,2111404.0
4528,50.0,-1.190447,2500.0,2111510.2
4529,50.0,-1.1787165,2500.0,2111191.5
4530,50.0,-1.1669861,2500.0,2111404.0
4531,50.0,-1.1552557,2500.0,2111404.0
4532,50.0,-1.1435251,2500.0,2111404.0
4533,50.0,-1.1317947,2500.0,2111191.5
4534,50.0,-1.1200643,2500.0,2111404.0
4535,50.0,-1.1083338,2500.0,2111510.2
4536,50.0,-1.0966034,2500.0,2111510.2
4537,50.0,-1.0848728,2500.0,2111404.0
4538,50.0,-1.0731424,2500.0,2111404.0
4539,50.0,-1.061412,2500.0,2111297.8
4540,50.0,-1.0496815,2500.0,2111510.2
4541,50.0,-1.037951,2500.0,2111404.0
4542,50.0,-1.0262206,2500.0,2111510.2
4543,50.0,-1.0144901,2500.0,2111510.2
4544,50.0,-1.0027597,2500.0,2111404.0
4545,50.0,-0.9910292,2500.0,2111510.2
4546,50.0,-0.9792987,2500.0,2111510.2
4547,50.0,-0.9675683,2500.0,2111404.0
4548,50.0,-0.95583785,2500.0,2111404.0
4549,50.0,-0.94410735,2500.0,2111722.8
4550,50.0,-0.9323769,2500.0,2111404.0
4551,50.0,-0.9206464,2500.0,2111510.2
4552,50.0,-0.908916,2500.0,2111404.0
4553,50.0,-0.8971855,2500.0,2111510.2
4554,50.0,-0.8854551,2500.0,2111510.2
4555,50.0,-0.8737246,2500.0,2111404.0
4556,50.0,-0.86199415,2500.0,2111404.0
4557,50.0,-0.85026366,2500.0,2111297.8
4558,50.0,-0.8385332,2500.0,2111297.8
4559,50.0,-0.82680273,2500.0,2111722.8
4560,50.0,-0.8150723,2500.0,2111722.8
4561,50.0,-0.8033418,2500.0,2111510.2
4562,50.0,-0.7916114,2500.0,2111510.2
4563,50.0,-0.7798809,2500.0,2111722.8
4564,50.0,-0.76815045,2500.0,2111510.2
4565,50.0,-0.75642,2500.0,2111510.2
4566,50.0,-0.7446895,2500.0,2111510.2
4567,50.0,-0.7329591,2500.0,2111722.8
4568,50.0,-0.7212286,2500.0,2111510.2
4569,50.0,-0.70949817,2500.0,2111829.2
4570,50.0,-0.6977677,2500.0,2111722.8
4571,50.0,-0.68603724,2500.0,2111404.0
4572,50.0,-0.67430675,2500.0,2111510.2
4573,50.0,-0.6625763,2500.0,2111404.0
4574,50.0,-0.6508458,2500.0,2111510.2
4575,50.0,-0.6391154,2500.0,2111404.0
4576,50.0,-0.6273849,2500.0,2111722.8
4577,50.0,-0.61565447,2500.0,2111510.2
4578,50.0,-0.603924,2500.0,2111510.2
4579,50.0,-0.59219354,2500.0,2111510.2
4580,50.0,-0.58046305,2500.0,2111297.8
4581,50.0,-0.5687326,2500.0,2111722.8
4582,50.0,-0.5570022,2500.0,2111722.8
4583,50.0,-0.5452717,2500.0,2111510.2
4584,50.0,-0.53354126,2500.0,2111722.8
4585,50.0,-0.52181077,2500.0,2111404.0
4586,50.0,-0.51008034,2500.0,2111510.2
4587,50.0,-0.49834985,2500.0,2111510.2
4588,50.0,-0.4866194,2500.0,2111510.2
4589,50.0,-0.47488895,2500.0,2111297.8
4590,50.0,-0.4631585,2500.0,2111510.2
4591,50.0,-0.45142803,2500.0,2111510.2
4592,50.0,-0.43969756,2500.0,2111510.2
4593,50.0,-0.4279671,2500.0,2111404.0
4594,50.0,-0.41623664,2500.0,2111404.0
4595,50.0,-0.40450618,2500.0,2111722.8
4596,50.0,-0.3927757,2500.0,2111829.2
4597,50.0,-0.38104525,2500.0,2111510.2
4598,50.0,-0.3693148,2500.0,2111404.0
4599,50.0,-0.35758433,2500.0,2111510.2
4600,50.0,-0.34585387,2500.0,2111722.8
4601,50.0,-0.3341234,2500.0,2111404.0
4602,50.0,-0.32239294,2500.0,2111404.0
4603,50.0,-0.31066248,2500.0,2111510.2
4604,50.0,-0.29893202,2500.0,2111510.2
4605,50.0,-0.28720158,2500.0,2111510.2
4606,50.0,-0.27547112,2500.0,2111722.8
4607,50.0,-0.26374066,2500.0,2111297.8
4608,50.0,-0.2520102,2500.0,2111510.2
4609,50.0,-0.24027973,2500.0,2111722.8
4610,50.0,-0.22854927,2500.0,2111510.2
4611,50.0,-0.21681881,2500.0,2111829.2
4612,50.0,-0.20508835,2500.0,2111404.0
4613,50.0,-0.19335788,2500.0,2111510.2
4614,50.0,-0.18162742,2500.0,2111722.8
4615,50.0,-0.16989696,2500.0,2111829.2
4616,50.0,-0.1581665,2500.0,2111722.8
4617,50.0,-0.14643605,2500.0,2111829.2
4618,50.0,-0.13470559,2500.0,2111510.2
4619,50.0,-0.122975126,2500.0,2111510.2
4620,50.0,-0.11124466,2500.0,2111722.8
4621,50.0,-0.0995142,2500.0,2111829.2
4622,50.0,-0.08778374,2500.0,2111510.2
4623,50.0,-0.076053284,2500.0,2111510.2
4624,50.0,-0.06432282,2500.0,2111722.8
4625,50.0,-0.05259236,2500.0,2111510.2
4626,50.0,-0.0408619,2500.0,2111722.8
4627,50.0,-0.02913144,2500.0,2111510.2
4628,50.0,-0.01740098,2500.0,2111404.0
4629,50.0,-0.0056705195,2500.0,2111510.2
4630,50.0,0.006059941,2500.0,2111510.2
4631,50.0,0.017790401,2500.0,2111404.0
4632,50.0,0.029520862,2500.0,2111829.2
4633,50.0,0.041251324,2500.0,2111510.2
4634,50.0,0.052981783,2500.0,2111510.2
4635,50.0,0.06471224,2500.0,2111722.8
4636,50.0,0.0764427,2500.0,2111510.2
4637,50.0,0.088173166,2500.0,2111510.2
4638,50.0,0.09990363,2500.0,2111829.2
4639,50.0,0.11163408,2500.0,2111722.8
4640,50.0,0.123364545,2500.0,2111829.2
4641,50.0,0.135095,2500.0,2111829.2
4642,50.0,0.14682546,2500.0,2111510.2
4643,50.0,0.15855592,2500.0,2111510.2
4644,50.0,0.17028639,2500.0,2111829.2
4645,50.0,0.18201685,2500.0,2111722.8
4646,50.0,0.19374731,2500.0,2111510.2
4647,50.0,0.20547777,2500.0,2111722.8
4648,50.0,0.21720824,2500.0,2111829.2
4649,50.0,0.22893868,2500.0,2111829.2
4650,50.0,0.24066915,2500.0,2111829.2
4651,50.0,0.25239962,2500.0,2111829.2
4652,50.0,0.26413006,2500.0,2111510.2
4653,50.0,0.27586052,2500.0,2111829.2
4654,50.0,0.28759098,2500.0,2111722.8
4655,50.0,0.29932144,2500.0,2111722.8
4656,50.0,0.3110519,2500.0,2111722.8
4657,50.0,0.32278237,2500.0,2111510.2
4658,50.0,0.33451283,2500.0,2111829.2
4659,50.0,0.3462433,2500.0,2111829.2
4660,50.0,0.35797375,2500.0,2111510.2
4661,50.0,0.36970422,2500.0,2111722.8
4662,50.0,0.38143468,2500.0,2111510.2
4663,50.0,0.39316514,2500.0,2111829.2
4664,50.0,0.4048956,2500.0,2111829.2
4665,50.0,0.41662607,2500.0,2111722.8
4666,50.0,0.42835653,2500.0,2111510.2
4667,50.0,0.440087,2500.0,2111510.2
4668,50.0,0.45181745,2500.0,2111722.8
4669,50.0,0.4635479,2500.0,2111722.8
4670,50.0,0.47527835,2500.0,2111722.8
4671,50.0,0.4870088,2500.0,2111829.2
4672,50.0,0.49873927,2500.0,2111510.2
4673,50.0,0.51046973,2500.0,2111935.5
4674,50.0,0.5222002,2500.0,2111510.2
4675,50.0,0.53393066,2500.0,2111722.8
4676,50.0,0.5456611,2500.0,2111510.2
4677,50.0,0.5573916,2500.0,2111722.8
4678,50.0,0.569122,2500.0,2111935.5
4679,50.0,0.5808525,2500.0,2111829.2
4680,50.0,0.59258294,2500.0,2111829.2
4681,50.0,0.60431343,2500.0,2111722.8
4682,50.0,0.61604387,2500.0,2111829.2
4683,50.0,0.62777436,2500.0,2111829.2
4684,50.0,0.6395048,2500.0,2111829.2
4685,50.0,0.6512353,2500.0,2111829.2
4686,50.0,0.6629657,2500.0,2111829.2
4687,50.0,0.6746962,2500.0,2111935.5
4688,50.0,0.68642664,2500.0,2111935.5
4689,50.0,0.69815713,2500.0,2111829.2
4690,50.0,0.70988756,2500.0,2111829.2
4691,50.0,0.72161806,2500.0,2111935.5
4692,50.0,0.7333485,2500.0,2111935.5
4693,50.0,0.7450789,2500.0,2111722.8
4694,50.0,0.7568094,2500.0,2111829.2
4695,50.0,0.76853985,2500.0,2111829.2
4696,50.0,0.78027034,2500.0,2111510.2
4697,50.0,0.7920008,2500.0,2111829.2
4698,50.0,0.80373126,2500.0,2111722.8
4699,50.0,0.8154617,2500.0,2111722.8
4700,50.0,0.8271922,2500.0,2111829.2
4701,50.0,0.8389226,2500.0,2111935.5
4702,50.0,0.8506531,2500.0,2111935.5
4703,50.0,0.86238354,2500.0,2111829.2
4704,50.0,0.87411404,2500.0,2111829.2
4705,50.0,0.88584447,2500.0,2111829.2
4706,50.0,0.89757496,2500.0,2111935.5
4707,50.0,0.9093054,2500.0,2111722.8
4708,50.0,0.9210359,2500.0,2111722.8
4709,50.0,0.9327663,2500.0,2111722.8
4710,50.0,0.94449675,2500.0,2111722.8
4711,50.0,0.95622724,2500.0,2112042.0
4712,50.0,0.9679577,2500.0,2111722.8
4713,50.0,0.97968817,2500.0,2111829.2
4714,50.0,0.9914186,2500.0,2111829.2
4715,50.0,1.003149,2500.0,2111829.2
4716,50.0,1.0148796,2500.0,2111829.2
4717,50.0,1.02661,2500.0,2111829.2
4718,50.0,1.0383404,2500.0,2111829.2
4719,50.0,1.0500709,2500.0,2111722.8
4720,50.0,1.0618014,2500.0,2111935.5
4721,50.0,1.0735319,2500.0,2111935.5
4722,50.0,1.0852623,2500.0,2111935.5
4723,50.0,1.0969927,2500.0,2111829.2
4724,50.0,1.1087232,2500.0,2111829.2
4725,50.0,1.1204537,2500.0,2112042.0
4726,50.0,1.1321841,2500.0,2111829.2
4727,50.0,1.1439146,2500.0,2111935.5
4728,50.0,1.155645,2500.0,2111935.5
4729,50.0,1.1673756,2500.0,2112042.0
4730,50.0,1.179106,2500.0,2111722.8
4731,50.0,1.1908364,2500.0,2112042.0
4732,50.0,1.2025669,2500.0,2111935.5
4733,50.0,1.2142974,2500.0,2111829.2
4734,50.0,1.2260278,2500.0,2111935.5
4735,50.0,1.2377583,2500.0,2112042.0
4736,50.0,1.2494887,2500.0,2111829.2
4737,50.0,1.2612193,2500.0,2111829.2
4738,50.0,1.2729497,2500.0,2111829.2
4739,50.0,1.2846801,2500.0,2111829.2
4740,50.0,1.2964106,2500.0,2111935.5
4741,50.0,1.308141,2500.0,2111829.2
4742,50.0,1.3198715,2500.0,2111829.2
4743,50.0,1.331602,2500.0,2111829.2
4744,50.0,1.3433324,2500.0,2111935.5
4745,50.0,1.3550628,2500.0,2111935.5
4746,50.0,1.3667934,2500.0,2111935.5
4747,50.0,1.3785238,2500.0,2111829.2
4748,50.0,1.3902543,2500.0,2111829.2
4749,50.0,1.4019847,2500.0,2112042.0
4750,50.0,1.4137154,2500.0,2111722.8
4751,50.0,1.4254458,2500.0,2111829.2
4752,50.0,1.4371762,2500.0,2111829.2
4753,50.0,1.4489067,2500.0,2111935.5
4754,50.0,1.4606372,2500.0,2111829.2
4755,50.0,1.4723676,2500.0,2111722.8
4756,50.0,1.4840981,2500.0,2111829.2
4757,50.0,1.4958285,2500.0,2112042.0
4758,50.0,1.5075591,2500.0,2111935.5
4759,50.0,1.5192895,2500.0,2111722.8
4760,50.0,1.5310199,2500.0,2111935.5
4761,50.0,1.5427504,2500.0,2112042.0
4762,50.0,1.5544808,2500.0,2111935.5
4763,50.0,1.5662113,2500.0,2111829.2
4764,50.0,1.5779418,2500.0,2111935.5
4765,50.0,1.5896722,2500.0,2111510.2
4766,50.0,1.6014026,2500.0,2111829.2
4767,50.0,1.6131332,2500.0,2111935.5
4768,50.0,1.6248636,2500.0,2111829.2
4769,50.0,1.636594,2500.0,2112042.0
4770,50.0,1.6483245,2500.0,2112042.0
4771,50.0,1.660055,2500.0,2111829.2
4772,50.0,1.6717855,2500.0,2111722.8
4773,50.0,1.6835159,2500.0,2112042.0
4774,50.0,1.6952463,2500.0,2111935.5
4775,50.0,1.7069769,2500.0,2111935.5
4776,50.0,1.7187073,2500.0,2111935.5
4777,50.0,1.7304378,2500.0,2112148.2
4778,50.0,1.7421682,2500.0,2111935.5
4779,50.0,1.7538986,2500.0,2111935.5
4780,50.0,1.7656292,2500.0,2111935.5
4781,50.0,1.7773596,2500.0,2111935.5
4782,50.0,1.78909,2500.0,2111829.2
4783,50.0,1.8008205,2500.0,2111935.5
4784,50.0,1.812551,2500.0,2112042.0
4785,50.0,1.8242815,2500.0,2111935.5
4786,50.0,1.8360119,2500.0,2111829.2
4787,50.0,1.8477423,2500.0,2112042.0
4788,50.0,1.8594729,2500.0,2112042.0
4789,50.0,1.8712033,2500.0,2112042.0
4790,50.0,1.8829337,2500.0,2112042.0
4791,50.0,1.8946642,2500.0,2112042.0
4792,50.0,1.9063946,2500.0,2112042.0
4793,50.0,1.9181252,2500.0,2111829.2
4794,50.0,1.9298556,2500.0,2111829.2
4795,50.0,1.941586,2500.0,2112042.0
4796,50.0,1.9533165,2500.0,2111935.5
4797,50.0,1.965047,2500.0,2112148.2
4798,50.0,1.9767774,2500.0,2111935.5
4799,50.0,1.9885079,2500.0,2111935.5
4800,50.0,2.0002384,2500.0,2112148.2
4801,50.0,2.0119689,2500.0,2111829.2
4802,50.0,2.0236993,2500.0,2112042.0
4803,50.0,2.0354297,2500.0,2112148.2
4804,50.0,2.0471601,2500.0,2112042.0
4805,50.0,2.0588906,2500.0,2111935.5
4806,50.0,2.070621,2500.0,2111829.2
4807,50.0,2.0823517,2500.0,2112042.0
4808,50.0,2.094082,2500.0,2111935.5
4809,50.0,2.1058125,2500.0,2111829.2
4810,50.0,2.117543,2500.0,2112042.0
4811,50.0,2.1292734,2500.0,2112042.0
4812,50.0,2.1410038,2500.0,2112042.0
4813,50.0,2.1527343,2500.0,2112148.2
4814,50.0,2.1644647,2500.0,2111935.5
4815,50.0,2.1761951,2500.0,2112042.0
4816,50.0,2.1879258,2500.0,2111935.5
4817,50.0,2.1996562,2500.0,2112042.0
4818,50.0,2.2113867,2500.0,2112042.0
4819,50.0,2.223117,2500.0,2111935.5
4820,50.0,2.2348475,2500.0,2112148.2
4821,50.0,2.246578,2500.0,2112148.2
4822,50.0,2.2583084,2500.0,2111935.5
4823,50.0,2.2700388,2500.0,2112042.0
4824,50.0,2.2817693,2500.0,2112042.0
4825,50.0,2.2935,2500.0,2111935.5
4826,50.0,2.3052304,2500.0,2112042.0
4827,50.0,2.3169608,2500.0,2111935.5
4828,50.0,2.3286912,2500.0,2112042.0
4829,50.0,2.3404217,2500.0,2111935.5
4830,50.0,2.352152,2500.0,2112148.2
4831,50.0,2.3638825,2500.0,2111935.5
4832,50.0,2.375613,2500.0,2112148.2
4833,50.0,2.3873436,2500.0,2112042.0
4834,50.0,2.399074,2500.0,2111935.5
4835,50.0,2.4108045,2500.0,2111935.5
4836,50.0,2.422535,2500.0,2112042.0
4837,50.0,2.4342654,2500.0,2111935.5
4838,50.0,2.4459958,2500.0,2112042.0
4839,50.0,2.4577262,2500.0,2112042.0
4840,50.0,2.4694567,2500.0,2112148.2
4841,50.0,2.481187,2500.0,2111935.5
4842,50.0,2.4929178,2500.0,2111935.5
4843,50.0,2.5046482,2500.0,2112042.0
4844,50.0,2.5163786,2500.0,2112148.2
4845,50.0,2.528109,2500.0,2112042.0
4846,50.0,2.5398395,2500.0,2111935.5
4847,50.0,2.55157,2500.0,2112042.0
4848,50.0,2.5633004,2500.0,2112148.2
4849,50.0,2.5750308,2500.0,2112042.0
4850,50.0,2.5867615,2500.0,2111935.5
4851,50.0,2.598492,2500.0,2112042.0
4852,50.0,2.6102223,2500.0,2112042.0
4853,50.0,2.6219528,2500.0,2112148.2
4854,50.0,2.6336832,2500.0,2112042.0
4855,50.0,2.6454136,2500.0,2112148.2
4856,50.0,2.657144,2500.0,2112148.2
4857,50.0,2.6688745,2500.0,2112148.2
4858,50.0,2.680605,2500.0,2112148.2
4859,50.0,2.6923356,2500.0,2112042.0
4860,50.0,2.704066,2500.0,2111935.5
4861,50.0,2.7157965,2500.0,2112148.2
4862,50.0,2.727527,2500.0,2112148.2
4863,50.0,2.7392573,2500.0,2111935.5
4864,50.0,2.7509878,2500.0,2112148.2
4865,50.0,2.7627182,2500.0,2112042.0
4866,50.0,2.7744486,2500.0,2112042.0
4867,50.0,2.7861793,2500.0,2112042.0
4868,50.0,2.7979097,2500.0,2112042.0
4869,50.0,2.8096402,2500.0,2111935.5
4870,50.0,2.8213706,2500.0,2112042.0
4871,50.0,2.833101,2500.0,2112042.0
4872,50.0,2.8448315,2500.0,2112148.2
4873,50.0,2.856562,2500.0,2112042.0
4874,50.0,2.8682923,2500.0,2112148.2
4875,50.0,2.8800228,2500.0,2112148.2
4876,50.0,2.8917534,2500.0,2112148.2
4877,50.0,2.9034839,2500.0,2112042.0
4878,50.0,2.9152143,2500.0,2112148.2
4879,50.0,2.9269447,2500.0,2112042.0
4880,50.0,2.9386752,2500.0,2112042.0
4881,50.0,2.9504056,2500.0,2112361.0
4882,50.0,2.962136,2500.0,2112042.0
4883,50.0,2.9738665,2500.0,2112148.2
4884,50.0,2.9855971,2500.0,2112042.0
4885,50.0,2.9973276,2500.0,2112361.0
4886,50.0,3.009058,2500.0,2112042.0
4887,50.0,3.0207884,2500.0,2112148.2
4888,50.0,3.0325189,2500.0,2112042.0
4889,50.0,3.0442493,2500.0,2112361.0
4890,50.0,3.0559797,2500.0,2112361.0
4891,50.0,3.0677102,2500.0,2112148.2
4892,50.0,3.0794406,2500.0,2112042.0
4893,50.0,3.0911713,2500.0,2112361.0
4894,50.0,3.1029017,2500.0,2112148.2
4895,50.0,3.1146321,2500.0,2112361.0
4896,50.0,3.1263626,2500.0,2111935.5
4897,50.0,3.138093,2500.0,2112042.0
4898,50.0,3.1498234,2500.0,2112148.2
4899,50.0,3.1615539,2500.0,2111935.5
4900,50.0,3.1732843,2500.0,2112042.0
4901,50.0,3.185015,2500.0,2112361.0
4902,50.0,3.1967454,2500.0,2112148.2
4903,50.0,3.2084758,2500.0,2112361.0
4904,50.0,3.2202063,2500.0,2112148.2
4905,50.0,3.2319367,2500.0,2112148.2
4906,50.0,3.2436671,2500.0,2112361.0
4907,50.0,3.2553976,2500.0,2112148.2
4908,50.0,3.267128,2500.0,2112148.2
4909,50.0,3.2788584,2500.0,2112042.0
4910,50.0,3.290589,2500.0,2112361.0
4911,50.0,3.3023195,2500.0,2112148.2
4912,50.0,3.31405,2500.0,2112361.0
4913,50.0,3.3257804,2500.0,2112148.2
4914,50.0,3.3375108,2500.0,2112361.0
4915,50.0,3.3492413,2500.0,2112042.0
4916,50.0,3.3609717,2500.0,2112148.2
4917,50.0,3.3727021,2500.0,2112361.0
4918,50.0,3.3844328,2500.0,2112148.2
4919,50.0,3.3961632,2500.0,2112361.0
4920,50.0,3.4078937,2500.0,2112361.0
4921,50.0,3.419624,2500.0,2112148.2
4922,50.0,3.4313545,2500.0,2112148.2
4923,50.0,3.443085,2500.0,2112467.2
4924,50.0,3.4548154,2500.0,2112467.2
4925,50.0,3.4665458,2500.0,2112148.2
4926,50.0,3.4782763,2500.0,2112361.0
4927,50.0,3.490007,2500.0,2112361.0
4928,50.0,3.5017374,2500.0,2112361.0
4929,50.0,3.5134678,2500.0,2112361.0
4930,50.0,3.5251982,2500.0,2112148.2
4931,50.0,3.5369287,2500.0,2112361.0
4932,50.0,3.548659,2500.0,2112148.2
4933,50.0,3.5603895,2500.0,2112573.8
4934,50.0,3.57212,2500.0,2112042.0
4935,50.0,3.5838504,2500.0,2112361.0
4936,50.0,3.595581,2500.0,2112042.0
4937,50.0,3.6073115,2500.0,2112361.0
4938,50.0,3.619042,2500.0,2112148.2
4939,50.0,3.6307724,2500.0,2112467.2
4940,50.0,3.6425028,2500.0,2112361.0
4941,50.0,3.6542332,2500.0,2112361.0
4942,50.0,3.6659636,2500.0,2112467.2
4943,50.0,3.677694,2500.0,2112361.0
4944,50.0,3.6894248,2500.0,2112573.8
4945,50.0,3.7011552,2500.0,2112361.0
4946,50.0,3.7128856,2500.0,2112467.2
4947,50.0,3.724616,2500.0,2112042.0
4948,50.0,3.7363465,2500.0,2112361.0
4949,50.0,3.748077,2500.0,2112361.0
4950,50.0,3.7598073,2500.0,2112361.0
4951,50.0,3.7715378,2500.0,2112467.2
4952,50.0,3.7832682,2500.0,2112467.2
4953,50.0,3.794999,2500.0,2112361.0
4954,50.0,3.8067293,2500.0,2112042.0
4955,50.0,3.8184597,2500.0,2112467.2
4956,50.0,3.8301902,2500.0,2112148.2
4957,50.0,3.8419206,2500.0,2112148.2
4958,50.0,3.853651,2500.0,2112361.0
4959,50.0,3.8653815,2500.0,2112361.0
4960,50.0,3.877112,2500.0,2112467.2
4961,50.0,3.8888426,2500.0,2112361.0
4962,50.0,3.900573,2500.0,2112148.2
4963,50.0,3.9123034,2500.0,2112467.2
4964,50.0,3.9240339,2500.0,2112467.2
4965,50.0,3.9357643,2500.0,2112467.2
4966,50.0,3.9474947,2500.0,2112361.0
4967,50.0,3.9592252,2500.0,2112467.2
4968,50.0,3.9709556,2500.0,2112573.8
4969,50.0,3.982686,2500.0,2112361.0
4970,50.0,3.9944167,2500.0,2112148.2
4971,50.0,4.006147,2500.0,2112361.0
4972,50.0,4.0178776,2500.0,2112148.2
4973,50.0,4.029608,2500.0,2112467.2
4974,50.0,4.0413384,2500.0,2112148.2
4975,50.0,4.053069,2500.0,2112361.0
4976,50.0,4.0647993,2500.0,2112573.8
4977,50.0,4.07653,2500.0,2112573.8
4978,50.0,4.08826,2500.0,2112573.8
4979,50.0,4.099991,2500.0,2112467.2
4980,50.0,4.111721,2500.0,2112361.0
4981,50.0,4.1234517,2500.0,2112467.2
4982,50.0,4.1351824,2500.0,2112467.2
4983,50.0,4.1469126,2500.0,2112467.2
4984,50.0,4.1586432,2500.0,2112467.2
4985,50.0,4.1703734,2500.0,2112148.2
4986,50.0,4.182104,2500.0,2112467.2
4987,50.0,4.1938343,2500.0,2112361.0
4988,50.0,4.205565,2500.0,2112467.2
4989,50.0,4.217295,2500.0,2112467.2
4990,50.0,4.229026,2500.0,2112361.0
4991,50.0,4.2407565,2500.0,2112467.2
4992,50.0,4.2524867,2500.0,2112467.2
4993,50.0,4.2642174,2500.0,2112467.2
4994,50.0,4.2759476,2500.0,2112467.2
4995,50.0,4.2876782,2500.0,2112573.8
4996,50.0,4.2994084,2500.0,2112361.0
4997,50.0,4.311139,2500.0,2112467.2
4998,50.0,4.3228693,2500.0,2112148.2
4999,50.0,4.3346,2500.0,2112467.2

